A general framework for Krylov ODE residuals with applications to randomized Krylov methods

Randomized Krylov subspace methods that employ the sketch-and-solve paradigm to substantially reduce orthogonalization cost have recently shown great promise in speeding up computations for many core linear algebra tasks (e.g., solving linear systems, eigenvalue problems and matrix equations, as well as approximating the action of matrix functions on vectors) whenever a nonsymmetric matrix is involved. An important application that requires approximating the action of matrix functions on vectors is the implementation of exponential integration schemes for ordinary differential equations. In this paper, we specifically analyze randomized Krylov methods from this point of view. In particular, we use the residual of the underlying differential equation to derive a new, reliable a posteriori error estimate that can be used to monitor convergence and decide when to stop the iteration. To do so, we first develop a very general framework for Krylov ODE residuals that unifies existing results, simplifies their derivation and allows extending the concept to a wide variety of methods beyond randomized Arnoldi (e.g., rational Krylov methods, Krylov methods using a non-standard inner product, ...). In addition, we discuss certain aspects regarding the efficient implementation of sketched Krylov methods. Numerical experiments on large-scale ODE models from real-world applications illustrate the use of the sketched residual norm as stopping criterion as well as the general competitiveness of sketched Krylov methods for ODEs in comparison to other Krylov-based methods.

==> data/compare_err_res.dat <==
m err_fom res_fom bound_fom err_sfom res_sfom bound_sfom
1 43.6755215851275 1075.02698081166 1453.68868098314 43.6977932000803 1056.47635596805 1536.09499334009
2 42.2440368780611 1010.75739113447 1366.78111799843 42.224059689636 1035.61814910517 1505.76758757172
3 41.2390013055821 911.463113701048 1232.51196032353 41.2373860487029 921.224850179237 1339.44207279882
4 40.3731559688751 841.390999526395 1137.75802293738 40.3969128708707 835.502421482973 1214.80341638836
5 39.6396327056324 794.855691050277 1074.83136862521 39.6004780471864 865.592944704706 1258.55442113804
6 38.996338329133 753.492257082757 1018.8983019781 39.0727366659902 662.622690824101 963.439827212959
7 38.4191796067859 720.6370070261 974.47029601106 38.4004935439726 757.030399945293 1100.70670355577
8 37.8945131286475 692.652423190181 936.628573439981 37.9009862678224 705.087069939128 1025.18216511329
9 37.4116656831703 669.040460080942 904.699659914688 37.3755931348887 756.053336595496 1099.28607344765
10 36.9635759032627 648.838157303504 877.381407069366 36.9889338044339 642.527913038744 934.222431694357
11 36.5447858314057 631.544307974708 853.996065614105 36.5726344176255 585.254121515069 850.947511330894
12 36.1511918119315 616.644375455417 833.847861301733 36.1378771839794 664.788886583132 966.58943150012
13 35.7794980800243 603.714287573535 816.363349067615 35.8586947920188 517.529811318177 752.477750760122
14 35.4269806659727 592.371899396216 801.025779310773 35.5487597659977 736.673941750724 1071.10883007931
15 35.0913199099877 582.311508233797 787.421770276479 35.1099747727464 560.358332322551 814.749543512831
16 34.7705325243433 573.30958690594 775.249060777108 34.7765328166978 630.803297968514 917.175081409157
17 34.4629350611504 565.20065657519 764.283884602838 34.5721566382107 487.012713536687 708.106515333407
18 34.1670984915052 557.845644793472 754.338183177272 34.2150879868527 495.130956080845 719.91027379554
19 33.881784882973 551.103683036976 745.221469208252 33.897739578896 545.078055576575 792.532333942781
20 33.605883229347 544.832382942223 736.741200223832 33.6197000154804 582.385441096099 846.776508729483
21 33.3383640015654 538.905435325395 728.72657657517 33.3201192566184 576.671374266092 838.468372537318
22 33.0782673179446 533.226803332728 721.047733905588 33.1048029751764 493.057106522204 716.89493899323
23 32.8247093604236 527.741086144962 713.629757310331 32.9124783070523 431.150536668843 626.884053780875
24 32.5768988780314 522.437452435327 706.458000294563 32.5522322917142 657.186884037654 955.536275427576
25 32.3341689261609 517.321041854406 699.539412871639 32.3875609529394 595.626713855525 866.029048245682
26 32.0959657262424 512.370701749611 692.845391692817 32.0900768765513 554.097440702877 805.646335271115
27 31.8617799832162 507.526865097556 686.295388167969 31.8945753706823 511.607323199363 743.866574280843
28 31.6310771733122 502.734385869459 679.81483192884 31.6823997064911 532.426527770548 774.137271515536
29 31.4033075717968 498.013608588014 673.431233542966 31.4702843762257 435.675787421558 633.46367573416
30 31.1780065037235 493.466511671269 667.28249175584 31.4370011912071 629.947190587192 915.930318802987
31 30.9548821422233 489.20056621039 661.513932695593 31.138238316791 414.954429083318 603.335244919056
32 30.7337960124878 485.252249220069 656.174881843651 30.7246865939079 553.281160715702 804.459480880688
33 30.5146588755484 481.572539802518 651.199051445829 30.5556123092445 533.140217155383 775.174961270401
34 30.2973295709617 478.072963396443 646.466803138995 30.5832208799076 629.526965836475 915.319320618308
35 30.0815826146427 474.686822902717 641.887946797891 30.1447321959747 515.516712226825 749.550745893563
36 29.8671485084785 471.40603808365 637.451556045523 29.9697895822108 503.23018977286 731.686393775807
37 29.653789963618 468.268465263632 633.208821513616 29.6890225445163 467.095207086625 679.146868707218
38 29.4413501205229 465.317840016908 629.218883958982 29.4743359600747 648.636349820413 943.103973722676
39 29.2297396130994 462.572397268515 625.506401278209 29.3083567881117 498.622012464294 724.986198307991
40 29.0188920706835 460.025183216257 622.061970299358 29.0880855318489 425.775036736495 619.068186926748
41 28.8087388225092 457.669954013854 618.877147877442 28.9055040971571 434.310473568392 631.478537342432
42 28.5992190076845 455.507434052284 615.952913559005 28.7985264975018 552.225200183124 802.924135883997
43 28.3902912305217 453.525792349962 613.273269081381 28.5447955135309 344.812701692152 501.350609237297
44 28.1819096848987 451.685840642743 610.785222717818 28.3135712502421 448.771317067935 652.504307747647
45 27.973985024217 449.944620491931 608.430684581088 28.0561653741688 436.891561501962 635.23138635768
46 27.766384507765 448.271934041644 606.168820085575 27.8048641353447 508.954705560384 740.00972253829
47 27.5589579526573 446.650597677142 603.97639295285 27.6582155548243 370.445334385704 538.619932421166
48 27.3515543305278 445.067572502952 601.835771537288 27.424785623785 478.884317042237 696.287993235421
49 27.1440174638773 443.506681566393 599.72508080373 27.2090630359483 421.236445340073 612.469167950624
50 26.9361767647058 441.957647370128 597.630423164657 27.0593246830068 357.748737780734 520.15934088291
51 26.7278523329254 440.422203823158 595.554143271818 26.8120023044152 610.042050911128 886.988653213019
52 26.5188731260254 438.918073501997 593.520206206402 26.7319839367174 323.088782199688 469.764475028434
53 26.3091008515073 437.470235270724 591.562389252723 26.4463952544427 340.891197428202 495.648822318748
54 26.0984380368679 436.092312361458 589.699114216634 26.1619849308814 384.462790794039 559.001027072808
55 25.8868061279828 434.775227308798 587.918106235329 26.1304193818316 460.815767913575 670.016692702599
56 25.6741103376103 433.497858054116 586.190803330275 25.7739100509767 384.331279509402 558.809812357252
57 25.460223702063 432.246554042878 584.498746749303 25.7115731958981 343.466386245067 499.393094139074
58 25.2450000310255 431.022490284027 582.84352538016 25.354431106886 352.118471082341 511.973048366551
59 25.0282966024604 429.83814078507 581.24200700742 25.2046620034878 351.972343979795 511.76058255097
60 24.8099900246565 428.708250028823 579.714129630926 25.178069600548 434.199385119648 631.317017012166
61 24.5899771406446 427.644663092666 578.275910574167 24.7321121884871 359.175795383792 522.234253422959
62 24.368170053913 426.651519178849 576.93294700965 24.5526204207467 361.03793855065 524.941771465682
63 24.1444843000795 425.719477687739 575.672608255351 24.2805830358945 364.541988284307 530.036588043336
64 23.9188245448147 424.833990404721 574.47522171208 24.0108176454767 456.339924636443 663.508908207339
65 23.6910778141158 423.974502768052 573.312992790228 23.8940376847043 317.254160760964 461.281054903195
66 23.4611074623851 423.119458052397 572.156771739902 23.6462521221278 375.89521121465 546.543941760301
67 23.2287539224834 422.248912834437 570.97959037402 23.2063060007107 479.072333789044 696.561365736191
68 22.993833611787 421.347052739112 569.760063947423 23.3882802454392 576.636917829731 838.418273584244
69 22.756143802627 420.406943797895 568.488816107944 22.8610988131657 490.075726430007 712.560073374139
70 22.5154723054979 419.430933574768 567.169021312828 22.6965568034652 335.857977087357 488.330622983501
71 22.2716096376186 418.431780501708 565.817931955257 22.4461640479256 422.363499253902 614.107881268227
72 22.0243611793256 417.427435320126 564.459821648888 22.301028468158 432.064795894958 628.213367978886
73 21.7735511142526 416.439952816541 563.12451363918 21.8300851288317 409.703868500896 595.701037321957
74 21.5190294897984 415.497760003283 561.850447915823 22.6073655663093 358.543778091275 521.31531321833
75 21.260685613395 414.633598103759 560.681898294 21.4030945888459 442.745535294281 643.742944408863
76 20.9984613976309 413.882036359787 559.66561049865 21.3297093954365 437.934250820476 636.747435280811
77 20.7323604481417 413.274432799986 558.843987941102 21.0264532719477 356.842206979966 518.841263657138
78 20.4624455512165 412.835106435137 558.249915629208 20.5799630630151 416.902203817715 606.167269507928
79 20.1888287385598 412.582078789913 557.907762892204 20.7932984156864 332.883123980339 484.00524746724
80 19.9116615880206 412.528308458758 557.835052789883 20.4718505036507 363.983779415908 529.224963776364
81 19.6311323373768 412.684047709232 558.045648793183 19.7621161668363 399.554105426473 580.94348959821
82 19.3474673433281 413.048217263485 558.538091465252 19.399573325598 374.335703785969 544.276449885313
83 19.06092122335 413.596138009895 559.279008857418 19.2061757202558 369.254698377891 536.888772040567
84 18.7717478743401 414.263803171762 560.1818487915 19.6678699139424 431.091573228069 626.798322145092
85 18.4801347147096 414.93707671519 561.092272573188 20.4601315695896 654.648647251183 951.845731102958
86 18.1861150064317 415.469781107685 561.812613885083 18.5405391268394 487.216264222833 708.402473863963
87 17.8895062969844 415.722581547716 562.154459387363 18.2706645753279 456.69871832421 664.03058688411
88 17.5899191919718 415.617567493054 562.012455749007 17.6955359887917 430.837495570043 626.428898431813
89 17.2868647048414 415.166551651726 561.402576522545 17.4210361936155 343.976780859222 500.135197459231
90 16.9799028645116 414.450656955636 560.434518943474 17.3968044116411 442.127319522575 642.844071332947
91 16.66875340824 413.571215954138 559.245308391284 17.0906536718441 305.569204527298 444.291367754461
92 16.3533183774786 412.60294507071 557.935978999103 17.8236253633047 512.139786788455 744.640765438761
93 16.0336326863738 411.576980497326 556.548634203075 17.6402488170488 534.516161542375 777.175556240684
94 15.7097931695888 410.487306472228 555.075139281998 16.0821057496788 446.910998695237 649.799442918276
95 15.3819082854764 409.310045656208 553.483206471604 16.3070940423055 447.264439495462 650.313338606145
96 15.0500783228913 408.010362450575 551.725729869979 15.3817833200638 343.776563654077 499.844085741806
97 14.7143821275026 406.543996571419 549.742859189747 16.3916186044742 523.485864742158 761.137730505963
98 14.3748644149427 404.859669438581 547.465253760503 15.2208954600885 355.622191082766 517.067385518836
99 14.0315196280635 402.905488666896 544.822742903475 14.5516885486441 371.288149692618 539.845368623262
100 13.6842877029094 400.645306032279 541.766445739271 14.1568925609163 388.19963223978 564.434318034108
101 13.333085580758 398.07230812526 538.287148939852 13.5468428483814 448.367930828241 651.917792413275
102 12.9778691027565 395.206996004241 534.412574745758 13.1757827962217 376.794364528236 547.851292270741
103 12.6186916179878 392.077934314765 530.181349259068 13.1615904038766 343.610673677518 499.602885111997
104 12.2557227628071 388.699956957814 525.613531393967 12.4657450361853 435.206471209715 632.781299570006
105 11.8892221140903 385.063382082788 520.696029017067 12.7871272590457 285.990997477933 415.82505551073
106 11.5194950964974 381.139401350115 515.389886494787 11.9304568244396 383.771987640169 557.996613429239
107 11.1468637786292 376.891540011556 509.645781410479 11.4574975955746 297.983743813645 433.262263166745
108 10.771663376014 372.285415895568 503.417221002107 10.8901184068905 297.172088105785 432.082132383773
109 10.3942553088818 367.291321292299 496.664033476479 10.6414181902226 300.755800466132 437.292776789777
110 10.0150385656309 361.882401598697 489.349905110137 10.2489083732868 323.852975000186 470.875595715765
111 9.63445205226602 356.0342448427 481.441825189772 9.98863089219331 312.670040590762 454.615838022062
112 9.25297271124284 349.724601585912 472.909707254918 9.53481311098885 322.418184585979 468.78943982661
113 8.8711107267002 342.934998848804 463.728571503466 9.4543477284051 484.095274920116 703.864619310863
114 8.48940911141021 335.652991613266 453.88158935131 9.05374695641844 305.045783607856 443.530324453092
115 8.10844487518229 327.871712611381 443.359474641154 8.5546537424305 268.961165617808 391.06402862169
116 7.72882661413229 319.589622498561 432.160145817984 7.98971492976581 306.538503539463 445.70070867461
117 7.35119075586032 310.810755539378 420.289058153947 8.19724765347175 240.382772928107 349.511630709166
118 6.97619651856946 301.545412662416 407.760140921099 7.9549754618103 263.049924092423 382.469204459014
119 6.60452178677964 291.810303883987 394.595989981691 6.84245872845521 328.589989145581 477.763117306776
120 6.23685900859518 281.629571986128 380.829252040966 6.41129530949131 256.274576324603 372.617987509867
121 5.87391575044999 271.035808509603 366.503998508064 6.19511578511387 215.828450917601 313.810149183214
122 5.51641787453189 260.070298711854 351.676056736628 6.18014749853789 214.245787482168 311.50898894846
123 5.16511490064953 248.782756248395 336.412651251812 5.43766320361636 207.941098811828 302.342100691692
124 4.82078684592386 237.231175543925 320.792204121384 5.3318095836806 206.725619415608 300.574818532944
125 4.48425246410498 225.480473067421 304.902497640904 4.6712277219504 237.409093727198 345.187962028356
126 4.15637303526839 213.599312752332 288.836381557054 4.78406887242679 259.495642334353 377.301351546217
127 3.83804614628377 201.656558986093 272.686976677333 4.3750388617102 209.265650571024 304.267971833273
128 3.53018866766043 189.718872028809 256.544423312002 3.61206971808977 196.554353036794 285.786005444828
129 3.23371239575767 177.848608028352 240.493041601826 3.40691531358514 141.756710266215 206.111354676524
130 2.94949313308274 166.103333123412 224.610674471416 3.23606207862247 149.395799719678 217.218434354034
131 2.67834254224304 154.536969537286 208.970237416904 3.0416069112895 128.621839282084 187.013521163342
132 2.42098535067455 143.200514998238 193.640691331045 2.6965760613832 129.962116327048 188.962256548501
133 2.17804214317209 132.142622839156 178.687826934048 2.36200450567659 135.964549718872 197.689671818092
134 1.95001405156826 121.409077208948 164.173555136266 2.10769580385957 103.867201893094 151.020785177941
135 1.7372670302344 111.042329780407 150.155280558541 2.02891095622772 99.699250918626 144.960669787568
136 1.5400151272548 101.080497620993 136.684546418398 1.7212299227234 94.3432663361803 137.17317785268
137 1.35830328360603 91.5570868989672 123.806660915924 1.46064939312862 86.0369229285946 125.095924585933
138 1.1919968960347 82.5008756292042 111.560538678595 1.47159218995379 71.9975124207616 104.682909123067
139 1.04077884218629 73.9359199167962 99.9787092040931 1.12419445689265 71.0483680553978 103.302872646759
140 0.904159184090716 65.8825131873141 89.0886139646578 1.09752818122904 57.2739882197532 83.2752063555337
141 0.781498410481025 58.3577502059508 78.9133690932871 0.87959143743418 55.8199779497024 81.1611051894517
142 0.672040164145542 51.3757616038859 69.4720825184032 0.85252120256627 46.0029039396817 66.8872805545179
143 0.574949031496929 44.9471929405605 60.7791495338344 0.624658985359763 36.7410441860961 53.4207260820664
144 0.489345105728954 39.077600781819 52.8420839201809 0.529625972915548 37.1403136901807 54.0012557671399
145 0.414330591572829 33.7655256170006 45.658912076626 0.445454538796427 33.9008889719409 49.2911985444861
146 0.349006880499902 29.0008353030538 39.2159329687482 0.387700677901192 27.576955758688 40.0963291162975
147 0.292484968737794 24.7645987664594 33.4875473438915 0.334871274734106 23.7236799044815 34.4937449087396
148 0.243893404786273 21.0297805519417 28.4371969239655 0.273646647206774 19.3635920419351 28.1542664165367
149 0.20238577451213 17.7630330222255 24.0197878799686 0.233712170713149 16.1002463486873 23.4094285859327
150 0.167150375835478 14.9270209332858 20.1848342030754 0.186360573724365 14.4828834187655 21.0578159965622
151 0.137420242288752 12.4822769435717 16.8789667884123 0.145008720558573 11.2990261632119 16.4285527270742
152 0.112481363391609 10.3887916555751 14.048083544284 0.135771884562002 9.20533577958503 13.3843697714164
153 0.0916785864250378 8.60725142104083 11.6390231952097 0.108991093275585 6.92704574319253 10.0717826997707
154 0.0744186812789591 7.09989785567832 9.6007275474552 0.0846691191423771 6.23605863823619 9.06710159508716
155 0.0601707282113847 5.83118645638821 7.88513209403705 0.0665249900763381 5.43902014020949 7.90822393596884
156 0.0484647504549713 4.76833299951613 6.447904873347 0.0589336508277564 4.2871434601821 6.23341882448673
157 0.0388893262880217 3.88174518349761 5.24903015127202 0.0419356369526482 3.75131893411242 5.45434093300825
158 0.0310886021498798 3.14527043774011 4.25314351693908 0.0355471781744524 2.80515745228498 4.07864150829693
159 0.0247585984552068 2.53618324166545 3.42951473508564 0.0297641683165397 2.19851539397401 3.19659637471972
160 0.0196426548550869 2.03493532186571 2.7517099540102 0.0227274683913752 1.82446158271431 2.65272979079668
161 0.0155259921218064 1.6247341611717 2.19702175095059 0.0177323784692442 1.2948503163406 1.88268585171798
162 0.0122296547990013 1.29108979474226 1.74585629407426 0.0135964859592924 1.13494669335783 1.6501892574561
163 0.00960453516311747 1.02145281009186 1.38124383358999 0.0103028214931746 1.01691285827747 1.4785704776439
164 0.00752613124036805 0.804950611728327 1.08848206966531 0.00849185647035773 0.780255839947508 1.13447601784661
165 0.00589029158077434 0.632205382315915 0.854889993212439 0.00680803438356927 0.59296454856978 0.862158314420192
166 0.00460996724167759 0.495200392211217 0.669627105016798 0.00532061617205651 0.420930062817906 0.612023694035671
167 0.00361273520035356 0.387151041092248 0.52351903376576 0.00418643699796146 0.321225940597813 0.467055941475496
168 0.00283881511744564 0.302377689603477 0.40888557459882 0.00316141416475191 0.283952286971593 0.412860812171096
169 0.00223939961461008 0.236174172622869 0.319362888197662 0.00262985481836617 0.198939812964536 0.289254415344509
170 0.00177515207740507 0.184675910392406 0.249725156093298 0.00193780576410746 0.176195852050727 0.256185161791351
171 0.00141481933332096 0.144738444593012 0.195720332943746 0.00149639443230141 0.129973363252722 0.188978609348182
172 0.0011339411017163 0.113824665151229 0.153917650719901 0.00131772040078235 0.0957689790799966 0.139246134994925
173 0.000913652318624192 0.0899066301843015 0.121574856238101 0.00101594426388313 0.0813413106520092 0.11826860046459
174 0.000739594700802322 0.0713792488060352 0.0965214900635057 0.000796164984731279 0.0632005390491026 0.0918922899327589
175 0.000600950625412894 0.0569853493417507 0.0770575611576083 0.000659011335401242 0.0531251862540456 0.0772429332318788
176 0.000489619208274654 0.0457508378577188 0.0618658659981232 0.000533645169654744 0.0401708372409806 0.0584075749689713
177 0.000399543596139954 0.0369284572905553 0.0499359377277386 0.000450035633012715 0.0401219432445259 0.0583364840990866
178 0.000326185064095156 0.0299494796699092 0.0404987227061135 0.000343613564865359 0.0263458773724678 0.0383063663454323
179 0.000266126275665919 0.0243835082224985 0.0329722235240489 0.000294577088263331 0.0224112354187475 0.0325854774949123
180 0.000216777149319084 0.0199062389997101 0.026917905160832 0.000235327574486962 0.0184047839569989 0.0267601790898071
181 0.000176155453439096 0.0162741450847 0.0220064620931133 0.000190488275428074 0.014822338872862 0.0215513772774692
182 0.000142719974557946 0.0133049662680067 0.0179914357591853 0.00015586297230552 0.0118763598376402 0.0172679840704888
183 0.000115245080198134 0.0108626175765368 0.0146888073496888 0.000130513289012718 0.0102296423128574 0.0148736905011391
184 9.2730649700461e-05 0.00884529700596326 0.0119609166718725 9.96760776562416e-05 0.00755480202997847 0.0109845274892989
185 7.43426319348699e-05 0.00717619997497961 0.00970390591334101 8.03181734374661e-05 0.00640633592430674 0.00931468128310851
186 5.93771493823156e-05 0.00579630862696074 0.00783796908626054 6.63030329133312e-05 0.00534238862793905 0.00776772369537283
187 4.72393075284791e-05 0.00465893778187867 0.00629997687482068 5.11586943275828e-05 0.00380075617342318 0.00552622166688444
188 3.74288682800966e-05 0.00372580823221828 0.00503816681010207 3.98443816771907e-05 0.00347502910009368 0.00505262117056448
189 2.95280329811716e-05 0.00296450061415663 0.00400870030658521 3.18847858634274e-05 0.00302027329733519 0.00439141554313746
190 2.31896949034685e-05 0.00234701515191876 0.0031737150986334 2.46797822523114e-05 0.00208577832896249 0.00303267899015188
191 1.81263107118809e-05 0.0018490682400925 0.00250037405475948 1.99361951338778e-05 0.00158508891746125 0.00230468683596807
192 1.40999372749785e-05 0.00144973585912475 0.00196038299172163 1.52530401143463e-05 0.00130279292714107 0.00189423424522034
193 1.09138208020298e-05 0.00113119790686938 0.00152964495079584 1.21514526739327e-05 0.00097970632834661 0.0014244729448184
194 8.40552076026743e-06 0.000878442931970545 0.00118786092804024 9.12515144637817e-06 0.00081429915882658 0.00118397430656023
195 6.44127737754967e-06 0.000678935158569977 0.000918079613582819 7.12610656676951e-06 0.000630451239210621 0.000916663195182545
196 4.91138539026088e-06 0.0005222865655879 0.000706253965878563 5.29421837923589e-06 0.000446138310403765 0.00064867596996099
197 3.72631551414388e-06 0.0003999322779379 0.000540802264478221 4.05730398961323e-06 0.000362730990585567 0.000527403434464204
198 2.81337686608347e-06 0.000304857433658713 0.000412238770313136 3.03996230172432e-06 0.000271587214532869 0.000394882249983582
199 2.11391916996357e-06 0.000231357242367592 0.000312849268433538 2.31571454128974e-06 0.000224139465657735 0.000325894194471855
200 1.58091679300655e-06 0.000174819112431122 0.000236396452830206 1.71464540602357e-06 0.000162655497663561 0.000236497763711231
201 1.17690907932466e-06 0.0001315413114422 0.000177874712856817 1.2582137417062e-06 0.000111359010894562 0.000161913722093382
202 8.72265604629981e-07 9.85732642233649e-05 0.000133294178664127 9.48356619972738e-07 9.17516894301605e-05 0.000133405078086221
203 6.43713468477909e-07 7.35779209671568e-05 9.94946106370955e-05 6.79644415687765e-07 7.13003322482254e-05 0.000103669223424907
204 4.73098120444798e-07 5.47154650015429e-05 7.39881450114111e-05 5.15169537140338e-07 4.62255868283206e-05 6.72110569158235e-05
205 3.46350134570272e-07 4.05460898397785e-05 5.48278256362554e-05 3.79943662929206e-07 3.77361967553076e-05 5.48676575448861e-05
206 2.52634301866623e-07 2.99492596008234e-05 4.0498425121081e-05 2.74016268610279e-07 2.55403111129218e-05 3.71350894956458e-05
207 1.8365543558782e-07 2.2057277047975e-05 2.98266132388059e-05 2.01647490033572e-07 1.86061252080541e-05 2.70529251469731e-05
208 1.33099479947771e-07 1.62017932200587e-05 2.19086253982635e-05 1.4206290845672e-07 1.40926784983354e-05 2.04904660305517e-05
209 9.61887348809946e-08 1.18708861752694e-05 1.60522230364856e-05 1.05760002232678e-07 1.09782041175941e-05 1.59620840406311e-05
210 6.93299034579336e-08 8.67512322995023e-06 1.17308018036823e-05 7.81622705033978e-08 7.67963961358293e-06 1.11660387801785e-05
211 4.98382695987082e-08 6.32081449500069e-06 8.54722406970593e-06 5.78941290094468e-08 5.63454129206623e-06 8.19250768804961e-06
212 3.57225936267314e-08 4.58864449101327e-06 6.20492385466026e-06 3.92908728101835e-08 3.91800195864192e-06 5.69669463833083e-06
213 2.55175762388685e-08 3.31629690639196e-06 4.48441142561985e-06 2.79262362078148e-08 2.81128771011519e-06 4.08755477768311e-06
214 1.81529964192076e-08 2.38422541075888e-06 3.22403209816721e-06 1.99199432581447e-08 2.31680139110011e-06 3.36858179298415e-06
215 1.28513521391064e-08 1.70425256503765e-06 2.30454928811295e-06 1.43353807091459e-08 1.38207238408817e-06 2.00950495260835e-06
216 9.04844519647238e-09 1.21089816702494e-06 1.63741840032551e-06 1.03899014205765e-08 1.06255477518531e-06 1.54493289044428e-06
217 6.33367921329075e-09 8.55192854883773e-07 1.15642136931632e-06 6.91318585436804e-09 7.25617347162088e-07 1.0550327678986e-06
218 4.40684650921977e-09 6.00425014849436e-07 8.11915480676367e-07 5.07770912944053e-09 5.54901941953964e-07 8.06816063620406e-07
219 3.04787663437493e-09 4.19149318523157e-07 5.66788211695742e-07 3.49107389661528e-09 3.75808460256182e-07 5.46417807642658e-07
220 2.09560683761797e-09 2.90983313334117e-07 3.93477704745056e-07 2.42504370287552e-09 2.46049935962128e-07 3.57751569742184e-07
221 1.43257393395986e-09 2.00915618666771e-07 2.71685051539912e-07 1.62267009585584e-09 1.63125664720182e-07 2.37181376986276e-07
222 9.73777505599481e-10 1.3798566214996e-07 1.86588986867952e-07 1.06135665305683e-09 1.21435947233779e-07 1.76565381235053e-07
223 6.58198253836023e-10 9.42589462824511e-08 1.27460208662617e-07 7.37291996017421e-10 8.51957163041742e-08 1.2387282737525e-07
224 4.42394451457944e-10 6.40368026167787e-08 8.65927802668536e-08 4.97568377823376e-10 5.43643105850138e-08 7.90445946416905e-08
225 2.95660510976006e-10 4.32577229285707e-08 5.84945897254511e-08 3.32992026706993e-10 3.95845246212582e-08 5.75550884229167e-08
226 1.96456749825008e-10 2.90468592312533e-08 3.92781681169558e-08 2.2265452652659e-10 2.56038904535453e-08 3.72275325553128e-08
227 1.29749610839877e-10 1.93816030085326e-08 2.62084742203777e-08 1.4673645695904e-10 1.71129064678281e-08 2.48818156679342e-08
228 8.51563050468687e-11 1.28465340074025e-08 1.73715277939595e-08 9.47183812933645e-11 1.07055771724978e-08 1.55656900436938e-08
229 5.55255656133131e-11 8.45577130880794e-09 1.14341865460116e-08 6.28605933430463e-11 7.89428089989101e-09 1.14781228163231e-08
230 3.59848935622879e-11 5.52565413450928e-09 7.4719807165204e-09 4.09034410693605e-11 4.70089077287286e-09 6.83499894688317e-09
231 2.31340354923321e-11 3.58427380863161e-09 4.84677906522699e-09 2.5742696112671e-11 3.38701156513983e-09 4.92464547664101e-09
232 1.47890298311614e-11 2.3075840245109e-09 3.12039496377694e-09 1.65324844559174e-11 2.18407875755393e-09 3.17560580091248e-09
233 9.3662258887144e-12 1.47441632193865e-09 1.99375676751924e-09 1.04256805763317e-11 1.26578667114313e-09 1.84042790659328e-09
234 6.09171646709801e-12 9.34873032052864e-10 1.26416766193679e-09 6.88682250883412e-12 8.28970511251576e-10 1.2053061526335e-09
235 3.75167011532241e-12 5.88161355409994e-10 7.9533213604153e-10 4.08622682434262e-12 4.9834103147906e-10 7.24577657707718e-10
236 2.26747767590182e-12 3.67080964944665e-10 4.96379582344566e-10 2.7434257310007e-12 3.58837974394643e-10 5.21743068620626e-10
237 1.77037626638519e-12 2.27215761112659e-10 3.07249014179218e-10 1.66141759299252e-12 1.98212767588927e-10 2.88197306252483e-10
238 9.2534198213968e-13 1.39451387436611e-10 1.88570991316833e-10 9.91075930239983e-13 1.170998913395e-10 1.70260844732726e-10
239 5.61105381127655e-13 8.4849838877092e-11 1.14736888060005e-10 7.0282726479818e-13 7.8543624207099e-11 1.14200821648069e-10
240 3.55391777347706e-13 5.11824237128735e-11 6.92106443323982e-11 3.98793276875236e-13 4.24178834075895e-11 6.16747340935778e-11
241 1.02766512216793e-12 3.06122506258346e-11 4.1394944525575e-11 2.28488725275906e-13 2.58339304404786e-11 3.75620059869236e-11
242 3.36388017600363e-13 1.81593728942599e-11 2.45557323688815e-11 2.80948455342764e-13 1.55928608551493e-11 2.267170046555e-11
243 1.69574357045212e-12 1.06889857310266e-11 1.44540163602703e-11 1.73996828793342e-13 9.48457463441576e-12 1.37903773497483e-11
244 1.17475163719928e-12 6.24733212309592e-12 8.44785866381713e-12 6.49829092980144e-13 5.56825987740155e-12 8.09613586804363e-12
245 1.61292280688075e-12 3.62882009601306e-12 4.90701609639187e-12 8.51287395672029e-13 3.00638557476532e-12 4.37122307883103e-12
246 1.08490352498864e-12 2.09691531356738e-12 2.83552144338894e-12 2.51578682441778e-13 1.69506534266767e-12 2.46459030677526e-12
247 2.82903030872051e-13 1.20639719678018e-12 1.63133203262029e-12 1.91474791733599e-13 1.02209567950229e-12 1.48610619360182e-12
248 6.32134411340227e-13 6.91226713543441e-13 9.34700679523989e-13 1.28856186151546e-13 6.13301228804111e-13 8.91727431147361e-13
249 2.23154586351589e-12 3.94297190182767e-13 5.33182303833328e-13 7.62491467611151e-13 3.52452063236232e-13 5.12458084528992e-13
250 4.51930415863325e-13 2.23753754101398e-13 3.02567568508008e-13 9.59193941853414e-14 1.96291696941955e-13 2.85404108860042e-13
251 6.2809518438864e-14 1.26220935333557e-13 1.70680316189797e-13 3.50572050733657e-13 1.13572167457157e-13 1.65131606427542e-13
252 2.30270095248014e-13 7.07471343269567e-14 9.56667229927964e-14 1.11231919343427e-13 6.13847561243332e-14 8.92521787329442e-14
253 8.79869333983285e-13 3.93918342548824e-14 5.32670012954019e-14 1.77328650456309e-13 3.45938015442432e-14 5.02986792392724e-14
254 1.12981519181543e-12 2.17800819411779e-14 2.94517804240327e-14 1.3370016530717e-13 2.008317092216e-14 2.92005193771284e-14
255 7.93068315141869e-13 1.19474455037623e-14 1.615574920954e-14 3.16728357794236e-13 9.3056275887227e-15 1.35301920087235e-14
256 2.93358498865401e-13 6.4929751529764e-15 8.78002566843506e-15 4.86656081124342e-13 5.58606374018463e-15 8.12202232004866e-15
257 3.02171419073184e-13 3.49139953582039e-15 4.72119125994392e-15 1.67677395172754e-13 3.10647416715485e-15 4.51674984314668e-15
258 1.7511158335551e-12 1.8569570820542e-15 2.51104161982574e-15 5.13023536427626e-13 1.58546175044295e-15 2.30522892749079e-15
259 3.93624517971001e-13 9.78078300367733e-16 1.32259132071859e-15 2.76792488964009e-13 8.16286933739316e-16 1.18686449058952e-15
260 2.19858489598719e-13 5.11417768028659e-16 6.91556801742424e-16 5.74466748319706e-13 4.20303610712755e-16 6.11112845499541e-16
261 1.81134325478136e-12 2.66156428950817e-16 3.59905932634896e-16 2.01886879690363e-13 2.20883926426402e-16 3.2116070707706e-16
262 9.35611303389732e-13 1.38054445364526e-16 1.86681997910691e-16 1.22273276486963e-13 1.14427342085529e-16 1.66375012830017e-16
263 9.37725924159897e-13 7.13038126019729e-17 9.6419482618168e-17 3.52083571589078e-13 6.2774755496444e-17 9.12732093638559e-17


==> data/convergence/convdiff_t1.0_convergence.dat <==
m err_fom res_fom err_art res_art err_restart_rand res_restart_rand err_sfom250 res_sfom250 err_kiops250 res_kiops250 err_sfom500 res_sfom500 err_kiops500 res_kiops500
1 80.9152993957697 2684.79851156752 80.9152993957697 2684.79851156752 2551.26698944171 1090436.02040763 0.948629937626957 3038.39886816562 84.8755484903143 2577.56512819837 0.951093262302003 2757.96358394292 84.8755484903143 2577.56512819837
2 79.4586076925324 2480.59095179618 79.4586076925324 2480.59095179618 1935.09593109914 476603.551101937 0.934977777650828 2367.12059692811 80.4729670455063 3382.90005690286 0.93573272851388 2382.37490624636 80.4729670455063 3382.90005690286
3 77.7362726471157 2290.14180259128 77.7362726471157 2290.14180259128 1495.46429305893 341129.525791394 0.912856064469525 2443.81112819587 78.6599693424211 5133.58482163072 0.91425637620955 2319.68742040234 78.6599693424211 5133.58482163072
4 76.5553129199795 2099.06283216109 76.5553129199795 2099.0628321611 1253.46090035595 209288.61074544 0.899269882958316 2300.53870416508 77.1688856125168 4060.59140787138 0.898921234053078 2269.46994579495 77.1688856125168 4060.59140787138
5 75.3651039296722 2030.23677454522 75.3651039296722 2030.23677454523 1052.63570914496 196677.530695886 0.885713171729266 2037.61953687428 76.1540260729759 5017.87018442876 0.886047513107549 2006.70939463589 76.1540260729759 5017.87018442876
6 74.395251534358 1899.12156849325 74.395251534358 1899.12156849324 936.807257187987 119557.010715794 0.873572419530188 2194.90174116462 75.5319288049139 5175.00046363991 0.874879804359276 1903.6683145752 75.5319288049139 5175.00046363991
7 73.4722165248176 1849.88303831967 73.4722165248175 1849.88303831974 828.94188255763 102227.415538005 0.864567496487897 1719.7107133362 75.5509366650107 6125.02930920519 0.863612305867692 1894.50602335058 75.5509366650107 6125.02930920519
8 72.6517580431613 1763.42840071542 72.6517580431613 1763.42840071541 757.188015957967 80481.3245586956 0.853680299327604 1876.64275217415 75.9071223062508 6691.27895107758 0.854561331720153 1738.73741377091 75.9071223062508 6691.27895107758
9 71.8853615997271 1717.79329899918 71.8853615997271 1717.79329899917 679.85521786096 95560.3901625142 0.848470124398027 1400.03150244019 76.3957570465645 7289.87334710371 0.845666903741741 1722.19911188891 76.3957570465645 7289.87334710371
10 71.1742918307202 1659.63802055793 71.1742918307202 1659.63802055798 644.698668253676 73117.8466091428 0.837191650868392 1657.30625840403 76.4871515553116 7476.87470622261 0.83813210847688 1513.72597838742 76.4871515553116 7476.87470622261
11 70.5090210260491 1617.57278538348 70.5090210260491 1617.57278538345 611.828208740931 71600.6236174556 0.828217780114986 1854.69309904621 76.0307374150954 7279.7910823221 0.829991148590776 1491.98618773208 76.0307374150954 7279.7910823221
12 69.8805431451279 1575.6835862592 69.8805431451279 1575.6835862592 543.338814208276 42024.9297531452 0.822601604963079 1549.06979486534 75.0860978977938 6816.7345842725 0.824642506873573 1331.78084145069 75.0860978977938 6816.7345842725
13 69.2869978133172 1538.68813321302 69.2869978133172 1538.688133213 523.202065311754 67286.0971099717 0.814990580593671 1683.42597033131 73.9066121974704 6141.44707538096 0.814530037534332 1698.46097603926 73.9066121974704 6141.44707538096
14 68.72162655403 1505.73479185971 68.72162655403 1505.73479185972 478.564497244169 45283.2890201111 0.814554078350107 1199.23643553007 72.6893134515547 5447.17612450262 0.808759141029482 1480.39229019722 72.6893134515547 5447.17612450262
15 68.182468210725 1474.72332423923 68.1824682107249 1474.72332423927 449.045402879073 38742.6689655981 0.804361207899005 1298.87268930307 71.5518870575676 4771.18795329895 0.805420771341558 1170.90383152416 71.5518870575676 4771.18795329895
16 67.6661091703367 1447.0194169553 67.6661091703366 1447.01941695539 437.653503018408 36577.3062198176 0.796504568083473 1486.9341615809 70.5354459633108 4174.64820575071 0.795523891336079 1579.24102834788 70.5354459633108 4174.64820575071
17 67.1701847256708 1421.17236885968 67.1701847256708 1421.17236885968 416.579188612604 30219.1764216402 0.79100896806936 1377.13051348911 69.639994971552 3666.62155967777 0.789359392380551 1555.1238134487 69.639994971552 3666.62155967777
18 66.6927830017262 1397.35228463562 66.6927830017262 1397.35228463562 384.228457108269 23460.9083421242 0.784966096336224 1552.99312321732 68.8516600488191 3240.81876671198 0.784398235443036 1613.47602537452 68.8516600488191 3240.81876671198
19 66.2319898217196 1375.34480988741 66.2319898217196 1375.34480988743 371.378042374675 19401.3422487272 0.780764285458767 1478.80915334374 68.1518566206871 2889.9040456235 0.778803164172115 1446.4021358686 68.1518566206871 2889.9040456235
20 65.7863242774901 1354.82186103443 65.78632427749 1354.82186103451 352.958509920135 17438.7179597848 0.773663684550201 1545.26326266573 67.5239945779596 2599.94112542015 0.773678651297261 1438.37971771064 67.5239945779596 2599.94112542015
21 65.3544411555419 1335.70351278935 65.3544411555418 1335.70351278942 349.371252774679 24157.1522415483 0.770196214350013 1274.63144889726 66.9545876204969 2359.24915771909 0.768176999935855 1671.92286513749 66.9545876204969 2359.24915771909
22 64.9351375006182 1317.836782145 64.9351375006182 1317.83678214496 321.917564533956 20288.7698361336 0.763560153695196 1366.86558982778 66.4327277160139 2158.74627796818 0.765858079715382 1109.55482933817 66.4327277160139 2158.74627796818
23 64.5273757444667 1301.08413433114 64.5273757444668 1301.08413433101 322.691385491514 16985.4615817191 0.763216547362724 881.416941247114 65.9499729984371 1990.19346642013 0.760451294416745 1105.94424518252 65.9499729984371 1990.19346642013
24 64.130236892256 1285.37339982735 64.130236892256 1285.37339982734 295.62824135532 21100.5624264108 0.756589244985575 1211.07328912386 65.4997807730081 1847.21558788553 0.753792564970412 1430.40185131175 65.4997807730081 1847.21558788553
25 63.7429057609686 1270.64552562883 63.7429057609686 1270.64552562886 301.048949278992 12760.409326278 0.78810653164206 2476.92286024189 65.0769313417805 1725.07300495227 0.749611135940632 1385.56392455134 65.0769313417805 1725.07300495227
26 63.3646739579296 1256.84046709679 63.3646739579296 1256.84046709677 283.730217813512 22758.3620762774 0.747337257905025 1089.95360630978 64.6773005320618 1619.76654865831 0.744980030203306 1346.48967392514 64.6773005320618 1619.76654865831
27 62.99492336808 1243.91663338847 62.99492336808 1243.9166333885 544.455333869157 58840.9640364627 0.746007867371931 1778.33090183383 64.2976241201894 1528.11474738128 0.741544627141061 1195.13674480163 64.2976241201894 1528.11474738128
28 62.6331046028763 1231.82385768867 62.6331046028763 1231.82385768865 276.899634883253 18084.8091152916 0.737247410289208 1477.77861062602 63.9352460918733 1447.74048341034 0.736569284077926 1412.46525604885 63.9352460918733 1447.74048341034
29 62.2787274196865 1220.49449624482 62.2787274196865 1220.49449624493 261.362590763468 12278.0426533493 0.732930315247914 1388.78179626993 63.588010070049 1376.67759581214 0.735932412406607 995.593193212508 63.588010070049 1376.67759581214
30 61.9313400069212 1209.8548274017 61.9313400069211 1209.85482740185 249.836451954984 10033.3304171099 0.738410711600706 1474.11712286327 63.254173873164 1313.31393446622 0.730168348691386 1670.66413695807 63.254173873164 1313.31393446622
31 61.5905155162701 1199.82051551113 75.2342933250534 1268.95680331391 272.245027765904 9374.73942412964 0.724781542620966 1479.88820805041 62.9322898908586 1256.43875474287 0.723553268707171 1416.14744143948 62.9322898908586 1256.43875474287
32 61.2558431234485 1190.30398959999 73.1078651380779 1250.63918071422 229.773140312548 12738.6781833967 0.728097814783419 875.944942275264 62.6211364279923 1205.0813405438 0.722197770466705 1004.44849201857 62.6211364279923 1205.0813405438
33 60.9269214336332 1181.22168684452 71.5935256188972 1255.62811864546 228.830115335742 10524.6128410878 0.717159297811031 1054.30467088572 62.3196764030864 1158.43544863646 0.718515443896091 1278.2973240422 62.3196764030864 1158.43544863646
34 60.6033565450727 1172.50254184937 70.4183333395189 1262.55990171265 394.270480417146 26072.5717321326 0.713406388081087 1228.36231523536 62.0269955202108 1115.89301518309 0.713542494572112 1221.39324375764 62.0269955202108 1115.89301518309
35 60.2847645757028 1164.09281565262 69.47199403466 1311.95262737769 220.30467159892 10173.9566970618 0.716201068761069 801.016907182527 61.7422602832978 1076.97976219312 0.708875927209433 1309.71872972715 61.7422602832978 1076.97976219312
36 59.9707776392042 1155.96072278858 68.7346418129838 1372.85573043584 216.727835922824 10042.3741487557 0.707694452848023 1202.02158967722 61.4647047511398 1041.28717588645 0.705649446906515 1203.53716983825 61.4647047511398 1041.28717588645
37 59.6610516860597 1148.09766301602 68.0969811635794 1353.74360428115 214.532263396594 9133.86451821505 0.702981106163691 988.761485785857 61.1936135299396 1008.48270503238 0.708439400607865 909.612154781837 61.1936135299396 1008.48270503238
38 59.3552753472623 1140.51525446202 67.5072227817143 1363.74598238271 204.472741819187 10729.4731386966 0.701955916385209 987.058665818736 60.9283105824729 978.293015980356 0.699746597368684 1043.22820162829 60.9283105824729 978.293015980356
39 59.0531770046963 1133.23861362143 66.9698722796401 1346.95538847779 220.368102071398 13924.6325305179 0.697633498242207 1013.47783519972 60.6681660677193 950.463567971224 0.694582887869015 1137.312586443 60.6681660677193 950.463567971224
40 58.754528527782 1126.29672163401 66.4572505084063 1332.29365869428 199.863194422786 9498.55271073975 0.691649405079146 1202.23303825597 60.4126019709388 924.762051460292 0.691204054304779 1097.80955282845 60.4126019709388 924.762051460292
41 58.4591436547402 1119.71223728064 65.9693802485982 1314.06196868973 187.54943048936 6773.9645070144 0.689665998512894 1014.92121661026 60.1610924614786 900.985182837222 0.688537123293755 1089.98557509757 60.1610924614786 900.985182837222
42 58.1668705890542 1113.49539389362 65.5009568473931 1298.48535541525 177.891635906342 5704.82939531031 0.694743653680556 1742.64522580991 59.9131692294753 878.942348006728 0.684013544700766 1414.39092116204 59.9131692294753 878.942348006728
43 57.8775830136082 1107.63600971929 65.0499047965182 1282.68268290207 174.57346355492 4637.9439034302 0.685718419309915 804.756944778478 59.6684253774844 858.454706597538 0.684720631006042 805.033526231875 59.6684253774844 858.454706597538
44 57.5911659333092 1102.10196494829 64.6146130752277 1268.53758672966 176.51834835601 5517.4179783066 0.682309708696925 1384.10693577483 59.4265123247481 839.364375469172 0.681643012911833 1798.84243789566 59.4265123247481 839.364375469172
45 57.307501243369 1096.83967992229 64.1934107702581 1255.15869618901 253.741501710481 8245.99908264014 0.678962754823673 1419.23741576678 59.1871369032144 821.528154370486 0.676225005865245 1125.227509099 59.1871369032144 821.528154370486
46 57.026454006147 1091.77998928488 63.7851460222019 1242.61875068569 167.839177726484 8945.80710251044 0.674424917502797 908.853397545997 58.9500591815667 804.812371874762 0.672589579822112 1294.05766775519 58.9500591815667 804.812371874762
47 56.7478631927302 1086.84706259147 63.3886397567267 1230.92157939175 162.010350478044 6412.33177785832 0.668076096747913 1165.49410073754 58.7150865227519 789.097407571946 0.671253918963742 1413.93874752834 58.7150865227519 789.097407571946
48 56.4715380705878 1081.97093162706 63.0029202228449 1219.87795853954 156.859672187847 4264.57217601157 0.672467429177715 1710.66472391766 58.4820669402957 774.275808260832 0.665376859031103 1315.79804420591 58.4820669402957 774.275808260832
49 56.1972626054213 1077.09969576949 62.6270922003182 1209.43865101251 158.807742381399 3663.06671642672 0.675335918960662 652.395129232982 58.2508841741674 760.247036827491 0.664594576910361 746.71549958571 58.2508841741674 760.247036827491
50 55.9248062610559 1072.20740770647 62.2603430551344 1199.54621751128 178.732626037453 5900.27972954661 0.663223877759875 1420.68106489306 58.0214516668212 746.918826978971 0.659810971302813 1242.61450123039 58.0214516668212 746.918826978971
51 55.6539388390674 1067.29632467365 61.9019501677994 1190.16410110087 160.205768925786 6357.11055692612 0.656724996980553 923.806244520312 57.7937058238183 734.207866171943 0.656358852597059 990.919538918973 57.7937058238183 734.207866171943
52 55.3844460815159 1062.39403027705 61.5512735007654 1181.26138402772 151.235182042903 4245.30315832055 0.748739689759319 1768.65879855642 57.5676008873025 722.036904360792 0.688062966470882 1567.21671165132 57.5676008873025 722.036904360792
53 55.1161420182579 1057.54612608307 61.2077459307358 1172.82012585085 235.784128953658 8922.45923659098 0.651346864650893 1098.93232127439 57.3431043295197 710.335082038252 0.649867348751143 1134.63843432418 57.3431043295197 710.335082038252
54 54.8488764620776 1052.80863977401 60.8708637674494 1164.82113691332 159.701652674315 4760.3555395777 0.660789211352804 962.746281692983 57.1201920135973 699.040001185022 0.646506418631641 930.137113401796 57.1201920135973 699.040001185022
55 54.5825361400715 1048.23756272361 60.5401833682623 1157.24182627967 169.872217451434 7061.03075111604 0.657835665564996 808.865748203886 56.8988444775533 688.097577749878 0.650522044469008 725.52035965177 56.8988444775533 688.097577749878
56 54.31704368204 1043.88020799485 60.2153051544173 1150.05515658183 243.013861584115 10627.2605296839 0.641446953113336 769.121950001939 56.6790441575653 677.462617517312 0.642048073172964 1174.89213546371 56.6790441575653 677.462617517312
57 54.0523511441015 1039.77235343523 59.8958619342071 1143.2197771424 136.815076347024 5270.33150071938 0.638616863604943 1272.19371273209 56.4607724599775 667.101079965318 0.636131973285677 1072.92408134687 56.4607724599775 667.101079965318
58 53.788433612731 1035.9323945297 59.5815055784472 1136.69205397006 130.805648897263 2143.90165151835 0.635479627499547 948.982746800693 56.2440069747544 656.991065742496 0.63364694621723 883.43278946476 56.2440069747544 656.991065742496
59 53.5252804863861 1032.3651821508 59.2719004910041 1130.425758471 229.558294746896 6355.56363470633 0.633341701030656 1052.37934973098 56.028719008146 647.122739152013 0.630613943673813 1029.81298614218 56.028719008146 647.122739152013
60 53.2628862736167 1029.05490201063 58.9667204681717 1124.38156107578 149.227451279939 2787.73427426892 0.628472857738911 830.190676793546 55.8148707744262 637.498496973449 0.627577694789496 1018.89174218512 55.8148707744262 637.498496973449
61 53.0012415123906 1025.97157291607 70.510546008913 890.806448169302 2398.81100716902 526805.258044547 0.632067139773246 593.228340012149 55.6024122944693 628.132061116417 0.624481218718348 1020.86692881287 55.6024122944693 628.132061116417
62 52.7403226978509 1023.07034688735 68.2732121868902 790.479119011564 1585.07713563334 544794.480645046 0.631255256303619 1215.5103549391 55.3912786207674 619.045872521897 0.621843960881321 991.484130950902 55.3912786207674 619.045872521897
63 52.4800852510235 1020.30060718865 66.6872738703857 859.549294129173 1285.82637654788 366468.169294161 0.68219181317665 1422.59478971889 55.1813875861465 610.267950854199 0.618905950321149 942.307277109553 55.1813875861465 610.267950854199
64 52.2204593013648 1017.61083405502 65.4980819235406 837.926231528947 1117.01236020338 227143.023690695 0.619136345402861 841.931939371452 54.9726383536114 601.828400215436 0.616040863687717 913.522082795241 54.9726383536114 601.828400215436
65 51.9613510203861 1014.95710774709 64.4730986535318 861.637783698848 998.551393372416 163529.02407204 0.617172349831325 811.182973899334 54.7649114414163 593.755262030259 0.611845704877804 1179.08675660604 54.7649114414163 593.755262030259
66 51.7026471484604 1012.30592171817 63.6023982824111 857.854934066286 912.898965480884 171451.248145549 0.6132950877252 1189.85653854764 54.5580705774992 586.070547337101 0.611454717360947 966.471280456323 54.5580705774992 586.070547337101
67 51.4442225378877 1009.63807454189 62.8154429648693 868.328197284088 858.067276359647 92352.9920371958 0.609319057579597 972.164592471895 54.3519663082288 578.787182281284 0.609172337340927 750.448959515098 54.3519663082288 578.787182281284
68 51.1859473725599 1006.94709920762 62.108157475567 869.997087755628 818.37249448912 81792.2743892256 0.604073371768936 816.798579443333 54.1464412537316 571.906793585673 0.605406900362619 1384.14930722088 54.1464412537316 571.906793585673
69 50.9276943123606 1004.23799121883 61.4549352344314 877.14907612294 774.014817374133 86727.8783589758 0.605993094155234 769.648685976048 53.9413366855107 565.41853082484 0.599474975342626 926.788687715503 53.9413366855107 565.41853082484
70 50.6693430090596 1001.52632123616 60.8525031053695 884.34806694689 753.274817023079 62283.3274332633 0.599637028065246 738.093129645339 53.7364997213163 559.299311649842 0.602421322450928 677.690639173332 53.7364997213163 559.299311649842
71 50.4107848269114 998.838931867592 60.2988661346106 937.161726430877 723.27692849712 52558.6401628322 0.61915237225835 697.873640770384 53.5317903976327 553.515300191083 0.593951264906933 952.636782000705 53.5317903976327 553.515300191083
72 50.1519282006892 996.212305588899 59.9064711128551 1203.08598038435 705.908594284891 31399.3523096466 0.593863631090159 1296.29506788145 53.327087991379 548.02428206502 0.590466700316356 1092.84296435111 53.327087991379 548.02428206502
73 49.8927041832355 993.690102535541 59.5797991734804 964.173712839712 677.088446981177 63131.3965712889 0.607171273172062 930.550219742161 53.1222959455166 542.778843068355 0.591736534002641 1205.30362692424 53.1222959455166 542.778843068355
74 49.6330706732227 991.315893830222 59.1358528191512 1020.49312915607 673.732490719142 85240.3805880738 0.591617532501354 1291.22703370179 52.9173448484284 537.730069803081 0.585063964521653 1285.87054833327 52.9173448484284 537.730069803081
75 49.3730125899206 989.125605045025 58.8289305159724 1115.67573796941 635.738369296523 50325.3430064454 0.598269534660652 629.492421129271 52.7121931574417 532.831293189348 0.584744705235633 808.009839666583 52.7121931574417 532.831293189348
76 49.1125380347888 987.14100886282 58.4762935809766 994.177435408064 621.047814197006 62512.138478647 0.586663098854919 899.580224742792 52.5068255065451 528.041582296553 0.586998361616152 1257.35256929474 52.5068255065451 528.041582296553
77 48.8516697433523 985.364809268767 58.1329031024001 1108.39435395893 604.721043853524 41207.9253305131 0.584347237640971 734.573989149825 52.3012485674174 523.328765001266 0.576301922729226 947.054530007059 52.3012485674174 523.328765001266
78 48.5904327024745 983.780550356978 57.8395134003579 1035.82767488344 584.07552933119 43476.0881819238 0.578913294773476 693.513879101348 52.0954846906686 518.671638960762 0.576403431775943 1022.92963045712 52.0954846906686 518.671638960762
79 48.328841527629 982.3571056164 57.5029711921618 1054.94965592662 574.071113278796 36931.1080131196 0.573500682964502 1115.99075724842 51.889563834685 514.061117929753 0.573345104100181 1013.54336822369 51.889563834685 514.061117929753
80 48.0668917725376 981.053310701897 57.2156802341005 1080.0550575382 586.541602549953 69180.5307954242 0.574780196394825 710.985194874307 51.6835145265136 509.500202546786 0.566886898721346 868.259952963624 51.6835145265136 509.500202546786
81 47.804554264253 979.82315875811 56.9110112208184 1038.05393461216 547.21681098454 26823.0663119867 0.589892009123195 823.813793233944 51.4773548469035 505.00267711974 0.565698512932694 843.434425084452 51.4773548469035 505.00267711974
82 47.5417736915326 978.618854258058 56.6169674542314 1080.16824850433 527.671505690976 23952.9145381148 0.58952931656428 2140.81059507777 51.2710846005933 500.590529733401 0.5685772251833 923.397163888568 51.2710846005933 500.590529733401
83 47.2784696315489 977.395275515113 56.3350113602806 1044.90104519766 530.518405549027 37609.9057321304 0.560692266079611 658.78927235547 51.0646797777507 496.290332306792 0.563337489616116 760.514737096288 51.0646797777507 496.290332306792
84 47.0145398775489 976.110548797517 56.0428033574295 1060.95876483892 488.599894936975 23951.2507742597 0.560002116347898 1220.71236102439 50.8580901397132 492.12899787821 0.560353098435193 916.470645575195 50.8580901397132 492.12899787821
85 46.7498627381776 974.72853928917 55.7690791510887 1055.91530293704 497.342864272987 34279.5794383954 0.618098172420502 1626.51773791043 50.6512403321985 488.129439448333 0.551324423192002 812.972665093788 50.6512403321985 488.129439448333
86 46.4842989421086 973.220504050866 55.4868487168459 1047.0771660688 433.104649625693 22708.9787142625 0.602788978673249 1547.89017671192 50.4440343865416 484.306748763641 0.574393598016782 1086.72236178192 50.4440343865416 484.306748763641
87 46.2176944585303 971.568749103119 55.2145017658419 1056.6498168651 434.45612212916 29870.6115186206 0.630928526606506 2294.10229431404 50.2363629389627 480.665488870996 0.565645611956273 1474.96463228009 50.2363629389627 480.665488870996
88 45.949884161126 969.769969115953 54.941791087501 1040.91345561242 784.964107275541 99871.4326471513 0.553862055420173 965.057927924655 50.0281121325232 477.198506186197 0.546206638484671 1141.42976298181 50.0281121325232 477.198506186197
89 45.680699344364 967.835553811977 54.6706715029086 1050.34478660298 397.764597826706 26338.1379489308 0.544177170254075 682.710551961614 49.8191730184437 473.887422117511 0.538710328216108 909.116075412573 49.8191730184437 473.887422117511
90 45.409975006473 965.792875917807 54.4045547489672 1037.98189283663 408.477194985676 21593.786569865 0.540173864368653 882.788623208339 49.6094503268603 470.704703938814 0.542500868932648 1061.29404294439 49.6094503268603 470.704703938814
91 45.1375586631047 963.682217066141 67.257176242974 735.490410142765 360.336808231069 18411.5948392617 0.542819656629492 724.882182848886 49.3988697062492 467.616935158408 0.540684976274575 830.8548951222 49.3988697062492 467.616935158408
92 44.8633167182273 961.557492880843 64.2602779596516 546.129901635317 352.97229083795 23661.3872817788 0.536776348003371 954.208484090147 49.1873828655971 464.588694237673 0.534685978704131 1299.32419535995 49.1873828655971 464.588694237673
93 44.5871443048843 959.480851038558 62.6015239778824 679.301270927451 370.432361319231 17410.3555794392 0.560038365822264 677.814086549739 48.9749703898832 461.586396975628 0.529696043945183 1040.25622135477 48.9749703898832 461.586396975628
94 44.3089703192901 957.518660396583 61.232360963298 613.370871655186 391.952247927924 38670.7844688321 0.635279612296098 2152.80957126388 48.7616422648611 458.581558579491 0.617334801253158 1742.54174655457 48.7616422648611 458.581558579491
95 44.0287640563313 955.738814817547 60.0741443582261 671.422297401509 326.364881849266 16377.4558257402 0.533618570819486 1063.94244100464 48.5474363056669 455.553147541113 0.521096982972943 1103.41174063479 48.5474363056669 455.553147541113
96 43.7465368744296 954.202552920061 59.107249174558 640.326966549418 320.15244546892 16824.8818947247 0.518442762607981 1012.94578931815 48.3324147243906 452.488969014757 0.522445084566573 788.432042472548 48.3324147243906 452.488969014757
97 43.4623399282649 952.956626827627 58.2036426747581 675.585227883137 307.703197426512 24915.5011383225 0.527897171476133 739.357253880844 48.1166590349675 449.386212296811 0.519711830445099 1150.17354036681 48.1166590349675 449.386212296811
98 43.1762567545234 952.034977558321 57.4150899734559 699.25023565677 323.764020456678 15702.1798254558 0.535779215259626 1183.72716878014 47.9002634613617 446.251347838933 0.509099423687279 946.685390424808 47.9002634613617 446.251347838933
99 42.8883964621751 951.450004820472 56.9733605633117 1242.23825252375 341.732435746436 16528.2493125833 0.509726554841652 788.984021636942 47.6833270499141 443.09950124748 0.518883612566257 562.682131821242 47.6833270499141 443.09950124748
100 42.598879829566 951.190541523872 56.5456675764854 738.768059753759 276.051238774265 21982.8100542695 0.710365958747493 1810.33462072452 47.4659448076359 439.953347362349 0.514420138148335 1185.2960837072 47.4659448076359 439.953347362349
101 42.3078263907667 951.222852584766 56.1408335980751 1193.43782199905 263.655175583192 14396.2954999789 0.501970371522655 827.646155453588 47.2481983810197 436.841512401896 0.515694372890637 760.331323644259 47.2481983810197 436.841512401896
102 42.0153390966041 951.488625370123 55.7453465157095 788.060763315791 271.868268283777 10523.447068192 0.508527211571575 622.495977201344 47.0301470071172 433.796476541204 0.49733170820937 824.38595529714 47.0301470071172 433.796476541204
103 41.7214870171961 951.910968985775 55.4569507532784 1032.94093029433 251.622759395806 13819.4095051495 0.508045208251008 1111.04675900741 46.8118196362672 430.852032367344 0.535893410175723 1286.73865276904 46.8118196362672 430.852032367344
104 41.4262933794244 952.404715236831 54.9809017416622 916.000428296809 253.621575913492 10232.4687730725 0.511093475616233 1166.40255399202 46.5932091743667 428.040440351224 0.49532422284569 790.051856049972 46.5932091743667 428.040440351224
105 41.1297300776274 952.889307223097 54.7574374118751 887.944814058702 309.164623260286 30056.5167646395 0.519263664724581 770.775842350693 46.3742696765685 425.389499154816 0.489760394615616 938.469477439247 46.3742696765685 425.389499154816
106 40.8317206100745 953.298803741116 54.3032985202906 1069.06406628252 243.537109456568 13368.7562445784 0.54835825571668 1175.47755716208 46.1549170296696 422.919810119314 0.486318876220906 949.233601749342 46.1549170296696 422.919810119314
107 40.5321502732265 953.590222448242 54.0562909073602 813.447483402048 280.809274549283 22976.2167378563 0.491912981255294 937.47615124849 45.9350332204478 420.642556144402 0.479617861636645 958.996707081138 45.9350332204478 420.642556144402
108 40.2308797352328 953.744183035493 53.6951292035431 1089.03619820069 216.681356136635 13381.3978590148 0.477480045186625 795.191405401426 45.7144737866938 418.558119788662 0.474673717275694 995.42950924677 45.7144737866938 418.558119788662
109 39.9277595219337 953.762330439516 53.3582948149571 866.091852689587 225.230916357982 9522.14224994052 0.489394495431142 826.4609067855 45.4930775974928 416.655816323977 0.470383013114685 1050.24842038403 45.4930775974928 416.655816323977
110 39.6226421819506 953.661225938422 53.0939403493448 989.971230146241 203.537907557292 13061.1203047422 0.495767805608996 905.549860094499 45.2706778132927 414.914893400722 0.46895395683711 945.420189397117 45.2706778132927 414.914893400722
111 39.3153911567112 953.467083457527 52.7260451767706 977.880310184461 205.344956316387 7497.31922841783 0.514810020148026 1066.24596870214 45.0471128035529 413.306739888606 0.486778424195644 1190.0666152762 45.0471128035529 413.306739888606
112 39.0058875451133 953.21066056976 52.482617446316 923.611957536872 181.705719934384 11818.254921435 0.461753942280437 939.149582757944 44.8222359576456 411.797990438702 0.466793453461434 1240.87983832773 44.8222359576456 411.797990438702
113 38.6940336004971 952.9236697006 52.1747107869707 1032.58385199467 194.642481077684 8726.56330904611 0.491331923608805 936.548895030402 44.5959236482067 410.354000913116 0.458904699408849 996.703948743387 44.5959236482067 410.354000913116
114 38.3797544354648 952.634093661817 51.8891995228241 973.32809603199 248.058790756651 12454.6024701565 0.456170242500115 845.101200402628 44.3680809787792 408.942103388753 0.45599968600544 857.109698817678 44.3680809787792 408.942103388753
115 38.0629967697374 952.364082963159 51.6384166042517 971.425319922021 184.91310904332 4737.82716320133 0.509587922415887 985.828463801469 44.1386452436259 407.534174942578 0.455117398272515 1014.06183659752 44.1386452436259 407.534174942578
116 37.743724068856 952.124183002785 51.3499364912896 1025.2112448051 176.486179967896 4526.68306095865 0.45892387610924 1194.3614232798 43.9075871623486 406.108322352658 0.567510905748767 1776.11984546373 43.9075871623486 406.108322352658
117 37.4219109788987 951.914022418307 51.0860625854728 965.773501280274 165.879234713967 4160.21095261899 0.487056512912066 415.461274362699 43.6749099225566 404.649763774625 0.454858033655616 1019.73837828774 43.6749099225566 404.649763774625
118 37.0975322537529 951.720195739513 50.8345577261974 980.0149572393 160.967690503489 4967.70015044486 0.487036384341069 571.01871975593 43.4406459515382 403.15114701598 0.455754694831942 695.978286865407 43.4406459515382 403.15114701598
119 36.7705560191236 951.517497629944 50.542085545634 1013.1461086876 168.361247579463 8075.53299245441 0.477923743832866 1001.23047871365 43.2048512642054 401.612535706366 0.435648027743144 912.642444679689 43.2048512642054 401.612535706366
120 36.4409330999748 951.274042049374 50.2905597888791 944.813498830329 185.213218704983 5012.89388585182 0.433385844596235 759.861928086345 42.9675973031376 400.041169786739 0.441524637523795 1318.38006084032 42.9675973031376 400.041169786739
121 36.1085924912875 950.953001387437 65.6230801663218 674.379009189552 1770.12161800678 392743.754030759 0.448908473284488 824.356299876929 42.7289604437493 398.450958411662 0.4344139551154 913.482255694796 42.7289604437493 398.450958411662
122 35.773438756222 950.520884030496 61.4653437993019 446.935284753343 1114.34048064591 385212.637987596 0.511250306528592 1014.87502692927 42.4890097569268 396.861569681719 0.428551228739975 917.246388483156 42.4890097569268 396.861569681719
123 35.4353531979249 949.949678971511 59.9695181349155 608.402926232242 893.28775300552 204718.946458753 0.512310345557421 654.902113691112 42.2477941047788 395.296980280147 0.49543912647495 731.95282239103 42.2477941047788 395.296980280147
124 35.0941998459128 949.22243907696 58.2383288147971 512.291742854477 768.330344265971 147905.022743254 0.459551658992656 691.58467166015 42.0053300423167 393.783437845256 0.430113991216497 1062.48988493384 42.0053300423167 393.783437845256
125 34.7498325704761 948.33408841352 57.00166568343 594.193722689782 685.647132103079 121063.717772265 0.413713147159887 764.825993738932 41.7615921486352 392.346941438393 0.416886778332655 735.611875102043 41.7615921486352 392.346941438393
126 34.4021053527652 947.292686316749 55.8654476980131 542.310025340116 631.108257333816 79318.4593429687 0.5404298762905 892.668533398847 41.5165072048236 391.010515188828 0.41172622689748 970.810679703408 41.5165072048236 391.010515188828
127 34.0508819802492 946.11705779223 54.8421950624179 594.605401903627 589.031360411051 68126.7647933674 0.424975609022856 560.238302415176 41.2699530699376 389.791680510269 0.411408222223776 776.957279524157 41.2699530699376 389.791680510269
128 33.6960448210652 944.833032729448 53.9372741714986 569.39167784758 538.154882893789 66784.9550297522 0.420659498739982 553.506522580042 41.021762310627 388.700567458985 0.406672825524044 967.358581107539 41.021762310627 388.700567458985
129 33.3375014682343 943.470494901949 53.0933180273572 1095.04187124037 504.465031097108 49953.6646006428 0.525975902159016 1205.37020862276 40.7717298396271 387.739013043332 0.469600196776261 1335.83358973737 40.7717298396271 387.739013043332
130 32.9751870771247 942.055762609273 52.9483685659407 665.274221262924 475.337171093853 33779.8241721128 0.461519799826385 1183.42237086204 40.5196232455026 386.900785303913 0.405744438442005 765.250897045252 40.5196232455026 386.900785303913
131 32.6090643356771 940.610796120559 52.2483818031452 1109.11056913185 456.824116191819 38201.1571307372 0.395917250819338 1015.11472693253 40.2651942948906 386.172808292675 0.390984290134336 1057.76564213382 40.2651942948906 386.172808292675
132 32.2391190808794 939.149050447808 52.06773087778 656.123496455222 442.086756364142 20702.5213002734 0.852499455268556 3560.89048314451 40.0081902630036 385.537036465837 0.419717437255362 1236.71281509787 40.0081902630036 385.537036465837
133 31.8653571512684 937.676524439889 51.5579160708333 1143.04137711444 423.229033870617 24347.5062440668 0.392690596562169 524.168676495158 39.7483641776555 384.972519148671 0.393791063614353 784.57794502269 39.7483641776555 384.972519148671
134 31.4877957098351 936.187446216622 51.1940271751024 755.221924233665 407.604225458215 30675.284519124 0.39986249065859 772.645889070125 39.4854835688565 384.457237312616 0.390969805522766 694.307589105311 39.4854835688565 384.457237312616
135 31.1064585615424 934.672399686568 50.9446407055719 908.954794518662 398.354951355405 17627.1889747593 0.408477133186844 507.844590350876 39.2193377437859 383.969451197441 0.385017761814622 690.049938188755 39.2193377437859 383.969451197441
136 30.7213705656929 933.115101446372 50.4313125633549 993.854346684288 383.579808541531 30116.3665153662 0.369943997506231 768.115099300352 38.9497438701051 383.488491198122 0.368019980204306 841.43507929586 38.9497438701051 383.488491198122
137 30.3325531712274 931.495044649359 50.2295391670203 740.416114312326 377.319410693087 17272.7894933717 0.478471788750772 917.915936641828 38.6765522392986 382.995080371891 0.384412559698396 1077.55140617771 38.6765522392986 382.995080371891
138 29.9400200759452 929.790914434325 49.8532651591548 1037.33990797707 364.269593852165 12838.7542956967 0.366706026763489 665.275055840155 38.399651034603 382.471356044254 0.358261712526411 747.335823481693 38.399651034603 382.471356044254
139 29.5437780950458 927.982406020613 49.4599556068397 890.223833875491 352.13700034783 12641.6876288782 0.358003321594927 851.99876648354 38.1189707960834 381.900765199026 0.354372404412915 965.717761470515 38.1189707960834 381.900765199026
140 29.1438260861685 926.047327060881 49.2448614636961 838.690155287089 336.615290630073 19820.2687601093 0.451778625976995 1029.66700747206 37.8344885974344 381.267974304774 0.347007382754787 852.638261185244 37.8344885974344 381.267974304774
141 28.7401540920725 923.965834311017 48.8498918991018 1048.01928059028 329.092603131495 13300.7790766735 0.353600829390471 1030.8288887952 37.5462317461428 380.558890639158 0.350773993540528 916.854437020938 37.5462317461428 380.558890639158
142 28.3327461468217 921.721066297664 48.5651941871599 870.071635991661 453.890696205878 42982.3943304125 0.395008036528773 730.386622737988 37.2542806017626 379.760856687706 0.339016183183507 930.844631033826 37.2542806017626 379.760856687706
143 27.9215817564282 919.297145913297 48.3225103344073 898.06879791917 313.626984295172 12516.8810229143 0.46133772802601 1039.98024993824 36.9587698902028 378.863054059455 0.336398435319921 829.081464413447 36.9587698902028 378.863054059455
144 27.5066370596721 916.682506756897 47.9696807540923 1027.71671664213 335.478086344677 22358.4950523802 0.333063127462886 663.708906308634 36.6598877036187 377.857131725308 0.33334467786414 755.281925944475 36.6598877036187 377.857131725308
145 27.0878901233129 913.870636758544 47.687936242259 898.723333462074 339.183632686026 19838.4899265279 0.417929891598404 811.28644490907 36.3578712649923 376.738046697693 0.34914023396805 885.343610348707 36.3578712649923 376.738046697693
146 26.6653254214834 910.860771283495 47.4476251206733 919.566499698722 310.92032634701 14296.2422697117 0.338293145346162 731.687912888115 36.0529985713568 375.505068500637 0.323359253456781 715.24295140613 36.0529985713568 375.505068500637
147 26.2389411705929 907.656865948671 47.0940710246083 1013.23744172564 281.828760715835 13234.339593005 0.3307985641263 793.165936314536 35.7455752811957 374.162852793782 0.316524366323437 1037.41750295288 35.7455752811957 374.162852793782
148 25.8087527813788 904.263934711943 46.8488247256363 875.76752140013 268.073730403345 7431.36134095702 0.335610719497277 837.538542135199 35.435916727119 372.722441322592 0.315836108783484 753.67559589007 35.435916727119 372.722441322592
149 25.37479830308 900.689659396517 46.5802640342179 953.509363627895 244.917192459774 15027.6758173669 0.350816454345358 806.930162138674 35.1243257006593 371.20200697344 0.32053215404349 844.029908334482 35.1243257006593 371.20200697344
150 24.9371398560756 896.939574432732 46.2393109925275 994.676883435392 260.038734273079 14773.1973208354 0.309794569107701 793.4906224939 34.8110675647352 369.627148331292 0.297178747551268 843.575763388255 34.8110675647352 369.627148331292
151 24.4958654273016 893.016946454299 64.5744252557555 633.363761468742 223.201503954552 8786.84511555598 0.300015620390434 696.58456575045 34.4963450956561 368.030559606529 0.296389304320267 840.134345578135 34.4963450956561 368.030559606529
152 24.0510870462381 888.919967185939 58.5029074781038 390.591502446344 214.128264781551 14331.6804120653 0.302929811982588 665.91064760339 34.1802759798619 366.450963405603 0.291630695813311 775.618848183441 34.1802759798619 366.450963405603
153 23.6029379437145 884.641277169384 57.5368944122684 562.177126827075 207.864193810365 7161.39617952266 0.339666008797337 772.669112757417 33.8628758656987 364.931288567712 0.282872306959799 928.240371912988 33.8628758656987 364.931288567712
154 23.1515692919706 880.167510850135 55.0623976269795 435.087657608004 203.463433700209 16925.6044692652 0.282815559287976 672.40600196092 33.5440492140335 363.516184206706 0.278390692591135 895.930380168076 33.5440492140335 363.516184206706
155 22.6971450940053 875.476893062757 53.8784592037318 543.538263791367 202.946090960489 5360.90356459395 0.278748821335507 680.418361020435 33.2235890280403 362.249057216636 0.273541449154913 1123.90525222301 33.2235890280403 362.249057216636
156 22.2398359141064 870.540745209912 52.381700598838 473.500518746405 189.511468981288 6594.82793226671 0.270635266481776 607.53368135356 32.9011851814833 361.168879104487 0.270494209523617 831.068954341814 32.9011851814833 361.168879104487
157 21.7798128142688 865.322112590989 51.2352005325668 574.630713947396 174.643368000676 10188.7437530265 0.275313761425558 552.825159180189 32.5764398824423 360.307022295727 0.271604245713594 756.206607747466 32.5764398824423 360.307022295727
158 21.3172413914356 859.779269640454 50.5615750871803 1166.39594668557 179.41713432928 7317.15241421656 0.271514711059029 485.440827250011 32.2488880876909 359.684380438336 0.259616744127681 856.463004191661 32.2488880876909 359.684380438336
159 20.8522772374877 853.868611839671 50.0226154123204 602.162585086043 239.755744007117 16906.2451925727 0.286071884932354 435.542712684 31.9180204895219 359.309052840737 0.280080480734299 624.137552298069 31.9180204895219 359.309052840737
160 20.3850685719469 847.550651020046 49.7643219018612 795.782669640208 175.777734949698 11813.3432196673 0.262936252860982 565.369187933936 31.5833068733256 359.174971376311 0.246435772482272 771.065914795055 31.5833068733256 359.174971376311
161 19.9157602603054 840.794067696291 48.8267272411173 1020.75738411697 151.243842280557 8236.73128183352 0.30816780238766 1406.79724480618 31.244217917231 359.261987704449 0.253712519017035 795.490069835015 31.244217917231 359.261987704449
162 19.4445077970577 833.579438451429 48.7813511849724 653.841391731264 147.992148460147 6552.18191033229 0.280614627422551 617.857946799738 30.9002436747747 359.53796812811 0.235135866886448 824.855152817437 30.9002436747747 359.53796812811
163 18.9714897284966 825.897530477946 48.2505323018672 1046.90879913929 154.394710043406 3892.80385001461 0.234866591285323 584.465216070725 30.5509070941901 359.963133512393 0.231763501810147 887.069557936555 30.5509070941901 359.963133512393
164 18.4969200359097 817.745738940284 47.7054364485632 927.706838401737 143.436849332769 7445.30479121667 0.263358204617416 674.583810326368 30.1957713046303 360.49611154135 0.224389729850684 791.482345045513 30.1957713046303 360.49611154135
165 18.0210532840353 809.120368976515 47.5962450333766 667.297197244488 145.435970460547 4289.59811158685 0.243129085701416 922.51584087694 29.8344404116974 361.100179073685 0.238218981235443 851.15176440389 29.8344404116974 361.100179073685
166 17.5441798563829 800.011752759036 47.2048007778641 916.414410842852 156.955316618508 7141.3639507017 0.247726887926328 698.689684676065 29.4665551916551 361.74761245142 0.239299383758554 1012.60390593584 29.4665551916551 361.74761245142
167 17.0666144442182 790.400962009535 46.5650015870798 1022.91521383169 114.184082473723 7449.00559612055 0.238776428179268 550.027661524372 29.0917867135908 362.420571270461 0.217482888683647 909.876367390571 29.0917867135908 362.420571270461
168 16.588680295648 780.260897342583 46.4148374870268 736.444642030521 132.574902195193 5706.58203525568 0.237635616342579 696.435260660287 28.7098315753919 363.108470143851 0.203671331028144 693.348289115778 28.7098315753919 363.108470143851
169 16.1106928310912 769.55838103314 46.1087580118279 876.485808924324 112.365371778394 2977.98511042525 0.218195645393599 664.026023394324 28.32041160655 363.803418478923 0.199639146649103 687.216380237748 28.32041160655 363.803418478923
170 15.6329469521402 758.261210125188 45.550973400181 1043.2082015767 118.827531895062 3153.73662233847 0.188338069920022 683.945583036276 27.9232790565088 364.495936217828 0.205591577370826 915.58554552875 27.9232790565088 364.495936217828
171 15.1557130178465 746.343588528596 45.295656455752 831.773618519464 101.771526319602 4374.81162454462 0.20615588659807 802.128662417991 27.518226545928 365.17248565791 0.201353285529513 790.823794092566 27.518226545928 365.17248565791
172 14.6792402333116 733.792967153384 45.0946118801597 766.665719118918 236.399413614915 16132.7716406948 0.207139712364815 530.421767628258 27.1051002169873 365.815059651463 0.189780052886138 809.828376585762 27.1051002169873 365.815059651463
173 14.203768979726 720.611219019477 44.6676903524516 970.34944110126 108.786377140245 3743.60065867786 0.196320986023022 562.711057990802 26.6838146293136 366.402048709368 0.183800417863189 558.420829108398 26.6838146293136 366.402048709368
174 13.7295462972023 706.816771700061 44.2012503141422 969.800864317338 87.05285377139 2715.88350023185 0.197971098552468 531.731917507122 26.2543685149129 366.909340775078 0.16878803954409 582.830653494191 26.2543685149129 366.909340775078
175 13.2568446857392 692.441725620664 44.013377892052 773.467449705905 90.8573105639822 4973.51330599694 0.239724397468427 881.910057324811 25.8168609110044 367.310995705144 0.164973817824735 607.246495497332 25.8168609110044 367.310995705144
176 12.7859773283419 677.528031982732 43.6846413616862 921.364889338827 143.273120303886 6791.9153326796 0.177661772092027 559.574505692685 25.3715070109847 367.579479870598 0.165138797540261 623.89024218813 25.3715070109847 367.579479870598
177 12.3173084609526 662.122849050965 43.1889082747892 1008.66196471429 89.5455006628641 4863.99046078881 0.177018839030101 501.75195970247 24.9186522639422 367.68591959579 0.150075153804698 590.622325144207 24.9186522639422 367.68591959579
178 11.8512568737957 646.274412142853 42.9855444721203 783.678050420068 71.439914282692 2558.92237528913 0.222743126256265 777.829399341568 24.4587821207545 367.600922835774 0.145830659326739 778.263790141072 24.4587821207545 367.600922835774
179 11.3882935550169 630.029160742393 42.6733926503869 901.32309453939 74.5274424140904 2592.39085215539 0.173012391000757 348.705129806133 23.9925238307966 367.296298212276 0.156834727118504 387.53764169396 23.9925238307966 367.296298212276
180 10.9289343456484 613.42997130471 42.2140101118535 1020.18027003162 91.1730558784441 4273.41514420278 0.151326891247111 534.833268867929 23.5206362912925 366.747668498122 0.137001813988065 590.049577466814 23.5206362912925 366.747668498122
181 10.4737300642035 596.516147644011 64.0425663568985 605.613583340784 949.127198397456 210822.390050809 0.156643747745707 371.635035760984 23.043984560443 365.937667079448 0.144807516488576 535.461829083717 23.043984560443 365.937667079448
182 10.0232554313869 579.323813254311 55.9822134255025 354.203985656734 597.552515214661 238585.162293744 0.136375605722853 455.518876090215 22.5634975861425 364.859157794218 0.124607833098525 522.627817975216 22.5634975861425 364.859157794218
183 9.57809973363634 561.887105405162 55.7248894792294 532.799993928202 477.824708551422 129867.642179164 0.136853485491782 385.652096961406 22.0801109947728 363.517740037151 0.122088140168454 496.355067846414 22.0801109947728 363.517740037151
184 9.13885798768994 544.23964266877 52.395513112493 402.743132479043 424.201361146636 78027.4932100777 0.127426978356958 305.998432022306 21.5947009101954 361.932733562936 0.118930931682615 530.26991753945 21.5947009101954 361.932733562936
185 8.70612592203404 526.414135073146 51.3552074579104 512.324307915344 374.664337052016 58405.2885634752 0.131033799008588 343.364273418703 21.1080185705349 360.135970601241 0.118866215374021 451.003110575736 21.1080185705349 360.135970601241
186 8.28049316603411 508.444049239781 49.4379151234086 431.453685783258 338.738035223147 51940.3807929643 0.126011914033356 323.554100143644 20.6206374257711 358.168138768 0.11710037056405 441.967688608039 20.6206374257711 358.168138768
187 7.86254001674785 490.36221548808 48.1815715704452 532.029912809635 305.942226731828 43428.7786139397 0.113746708275829 357.397914960769 20.1329231910997 356.073074770928 0.104913253686064 450.663623367822 20.1329231910997 356.073074770928
188 7.45283217604824 472.202412436308 47.1153973110332 1196.949161213 283.281249508825 43989.5499982623 0.108062723319191 467.713769882665 19.6450329055624 353.891082313173 0.111218946716385 486.373503930798 19.6450329055624 353.891082313173
189 7.05191756037636 453.996791848278 46.6857956035621 564.428792935926 248.790712611433 38546.9008325737 0.133012715982145 399.846827590899 19.1569427619406 351.652729926017 0.0879469579591646 454.156185502364 19.1569427619406 351.652729926017
190 6.66032022396164 435.777120731805 46.4051345786559 730.343150644226 229.813370540098 27270.7426667112 0.128731039292318 409.686576590438 18.6684985523131 349.374473481183 0.0843761797636453 402.711042769695 18.6684985523131 349.374473481183
191 6.27853632158355 417.574149834275 45.1412471125738 1082.52853400299 206.46472396069 28272.2626648268 0.105784678759835 478.85096442536 18.1794789472145 347.056880988595 0.0801988618872468 409.987081280804 18.1794789472145 347.056880988595
192 5.90703088235983 399.419185758185 45.2849809542163 604.525445132502 186.67590439023 30352.1654418659 0.100070203488758 306.745456501696 17.689661228897 344.685469802481 0.0812434423633367 338.488387882984 17.689661228897 344.685469802481
193 5.54623694578312 381.343775031308 44.6986688896136 961.15299479147 175.495167775145 26513.6333610252 0.0870471087855552 308.923504749989 17.1988809542728 342.233516749566 0.0734222351623346 346.982642879679 17.1988809542728 342.233516749566
194 5.19655395373419 363.380218256936 43.857780565225 984.243520041562 163.326624109541 22709.4412160982 0.074828905670274 213.714771702418 16.7070800443493 339.665881201638 0.0740345587937305 265.650955911909 16.7070800443493 339.665881201638
195 4.85835051118538 345.564133556359 43.8728144186002 634.91756978506 145.915273035038 17962.4439531384 0.0764663869788557 220.885126075945 16.2143407406941 336.942927729712 0.0631821199520574 308.767195018013 16.2143407406941 336.942927729712
196 4.53196919352275 327.933070047846 43.4978644116092 810.301076395878 134.341570645967 15025.7237797206 0.0868635995452328 241.384956591285 15.7209049787039 334.023948249505 0.0630136885343137 337.263423052978 15.7209049787039 334.023948249505
197 4.21772738087629 310.525778736865 42.5957277658661 1086.26688121992 122.684843888445 19739.2271839302 0.0688216428677707 256.664367039786 15.2271798128402 330.869888541351 0.0591345850773449 252.93137294728 15.2271798128402 330.869888541351
198 3.91591866788707 293.382891942155 42.4628123420829 768.43550049939 116.168948472676 15328.0635998152 0.0605031758930223 216.969820783278 14.7337298467096 327.445499000425 0.0583810452294295 226.201201617472 14.7337298467096 327.445499000425
199 3.6268125912787 276.545513371014 42.2816290975346 729.132613332582 108.286894242078 13427.2155558955 0.0526333571079776 154.805886296165 14.2412576603007 323.721142647816 0.0471296552864532 220.408365427181 14.2412576603007 323.721142647816
200 3.35064928575554 260.053472961833 41.5822850803753 1029.25508962329 99.7515498761901 10298.542696493 0.0496514773544675 182.313145726211 13.750573467232 319.674409699069 0.0450602259519143 282.295553088919 13.750573467232 319.674409699069
201 3.08763127280443 243.945397113688 41.1037148401514 928.948703773016 90.0910091462317 11763.2594336844 0.0537696399951082 194.955672490131 13.2625559477504 315.291504047286 0.0400927567698382 248.607344852971 13.2625559477504 315.291504047286
202 2.83791450147851 228.258299339848 40.9857444180037 731.842154996819 84.5784135172374 8324.23352063937 0.051102436401184 222.37567195073 12.7781073541424 310.568201405417 0.0379737619637188 219.099420372531 12.7781073541424 310.568201405417
203 2.60159871299696 213.027452199098 40.652654396475 817.914697035873 72.2684858359968 8666.02985991488 0.0384213783694884 154.682845012782 12.2981072446934 305.510114886094 0.0367532517190153 219.404116476027 12.2981072446934 305.510114886094
204 2.37871886618092 198.286474141742 40.0106822719468 1022.27609176336 65.6999702812712 7161.33882045209 0.0318245071087676 134.598820637938 11.8233700602713 300.132067948621 0.0305260875549034 182.676299666749 11.8233700602713 300.132067948621
205 2.16923836601248 184.066948537455 39.641694732694 910.784964356128 61.3930569786137 5984.12963290766 0.0347085527656525 160.027469382981 11.3546117278535 294.456541199031 0.029268561810195 199.136314500262 11.3546117278535 294.456541199031
206 1.97304487611369 170.39822413446 39.4978817596559 744.335845575206 57.0591533435293 5188.99730864089 0.0430623681939933 115.622944289933 10.892429323625 288.511369051774 0.0272679184880123 138.821953435125 10.892429323625 288.511369051774
207 1.78994910440356 157.30703409538 39.055282129665 912.949664971211 51.5741514800045 9081.91733255044 0.0422272359921873 196.710163429524 10.4372957171038 282.327043324801 0.0310769966636971 154.223094258148 10.4372957171038 282.327043324801
208 1.61968646469731 144.816725697786 38.4391203001362 1025.65110757918 44.5791660451163 6776.17523938524 0.0259249602840523 106.98640309362 9.98956858172619 275.934070782801 0.0214234003603194 127.361663914648 9.98956858172619 275.934070782801
209 1.46192089648475 132.946589102126 38.2416213019988 809.887368800485 64.599824962407 9844.12780610533 0.0212846848501802 96.9654092526847 9.54951089851628 269.360798654172 0.0207927995751432 99.0578880154028 9.54951089851628 269.360798654172
210 1.31625045971833 121.711011220282 37.9828635441987 808.729869606422 37.2117778130492 6027.61386740534 0.0210635566249893 110.43088083608 9.11731867464766 262.631981751757 0.018527932740062 94.0246089601606 9.11731867464766 262.631981751757
211 1.18221463803266 111.119140157805 63.3480071556955 573.085074427841 40.177605594164 5375.55818515918 0.0192803192793305 76.9709896317043 8.69315127819919 255.768173939323 0.0170256451727258 94.9831551517621 8.69315127819919 255.768173939323
212 1.05930319322908 101.174591774379 53.141210826305 310.360647795307 31.6394812965247 2556.6761419889 0.0216146581334093 81.8100249352958 8.2771604048331 248.785853414117 0.013772922084112 88.0822684074376 8.2771604048331 248.785853414117
213 0.946966114550656 91.8755362556919 53.6933790074317 500.378922534861 33.9024481678558 3312.39672062158 0.0155859030756976 82.3622634816797 7.86951485279684 241.698082278045 0.0137302247924346 99.3657505767733 7.86951485279684 241.698082278045
214 0.84462447810185 83.2151211671303 49.5620921813536 365.162165064918 26.1879643000049 2659.49655010124 0.0152037990313085 75.8892465724557 7.4704195609469 234.515467682226 0.0123099257858046 77.7221116192773 7.4704195609469 234.515467682226
215 0.751681818723058 75.181985843238 48.491044768828 479.017127960181 25.5444888575061 1791.50920841035 0.0126413345252589 53.9510109562351 7.08012844002103 227.247217750298 0.0106632660768568 68.265781440259 7.08012844002103 227.247217750298
216 0.667534379625931 67.7605185033278 46.1659721754158 410.120593330212 21.6372773475629 1559.02786935682 0.0129309402221813 63.1006085356549 6.69895124273272 219.902141690848 0.0090505686655593 58.8707360821898 6.69895124273272 219.902141690848
217 0.591580100581348 60.9312292937167 43.8020259462797 1318.820819684 22.1889801649307 2138.11571919216 0.0107399552846066 45.6264549455585 6.32725505815389 212.489503814387 0.00745555708275827 54.2781413033604 6.32725505815389 212.489503814387
218 0.523225278784682 54.6709880077258 44.5447904713085 525.587724590372 23.467281664332 3216.38832402709 0.00859571078358163 43.2534475095363 5.96546105302341 205.019689720133 0.00772091322177649 50.4548140010734 5.96546105302341 205.019689720133
219 0.461889369077401 48.9531993206931 43.7367554926937 923.167205510079 17.4666593099451 1774.75095201761 0.0100863837857985 34.7423255552149 5.61403692754233 197.504674309269 0.00683981511214945 43.3837011304553 5.61403692754233 197.504674309269
220 0.407007896995593 43.7483015134975 42.3125032708236 929.313092369333 17.4733958340776 2055.91711163054 0.00637912735069026 29.2648960973215 5.27348532395418 189.958297078993 0.00592902849910178 34.9820112943391 5.27348532395418 189.958297078993
221 0.358034894116717 39.0244506802341 42.6362054145716 531.524969335678 19.6211504787246 1454.23513099497 0.00614850235040276 26.8132501319237 4.94432823607946 182.396355463078 0.00493856021943869 35.1961891196791 4.94432823607946 182.396355463078
222 0.314445273032286 34.7485497435434 41.867371338836 867.952611597869 13.6160949392288 1207.79544821152 0.00527927789583274 24.1734346034797 4.6270874224867 174.836527561953 0.00450991529984698 28.5018499415997 4.6270874224867 174.836527561953
223 0.275737724680882 30.88725557548 40.4774491303603 1101.98763628013 13.4953491909165 1212.55472575527 0.00442118907643685 21.8775958015117 4.32226101894271 167.298135471874 0.00382290365690757 28.648602406851 4.32226101894271 167.298135471874
224 0.241438047438661 27.4079163645012 40.8363510262526 665.436856800369 11.6955578607892 629.383427281371 0.00417911445682987 21.013586118485 4.03029704297617 159.801760884929 0.00353756614024822 24.3556822208254 4.03029704297617 159.801760884929
225 0.211102191175682 24.279324273775 40.6059116755089 692.836913947431 12.1346874166379 787.635029578528 0.00331623661008409 17.7159080281091 3.75156528659039 152.368724783595 0.00273980703653668 20.1634441504249 3.75156528659039 152.368724783595
226 0.184318796616519 21.4719640073787 39.254273335407 1107.35830170549 10.0493433206734 791.616692167173 0.00345619846607224 13.5623015127444 3.48633008967855 145.020441931198 0.00259816547582676 18.5912236964576 3.48633008967855 145.020441931198
227 0.160710032240952 18.9580627588155 38.9382004703459 856.423965819244 9.21102464755457 782.891027685324 0.00253463804128593 14.2181997451427 3.23472740821345 137.777661719472 0.00256748959431198 16.2704164529316 3.23472740821345 137.777661719472
228 0.13993141958971 16.7114213512409 39.0059318215644 636.946011794088 9.16057941086167 441.002821493187 0.00257363261469781 17.5774009702804 2.99675002802049 130.659620934044 0.00199187292397914 14.9403180117162 2.99675002802049 130.659620934044
229 0.121670063911351 14.7072246048475 38.4702032048324 811.086765893235 8.26758013663837 437.715489397483 0.00214155334522847 9.98583174225982 2.77224429573526 123.683176528402 0.00166717114466792 12.2661169720771 2.77224429573526 123.683176528402
230 0.105642617349097 12.9220819137717 37.3394367381059 1072.63889145057 8.50195244384188 709.146319059049 0.00191029421169082 8.66363829228083 2.56092011979486 116.862061358016 0.00141556945837973 10.6019665140715 2.56092011979486 116.862061358016
231 0.0915931102739863 11.3341403015204 37.1590018653063 855.205551090037 8.24152601331158 630.273084962392 0.0017741236093714 9.00996693852354 2.36237345792775 110.206483873116 0.00140451658242156 9.8736806634157 2.36237345792775 110.206483873116
232 0.0792912307632582 9.92326292702582 37.1529308330818 673.841184116445 6.72753371885434 393.166287731046 0.00123695820605314 7.20734064329347 2.1761177826748 103.723307731996 0.00108457083524219 9.11173991140318 2.1761177826748 103.723307731996
233 0.0685307895381578 8.6711804125381 36.5625549726078 857.17820572981 6.50525631325154 361.132733526378 0.00138962758452004 5.82307134933091 2.00161908687032 97.4169324710778 0.000951178517316526 6.99623184806535 2.00161908687032 97.4169324710778
234 0.0591283967279402 7.56149973725713 35.5638304546685 1050.97988748686 6.42782739443173 793.029663806385 0.00113220631752026 5.55220081425836 1.8383286054551 91.2907523124322 0.000982908156592424 6.14947932440954 1.8383286054551 91.2907523124322
235 0.0509219222381068 6.57960120156132 35.3285141325126 875.697445641365 5.32153954371725 328.956965016171 0.000850581358632486 5.04511398360305 1.68570867620828 85.3488050701811 0.000680842712095901 5.26906772647551 1.68570867620828 85.3488050701811
236 0.0437687464845025 5.71241964407137 35.2921807532391 695.186633051903 4.90772905756362 315.837813884048 0.00104718673656044 5.94902148009938 1.54324941321494 79.5971034236546 0.000583732003674186 5.08910797437402 1.54324941321494 79.5971034236546
237 0.0375436521445515 4.94820266040375 34.8096354879799 822.597311153448 4.74097569556177 288.967488821712 0.000824970073691791 4.02322790251082 1.41047615496279 74.0442640924221 0.000556320335129356 4.32405856799222 1.41047615496279 74.0442640924221
238 0.0321365919348252 4.27629652711676 33.7427410509514 1076.66785556521 4.72677581543206 490.374507180622 0.000489183112084304 3.38992279298379 1.28694921179285 68.7013469492483 0.000436160828147099 3.84969704885352 1.28694921179285 68.7013469492483
239 0.0274505207672434 3.68700731252638 33.6304967586894 780.639247731976 3.80218795069169 388.060003658672 0.00048822112937575 2.2226781738738 1.1722580714198 63.5810907115694 0.000417317068280337 3.04081006465267 1.1722580714198 63.5810907115694
240 0.0233994831320018 3.17151186324709 33.4506135108479 708.18150483574 3.05820667921216 197.286568776005 0.000393631360205769 2.10320320777949 1.0660122221156 58.696828089975 0.000324943877152827 2.62477435634479 1.0660122221156 58.696828089975
241 0.0199070532025425 2.72180831102821 61.937133562733 532.397103342891 16.9866673880865 5807.31115823226 0.000345438221999341 1.97882653805969 0.967830549882335 54.0612901346544 0.000281571423887212 2.41409900941763 0.967830549882335 54.0612901346544
242 0.016905103847181 2.33066041171861 50.2778055483518 297.135829914448 9.2324980824482 5505.53119635161 0.000377186350722786 1.85076772491636 0.877331086626717 49.6854006029513 0.000324185838582737 2.19589798738203 0.877331086626717 49.6854006029513
243 0.0143328251076466 1.99152546859984 51.0647976149934 463.215442161875 7.13119434034617 2520.24187174185 0.000330243647923714 1.33795993456889 0.794122703932304 45.5771265783084 0.000203982648211784 1.83818877610601 0.794122703932304 45.5771265783084
244 0.0121358930879511 1.69846909179715 46.6057728041036 349.591122470111 5.91598216070021 1374.56567336902 0.000264077326539566 1.12592563658925 0.717800036046603 41.7404930672531 0.000189613582341638 1.39617221378663 0.717800036046603 41.7404930672531
245 0.0102657408481039 1.44608531184022 44.9830683357068 434.972811698554 4.93868772261387 1225.37264991275 0.000203812412466033 1.22891405487184 0.64794240049812 38.1749188036725 0.000143935388243318 1.35152573484865 0.64794240049812 38.1749188036725
246 0.008678921615658 1.22942935166238 41.2647882652594 1044.51354017526 4.15998507999777 1024.30582038024 0.000177744681572849 0.961866834704897 0.584116796232294 34.8750243773888 0.000141040716440132 0.996614207197425 0.584116796232294 34.8750243773888
247 0.00733656872090519 1.04397251050111 42.3052793638454 419.146045224677 3.60909157798064 992.392646899278 0.000134214365852098 0.65898444521437 0.525884336272918 31.8309804325326 0.000121403734173195 0.898654279539652 0.525884336272918 31.8309804325326
248 0.00620397131910054 0.885586774990785 40.0002856069838 1126.91651156978 3.0934936296281 832.140298644048 0.000108383728890748 0.595618920318419 0.472808905530991 29.0293318374398 8.09418299109165e-05 0.735466585969679 0.472808905530991 29.0293318374398
249 0.0052502628810216 0.750543311718348 39.7376428621033 772.836550508186 2.65148975995951 593.427975085645 8.61913925596042e-05 0.601491029322373 0.424466564406073 26.4541165841012 7.31055275915663e-05 0.652681839322584 0.424466564406073 26.4541165841012
250 0.00444819259804898 0.635524562989585 40.037759356782 529.690309466544 2.28659318919753 502.216313684987 9.56085758895602e-05 0.435234985639298 0.402132525158412 16.2371661380786 6.43152911277076e-05 0.526409531908632 0.380454274052215 24.0880481930115
251 0.00377394584520584 0.53763188204678 38.3700067461182 1012.95181025421 2.11778698950584 495.830518627709 0.367583700342126 240.50047264924 42.1669194557643 112.801606939663 6.14100931583515e-05 0.470857920531317 0.340396836657097 21.9135559695713
252 0.00320697240415935 0.454378990280683 36.9726119673302 1023.66351534723 1.85555228679412 245.843849929814 0.263568267111814 210.86580638893 36.5207424080849 207.252122408363 4.69651484251271e-05 0.427041482940931 0.303951411400859 19.9135532496843
253 0.00272978040293201 0.383660301464856 37.6832460151638 601.049489118537 1.63152167867652 256.835324494386 0.193639998970783 202.782015840263 31.1040544013831 172.338992909943 3.79737072922777e-05 0.345874324236192 0.270809456943316 18.0718981678951
254 0.00232766767441463 0.323697049503652 37.3932760564015 642.829788186848 1.48599091883926 256.858774345551 0.135516794140386 171.687686434697 26.458362962158 160.194005818587 3.29369488224057e-05 0.282401283585723 0.240696353144649 16.3736041502083
255 0.0019883830220699 0.272971931625625 35.5876032462437 1069.94734015424 1.32095499302346 228.262026305948 0.0920065671345575 291.940126156376 22.5849205069153 146.874532543416 2.77112127276602e-05 0.245150001999044 0.213369188789623 14.8049395876288
256 0.00170174787370797 0.230172726951327 34.9787099066266 949.300611377293 1.20377672870452 204.167278196776 0.0806197392524064 143.786537922718 19.1436137052925 133.570406249053 2.27620316365164e-05 0.198449914260515 0.188613236178046 13.3536047993747
257 0.00145928490939797 0.194151173085702 35.4435995903376 611.894369374267 1.08078044103588 130.415004194497 0.0661753095759108 330.056595307819 15.792349248955 213.438335989099 2.04729429297719e-05 0.172775039779252 0.166237519407808 12.0091247516147
258 0.00125389483594321 0.163898435487759 34.9664457763972 721.535617995575 1.01397711299684 114.645097042351 0.0506467929466214 252.564528548791 13.0531867040756 3951.83798357857 1.72565057065169e-05 0.134272585413756 0.146069781670894 10.7633852516413
259 0.0010796015879462 0.138531711761146 33.2924276069335 1066.2683746778 0.862056212613837 162.769339200875 0.0548603988044878 129.776283954946 12.5632634743209 419.006490278409 1.59825089245864e-05 0.111650307415557 0.127951261390964 9.61094804624892
260 0.000931364395549306 0.117284294202645 32.7401551340095 958.288697401813 0.803987275237553 107.633716127831 0.0513855857745208 196.008076675676 12.2370771494721 1353.01934236007 1.27559219995206e-05 0.102319587301896 0.11173199287197 8.54870291143325
261 0.000804938814436988 0.0994962256445767 33.0968544118448 655.749709233831 0.695885643782552 160.638003344579 0.0348842936773988 265.607910422136 11.5146885834202 1908.45780868211 1.07656136772535e-05 0.0885377242973596 0.097267487710701 7.57479211041679
262 0.000696768711202659 0.0846032517243776 32.7543666342047 696.307253670501 0.648329364799812 95.8601571650097 0.0284513462159451 188.786690502847 11.3737203690584 560.305866190743 9.42878537487053e-06 0.0683632698865927 0.0844172391978041 6.6873113858247
263 0.000603894747598734 0.0721259360562803 31.2702829874096 1016.20820070082 0.554555403505167 83.9445602892808 0.027993151041883 95.7356545596496 11.0664217810747 1126.84621424447 8.49116352006799e-06 0.0642591229165241 0.073044729839221 5.88344523034285
264 0.000523871759228559 0.0616583073747691 30.5052515188271 982.497483470462 0.511647684735906 74.2809806208019 0.0260336037337855 100.108183456154 10.2894342701451 1439.70256707364 7.01275185118434e-06 0.0655358044079828 0.0630181844025209 5.15928030117231
265 0.000454690675912793 0.0528578604996561 30.7315531775449 722.544251669693 0.439837933349298 72.710005571928 0.0247097303100169 123.312870690795 10.0280663448753 589.429162198866 5.92496633241059e-06 0.0424307169388269 0.0542114505750763 4.51007008302386
266 0.000394705907868813 0.0454368080748282 30.5471330456426 675.168786958136 0.399923177656867 82.533068232155 0.0207314157650655 188.248304063971 9.67967589356051 744.716777332708 5.01206014251608e-06 0.0434598362260605 0.0465047279055865 3.93061696546404
267 0.000342568651726127 0.03915464540268 29.472504476839 924.723381585124 0.394700269857701 42.7956968434818 0.013009040311794 119.338427249459 8.92246703236548 1098.29801176515 4.57362182866289e-06 0.0339715225991927 0.0397850833469942 3.41557960342558
268 0.000297168132185433 0.0338118259442177 28.2769899989768 1023.24630102363 0.333762587638552 39.4194862257032 0.0138348739904103 78.839569147319 8.61913934605708 559.478263992683 4.08265129608042e-06 0.027488286888044 0.0339467973497659 2.95965335234617
269 0.00025758216397474 0.0292444871143823 28.4618609988541 718.72992679515 0.294220878940512 34.9003930033936 0.0130495216341181 55.2806488565927 8.32640443546068 551.347704531493 3.28441204156428e-06 0.0273636901742719 0.0288916093094636 2.55765188578757
270 0.000223037649997335 0.0253195241345537 28.2310861281567 685.470819918748 0.260034457472743 33.4153401974193 0.0125362981415858 55.8681252904905 7.72543581047993 853.008907798414 3.05494708124992e-06 0.0191326880819298 0.0245288849637224 2.20454739476592
271 0.00019288031672685 0.0219299620564834 59.8055296691764 491.270742548975 0.236599815748217 42.4175828863028 0.0100745182875472 54.965624467789 7.41157328024748 516.289820755431 2.63106831110903e-06 0.0205106526926233 0.0207756883908912 1.89550675754357
272 0.000166552360914925 0.0189907178524539 48.0581698942687 280.673361100295 0.227016234678659 37.745240967491 0.00753457728509766 75.363145626755 7.15900462565917 446.944199985131 2.31741431441782e-06 0.015151619186976 0.017556738326372 1.62593264487355
273 0.000143575926570066 0.0164341942264801 48.0232570970594 424.210675283198 0.186548726002582 27.1384564813982 0.00644611834746309 55.6221490353652 6.69022896101057 668.644980917156 1.89853575135177e-06 0.0139013075468044 0.0148042314891086 1.3915077518988
274 0.000123539864704759 0.0142064560052651 43.6564052728143 332.951213588332 0.205780855058783 19.7653178354377 0.00654532254510711 43.7748665402521 6.38111808525281 468.756574279898 1.59452309015788e-06 0.0137883817264464 0.0124575270090146 1.18823409456441
275 0.000106088943422705 0.0122639190072415 41.2614412887927 392.825281023121 0.175010560121576 36.7549464048944 0.00610257239095201 36.0604545904375 6.15449494722025 381.244784878326 1.4287164166227e-06 0.0100559578697832 0.0104627107256613 1.01245727066258
276 9.09144701808643e-05 0.0105705834926465 37.4921533985884 887.581930266055 0.133993970683173 24.3419837548141 0.00549911161223274 31.4456234528715 5.78492988447026 528.898749214137 1.18710538609119e-06 0.00881481892817279 0.0087720734446945 0.860872718151668
277 7.77461588187285e-05 0.00909609204088206 38.3495263162179 411.067424355131 0.099393016337256 17.5822951435079 0.00509911421930766 30.9326061176914 5.49154473849518 419.75465263098 1.09926382504761e-06 0.00737868061045349 0.00734354032752667 0.730516495154111
278 6.63456066883526e-05 0.00781430292641862 34.7996849976589 1252.14481648757 0.107871231281084 10.5740278344786 0.00460782907385606 34.3310578597657 5.28328348537049 333.829352231344 8.77838742329202e-07 0.00667811161722339 0.00614009010292638 0.618743746006796
279 5.65009863119411e-05 0.00670228464792435 35.4694441958961 646.26866563203 0.0713197592869338 11.9093065537955 0.00353111420488415 34.0741164260061 4.98641986665136 423.778604092889 7.34332157029715e-07 0.00578383708000072 0.00512919915781628 0.523199456257682
280 4.80230366893359e-05 0.00573968778897511 35.5682365428822 515.010491148426 0.0647628010673817 12.1755555661935 0.00297179380365134 27.1054602838258 4.71615893132983 371.139647751826 6.34888025025e-07 0.00458875461124677 0.00428233576366805 0.441786832146866
281 4.07421009846787e-05 0.00490828115107892 32.9109301886904 1116.20932636017 0.0650261022084914 11.3218383449793 0.00227633201700774 21.9635636004859 4.52259664328536 295.692237980813 5.57024208463352e-07 0.00363363050615366 0.00357452003535988 0.372636955477241
282 3.45059185419965e-05 0.00419167600861955 32.2627898952616 893.601199933609 0.0539269839192699 5.95925036735366 0.00205012615022025 14.9213040641134 4.27907924249143 344.573531854059 4.70591414562414e-07 0.00344144485247964 0.00298395553678006 0.314082004591086
283 2.91780403581901e-05 0.00357515138557857 32.9055948851742 544.312585526852 0.0412102116264818 7.93431098053975 0.001952526011822 12.4862657074325 4.03614761001872 324.162270755558 3.81644780675547e-07 0.00302290180093607 0.00249172691025405 0.264633584641559
284 2.46366110742735e-05 0.00304554106086632 32.2014062283752 715.380132888507 0.0420697263577539 5.97238698135747 0.00183572536557155 11.9185791709761 3.85607454374892 262.519763603219 3.29973922816427e-07 0.00237305086394046 0.00208154762047639 0.222966374993879
285 2.07733713803456e-05 0.00259115245061907 29.6677822473002 1122.11481068875 0.0393312241353166 3.75337487514599 0.00172039665321812 10.5256222427504 3.65265302737719 283.880219392054 2.80537459045289e-07 0.00215552692658826 0.00173953593808352 0.187906137297447
286 1.74927544625684e-05 0.00220169489466469 29.6956228040696 855.366817535613 0.0350022906365267 3.6716384224451 0.00128028874139475 11.7241342213473 3.43888978183403 279.616949443001 2.34526420785743e-07 0.00196704931935727 0.00145399698196823 0.158420696215068
287 1.47110013574247e-05 0.00186818888908412 30.1052538994876 603.134795382982 0.027323802821547 3.69402659436639 0.00117935444419547 9.30456321780928 3.27266781451564 232.190706150738 2.0178636314112e-07 0.00175409028564681 0.00121519489240477 0.13361232349779
288 1.23552381779348e-05 0.00158286020120995 29.5242730854966 705.119607072274 0.023700524082109 3.23913316130906 0.000856004333895253 9.97115244255173 3.10055918347776 236.209511284659 1.59958202323214e-07 0.00150754995633813 0.00101511025949371 0.112710034459396
289 1.03624973163702e-05 0.00133900611748973 27.6659864570061 1011.90574573953 0.0217319319909576 2.43035500077021 0.00102909597825881 8.41691340726879 2.91603189708372 238.184990459851 1.39813750927624e-07 0.00100549220616728 0.000847188909605574 0.0950609027149896
290 8.67867797187677e-06 0.00113085504105386 26.734324296916 981.957456497205 0.0194010954154219 2.26336423597042 0.000708511655599333 6.362241869308 2.76476414700322 203.766445823512 1.1211766448048e-07 0.000996904276440464 0.00070609467317761 0.0801202473803281
291 7.25748215979031e-06 0.000953430558857895 27.2256674889236 683.651724083554 0.0173596732551879 2.24436344982612 0.000586842409176048 4.73122835055413 2.61802835328394 197.886462658272 1.120605560206e-07 0.000952641165569087 0.000587479630972854 0.0674408276442164
292 6.05938524443435e-06 0.000802431025474013 27.0401433947302 642.526108968698 0.0162469643799204 1.34961812993024 0.000561583235970666 4.35607935353027 2.46130000050564 200.587218953715 8.20554467464808e-08 0.000655827671670918 0.000487782234649526 0.0566608358049622
293 5.05067548536797e-06 0.000674131253291434 25.8961657597525 850.685931783358 0.0129883212452477 2.0055385274765 0.000493921849396091 3.53872962777347 2.32604402559306 176.999542378064 7.08978770280005e-08 0.000592404591325101 0.00040405925833941 0.0474901308566826
294 4.20260883731588e-06 0.000565303036273948 24.2557587549344 1031.3303463924 0.0118907622230691 1.30593307442196 0.000411399477741932 3.21818165184843 2.20037628052663 166.521201025677 5.90627982412787e-08 0.000480819035068278 0.000333853325503583 0.0396948159255297
295 3.49067506622332e-06 0.000473150667875696 24.2676846420806 825.648444920874 0.0117371777617664 0.946186501481208 0.000348086627023776 3.21434627156276 2.06874115495096 167.463235630946 5.01643186404486e-08 0.000442095940343012 0.000275093721487589 0.0330819669090922
296 2.89397579844643e-06 0.000395255672153891 24.4788409541231 614.848846806715 0.00908669190671466 0.651995019995603 0.000293457509902202 2.87502113509424 1.9499240862419 152.038533972858 3.9409280660038e-08 0.000315022823769365 0.000226024400601183 0.0274873672304005
297 2.39469721324714e-06 0.000329530914906829 23.8657036235495 710.674805544794 0.00733117627804965 1.00089535045283 0.000232242616122194 2.36872618217239 1.84196511711057 140.483634766668 3.23214164452125e-08 0.000265231240416074 0.000185151041043052 0.0227679569234157
298 1.97766457975327e-06 0.000274177912644087 22.1573941833006 985.883648178823 0.00677155652286891 0.499501357306179 0.000222315722566363 1.86657218074226 1.73189640158595 139.127629245769 2.5469654940645e-08 0.000233234466896871 0.000151199977409911 0.0187982957104416
299 1.62996273929282e-06 0.000227649707516267 21.5101176244504 885.113886132864 0.00802496433208064 0.800996904186495 0.000180093218204242 1.49112679795152 1.62906351840255 129.205548992412 2.3570405244191e-08 0.000217148385463139 0.000123084694424806 0.0154689719146684
300 1.34061212054765e-06 0.000188617681857527 21.7715424725773 628.94231477195 0.0050988920420371 0.521629884801181 0.000167966376267559 1.27410614687103 1.53611402401343 118.578267181537 1.77605630822959e-08 0.000144403754840813 9.9877923118456e-05 0.0126853068185851
301 1.10029087292553e-06 0.000155941878723627 56.5782556069705 444.974054190334 0.0235428580326324 6.84217007454272 0.000122174704974042 1.09965935399875 1.44391010973454 115.4116055862 1.46610270766053e-08 0.000142510709128668 8.07883622487415e-05 0.0103657679196854
302 9.01095399613609e-07 0.000128645640440036 45.7266516431974 271.05624457559 0.0127204190414842 5.70325167880976 0.000108586225941934 1.03959468357904 1.35584351919306 108.792753471316 1.16795072980237e-08 0.000114497109962555 6.51412953569102e-05 0.00844017636537792
303 7.3633480455301e-07 0.000105893336064792 44.0190810220551 376.245314219172 0.00882971630939128 3.09993197373874 9.40723907925471e-05 0.827264490903707 1.27577089314898 99.9136304135426 1.03137939363966e-08 9.46699312149051e-05 5.23624254145621e-05 0.00684799495049762
304 6.0035305236369e-07 8.69710775304956e-05 39.8005034425407 325.773475274314 0.00681598880384936 1.84422428788292 9.79972844181833e-05 0.776894741187686 1.19814896954013 95.7393937154167 8.22891449106008e-09 7.49176964730176e-05 4.19642332119482e-05 0.00553692114799652
305 4.88376159391058e-07 7.12702007417827e-05 36.6348629388239 363.617347557052 0.00543622383552155 1.28393823236223 7.59508342693105e-05 0.796675884048469 1.12323364244413 90.9140168000778 6.77935635456687e-09 5.7648913475466e-05 3.35342417501418e-05 0.00446181809748331
306 3.96380737179968e-07 5.8272731540004e-05 31.0315583181038 1400.97614532861 0.00438627579952558 1.0101122546011 5.60096670636623e-05 0.692296303176851 1.05439627030296 83.8535935061785 5.22036462235805e-09 5.07309577742029e-05 2.67247755355231e-05 0.00358387337656349
307 3.20981463919724e-07 4.75388582119712e-05 33.3156866850918 424.381166598989 0.00365643702121842 0.726171618204964 4.92714075693565e-05 0.560846590973788 0.988784857736981 79.3780939725956 4.54356872816254e-09 3.92468815440483e-05 2.12439736657299e-05 0.00286987601290051
308 2.59334648036726e-07 3.86958874306299e-05 32.4114967871287 698.718809407566 0.00292373887590119 0.60631223959869 3.54252823082091e-05 0.465448597846898 0.925373209768844 75.4806426170599 3.54392812505248e-09 3.23339774537575e-05 1.68478868670838e-05 0.0022915595298686
309 2.09056021425854e-07 3.14286560316096e-05 28.3256651907531 1156.57925061436 0.00239236978755797 0.603368687777074 3.63628308640929e-05 0.357584937532703 0.866498320220151 69.9653948626872 2.82016519895909e-09 2.56061340717116e-05 1.33335335388761e-05 0.00182499205428347
310 1.68150752312475e-07 2.54712478870277e-05 29.9617468821317 547.279990100727 0.00199708566376795 0.429384211268402 3.02012059634039e-05 0.306804277657908 0.811006351421082 65.662285040449 2.43103022975118e-09 2.23638743581754e-05 1.05328209089365e-05 0.00145001324948404
311 1.34953969648106e-07 2.05998060139668e-05 29.7258376716522 551.591401943045 0.00165835302056193 0.310048491531012 2.4853768636628e-05 0.244227214276638 0.757606361154907 62.2802960459397 1.85738022116297e-09 1.78163929057971e-05 8.30723986334255e-06 0.00114972706684749
312 1.08079451343983e-07 1.66262918787295e-05 26.9805737703201 1053.08678698529 0.00133412160770983 0.258207106088867 2.0338450949009e-05 0.213831227224133 0.707640437666408 57.959309427885 1.49646753766782e-09 1.40273962825433e-05 6.54324531700057e-06 0.000910051467510985
313 8.63762710166769e-08 1.33931702569116e-05 25.8473818336629 931.547717912064 0.00108858326172349 0.25692602666632 1.69160302187025e-05 0.152921543233068 0.660856079129621 54.087789776068 1.23424436550779e-09 1.07062286851636e-05 5.14824824912143e-06 0.00071931869765595
314 6.8891653520156e-08 1.07688263998849e-05 26.7404825553673 529.700623007049 0.000916860419386984 0.243203119009897 1.757866613174e-05 0.1527176340282 0.616148660206639 51.0687783563659 9.02846557549335e-10 8.77809911690651e-06 4.04715256540028e-06 0.000567921443256409
315 5.48390325597992e-08 8.64362320221843e-06 26.1889947642767 627.920730694759 0.000726242617990506 0.14249800582787 1.2148554719527e-05 0.164157492419341 0.574122082618417 47.6373226087138 7.07887455386514e-10 7.22203951655617e-06 3.17937384134956e-06 0.000448000608347213
316 4.35710272501394e-08 6.92648328309506e-06 23.6289571748102 1010.9721102512 0.00063575911175969 0.085409916778141 1.00081437177821e-05 0.114772317626546 0.534896887455796 44.304066865497 5.78328475277132e-10 6.04104960676072e-06 2.49628636121251e-06 0.000353169376055369
317 3.45563465340418e-08 5.54196304246334e-06 22.5944799807254 938.218862132503 0.000497492223421353 0.1102503318467 7.88998487413687e-06 0.105041109018341 0.497683197993692 41.6175670266963 4.66093925072128e-10 4.86866282924461e-06 1.95905151023585e-06 0.000278270366275099
318 2.73601190429188e-08 4.42775451545867e-06 23.2744480231806 641.520649400607 0.000437518895790631 0.0821181444286005 6.23497999684236e-06 0.0821671814387261 0.462629190911148 38.8498117919277 3.70772334738612e-10 3.70483389844424e-06 1.53678359425208e-06 0.000219163969586787
319 2.16273881083344e-08 3.53256325802962e-06 23.1419343942198 586.415182689774 0.00036227212577357 0.0671540147799954 5.41875139375397e-06 0.0615755896798863 0.429937385585477 36.0637553847977 2.9661393906248e-10 2.92702814330623e-06 1.2050139300568e-06 0.000172545281968852
320 1.7069238548674e-08 2.81429917037836e-06 21.9557688166336 765.720126092148 0.000344514161579993 0.0636486437228408 5.23369220182015e-06 0.0528248100021192 0.399108944786033 33.7157865552 2.37884673023592e-10 2.49820674330251e-06 9.44417473749617e-07 0.000135787542436705
321 1.34511010809401e-08 2.23857281565852e-06 19.9271505548488 967.208694921304 0.000257310722959117 0.0422265983041567 3.99116198072983e-06 0.0417367912101458 0.370063989347114 31.4545092354023 1.87218284616942e-10 1.76514739316224e-06 7.39767334057837e-07 0.000106810319481414
322 1.05832253594268e-08 1.77743566748383e-06 19.5078016670112 853.897954303578 0.000228161203356101 0.0382684687563375 3.25596887842084e-06 0.0335189142567054 0.34296404382327 29.1667433487253 1.46804846270091e-10 1.42834199535876e-06 5.79084876628939e-07 8.39700035177052e-05
323 8.31270279173221e-09 1.40832099136729e-06 19.9548499584421 618.453217280798 0.000178630968358525 0.0407266978677976 2.80196239641058e-06 0.030230224133978 0.317526192848423 27.1554624911403 1.25071998623288e-10 1.19411688921966e-06 4.52955623023498e-07 6.59700099078419e-05
324 6.51692486825312e-09 1.11311721877097e-06 19.7196814519758 583.768569664581 0.000156983424463504 0.0281694186281879 2.73945038055653e-06 0.0302778667730059 0.293591810709844 25.2907232598697 8.7978786857926e-11 9.13970036774802e-07 3.53983154275506e-07 5.17882013994296e-05
325 5.0980250592164e-09 8.77343209794311e-07 18.5624488386185 747.341960046487 0.000131749491858476 0.0190610017650449 2.17174812837305e-06 0.0217289455164208 0.271252346157442 23.4261859330213 7.11499265925916e-11 6.57433581278507e-07 2.76356204827464e-07 4.06188353581177e-05
326 3.97831981613078e-09 6.89418290700838e-07 16.7615563490234 912.946843727264 0.000110262310107099 0.0187286456417761 1.803191332777e-06 0.0202304455085728 0.250362630724459 21.7308268589188 5.54178150742752e-11 5.74276988992824e-07 2.15507442173266e-07 3.18264768321373e-05
327 3.09617039571362e-09 5.4004039644635e-07 16.5268737860639 767.923713068052 9.88269901390479e-05 0.0133020701414956 1.5441699114966e-06 0.0186297344072785 0.230763246617389 20.1844228946082 4.42059584572863e-11 4.86559107769138e-07 1.6784559976058e-07 2.4909687583773e-05
328 2.40267828810594e-09 4.21690279305314e-07 16.8321050871873 555.282281940284 7.53257704195377e-05 0.0133866995828865 1.4107550652278e-06 0.0157069928860416 0.212484672593116 18.6666666405309 3.2573610867049e-11 3.26509474761723e-07 1.30545608068406e-07 1.94725245213106e-05
329 1.85895390006916e-09 3.2825787784526e-07 16.4311215177311 566.786888490375 6.44468605655762e-05 0.0111549508446288 1.08687081153967e-06 0.0108414100693486 0.195456596464214 17.2550460587594 2.59343295031481e-11 2.71026201016941e-07 1.0138430770134e-07 1.52021835906351e-05
330 1.43394399075677e-09 2.54768047175014e-07 15.1086385352366 745.506541844877 5.4090454112019e-05 0.0106791792015311 9.01254218600944e-07 0.00963482830480484 0.179547495380087 15.9719068624948 2.02947703081178e-11 2.08656287108255e-07 7.86119040617706e-08 1.18514859126468e-05
331 1.10285205198131e-09 1.97174243098457e-07 52.8357822859195 402.32095554825 4.67079584719308e-05 0.00672293592127007 7.6123232398629e-07 0.00872298036566342 0.164745158576925 14.7369043747785 1.62708936489179e-11 1.52192773754255e-07 6.08511734943192e-08 9.2251383243877e-06
332 8.45738709787591e-10 1.52196369149013e-07 43.0970442961475 262.596772345936 4.03599165438317e-05 0.00732023601546635 6.76389188232043e-07 0.00654879477496525 0.151011302950665 13.5749186842073 1.19758985060208e-11 1.25843420210663e-07 4.70183458808708e-08 7.16891072685401e-06
333 6.46764467160493e-10 1.1718750092465e-07 39.7752616448232 336.606218695561 3.29817598446299e-05 0.00535894657429278 6.24622433565496e-07 0.00632914996370231 0.13824503411216 12.5164127673563 9.73361579135541e-12 1.0779239443272e-07 3.62609206984188e-08 5.56108462393651e-06
334 4.93340820140943e-10 9.00223808228369e-08 35.4597064055242 323.44625318739 2.7584437515791e-05 0.00362222771841552 4.86151290415079e-07 0.00495049466347898 0.126408656353884 11.5152565434451 7.23384346926786e-12 6.7572637398046e-08 2.7908719087098e-08 4.30566974325201e-06
335 3.75283342192208e-10 6.90031151169772e-08 31.7216381411454 340.968026507465 2.35444360371259e-05 0.00334449029884731 4.34424571089201e-07 0.00387673117248478 0.115472059047239 10.5709737382834 5.31898403404362e-12 5.62477443796725e-08 2.14352529934834e-08 3.32700262259518e-06
336 2.84821886658339e-10 5.27802861802529e-08 25.7318623732158 1259.47111360485 1.8498481485531e-05 0.00313639320883127 3.96246395114341e-07 0.00316592898537048 0.105358615074691 9.70793560478442 3.98781817751066e-12 4.54436124593693e-08 1.642728213631e-08 2.56545154776667e-06
337 2.15638065900087e-10 4.02872660568616e-08 27.9930454797925 376.969289476198 1.59379225965769e-05 0.00194986773254385 3.16341120271055e-07 0.00283779514294243 0.0960191663002119 8.90301919615565 2.9774377461765e-12 3.12076373774821e-08 1.25607545443149e-08 1.97401856185545e-06
338 1.63184675064144e-10 3.0685453268259e-08 26.1370912769695 860.008838477925 1.29112367915713e-05 0.00210452921635021 2.49104403837604e-07 0.00253422736568447 0.0874227217428994 8.1464501470581 2.26965492420817e-12 2.54107905419363e-08 9.58181993243833e-09 1.51566551682733e-06
339 1.22773916184747e-10 2.33190365838061e-08 23.2507134839488 904.825173912454 1.2115453341905e-05 0.00118875945558962 2.04255766997355e-07 0.00221204227608177 0.0795103173246211 7.45323766669052 1.6985109511487e-12 1.87782159264784e-08 7.29188742563364e-09 1.16121930162635e-06
340 9.22983368116433e-11 1.76776735242668e-08 24.3044493931942 442.119481871436 9.33194940402846e-06 0.00124523863330824 1.6432622518226e-07 0.00196525719851508 0.0722317081572037 6.81326839758707 1.39627501109368e-12 1.47244280321166e-08 5.53574122090494e-09 8.87730138352753e-07
341 6.92539587400417e-11 1.3365714977129e-08 23.4634048041187 628.494881341072 8.2562918352495e-06 0.000952903412151504 1.3975699885404e-07 0.00148135760267884 0.0655545674819392 6.21547752503653 1.10241059943391e-12 1.11513716746408e-08 4.1922547742066e-09 6.77176787791341e-07
342 5.21272908651934e-11 1.00771252169181e-08 19.784936410055 1079.00624277001 7.8986512515708e-06 0.00118331725866554 1.16208619273681e-07 0.00126895639512638 0.0594330051647928 5.66705765794041 7.4597832815254e-13 8.63672920414043e-09 3.16704540790411e-09 5.1543882742451e-07
343 4.01697175253046e-11 7.57535347088151e-09 19.9770760183671 759.600706068741 5.54208273063392e-06 0.000743838532550896 9.76908801284774e-08 0.00104806589749322 0.0538218355116743 5.16418814505467 5.50947106804972e-13 6.0591767617424e-09 2.38675307023798e-09 3.91478008274806e-07
344 NaN NaN 20.5330906915337 487.390900588875 4.15913770215725e-06 0.000655402580798983 8.38558717455087e-08 0.000904566842086531 0.0486896676238677 4.69766526663547 3.98209802059364e-13 4.61344728404243e-09 1.79441853041025e-09 2.96685359676295e-07
345 NaN NaN 19.9130668825668 577.532542508399 4.15753636338783e-06 0.000690820261079439 7.32999580335012e-08 0.00076594260642904 0.0440004981966485 4.26962155140734 2.98682476130233e-13 3.51708032903731e-09 1.34589695029911e-09 2.24361636530132e-07
346 NaN NaN 17.4767458867812 895.869012003413 3.14718851313675e-06 0.000350623759191627 5.79194696629306e-08 0.000672557204417177 0.0397165870256703 3.87877258663673 2.23332167098657e-13 2.44492156406029e-09 1.00714787405635e-09 1.69305508174234e-07
347 NaN NaN 16.1430228118026 863.679767432037 2.53151758192273e-06 0.000428084873239135 4.64741356595388e-08 0.000539470618952007 0.0358094644505564 3.51844639227921 1.77499197289789e-13 1.72016938400364e-09 7.51942378920814e-10 1.2748803554585e-07
348 NaN NaN 16.8866968059727 551.747416146484 2.36993255491758e-06 0.000353942005669041 4.28153520950239e-08 0.000494827889157352 0.032250704058142 3.18807583291103 1.60560483517181e-13 1.40039222309542e-09 5.60144658575716e-10 9.57959557544229e-08
349 NaN NaN 16.7885745669756 482.468607025834 1.7028558019612e-06 0.000232181929021397 3.29555340947104e-08 0.000415565836336228 0.0290101434430602 2.88712325414529 1.05374671033596e-13 1.04253865340305e-09 4.16341055792745e-10 7.18296841782454e-08
350 NaN NaN 15.5421649637765 664.131352017413 1.49662668296245e-06 0.000200555366279089 2.89989278963667e-08 0.000306154189055587 0.0260633051617359 2.61112538911856 7.07854733647865e-14 7.74694932933234e-10 3.0876490688195e-10 5.3744541878903e-08
351 NaN NaN 13.3980947293793 833.481249024056 1.21336749371616e-06 0.00017406430597736 2.12931636184567e-08 0.000250959684525821 0.0233876771622535 2.35841041377244 0 0 2.28482384250139e-10 4.0126130119676e-08
352 NaN NaN 13.1090155279658 692.3259297682 1.0404895873625e-06 0.000169807314270534 1.80011480149205e-08 0.000197876529331045 0.0209597793920807 2.12850148143463 0 0 1.68704333311488e-10 2.98927509617239e-08
353 NaN NaN 13.446639458628 502.342422116167 8.55036002025001e-07 8.54828564046777e-05 1.5309980333736e-08 0.00015588646566593 0.0187593677115609 1.91857151790683 0 0 1.24287041119325e-10 2.22191921566683e-08
354 NaN NaN 13.211660011165 469.527103289107 6.15693303769336e-07 0.000143645036401625 1.47140785571538e-08 0.000171515364810861 0.0167685426706393 1.72676796185962 0 0 9.13558697212213e-11 1.64773775265346e-08
355 NaN NaN 12.1978056865878 585.397197432175 4.94453924445379e-07 6.19824364810326e-05 1.0895183795621e-08 0.000115172483562184 0.0149691914101304 1.55250888402855 0 0 6.70053900602117e-11 1.21903302728099e-08
356 NaN NaN 10.5605364053799 707.970214356163 3.97571455325709e-07 4.15187705009365e-05 8.26987100540815e-09 0.000114505103515614 0.0133449336843671 1.3940525575142 0 0 5.66757398307565e-11 6.42682752543387e-09
357 NaN NaN 10.093344132179 617.775276875731 3.2279311871471e-07 4.70443741071097e-05 7.55620857023961e-09 8.06781872362404e-05 0.011881399100795 1.24978833954207 0 0 0 0
358 NaN NaN 10.3604308788797 441.450820563017 2.58396355807115e-07 4.58661524224461e-05 5.62140204912035e-09 6.83412389632258e-05 0.0105645091332384 1.11904298097756 0 0 0 0
359 NaN NaN 10.1848249456772 393.765756459806 2.13081053296551e-07 2.64138922171434e-05 4.56148661672687e-09 5.4768705851657e-05 0.00938112016696808 1.00070797133332 0 0 0 0
360 NaN NaN 9.32459722740282 494.386437370376 2.08270746090819e-07 2.10133973711528e-05 4.0354367079934e-09 4.27028289406441e-05 0.00831958822806941 0.893513728471448 0 0 0 0
361 NaN NaN 48.1963193938066 358.459287706638 5.76132920641415e-07 0.000160983040583012 3.34777653466805e-09 3.75872401662574e-05 0.00736883333006484 0.796745705503307 0 0 0 0
362 NaN NaN 39.4491484920039 260.97540115869 3.07382588836886e-07 0.000161007491349036 2.52628173545766e-09 3.45772122230295e-05 0.00651838069907116 0.709615540314921 0 0 0 0
363 NaN NaN 34.7569841002329 306.064688569885 2.24893885290406e-07 6.76343047731466e-05 2.07376777099347e-09 2.4943577473632e-05 0.00575883497567287 0.631148838525053 0 0 0 0
364 NaN NaN 30.0583981605756 310.140499456339 1.72764756733275e-07 3.84160837745304e-05 1.72978888326963e-09 2.30586991012893e-05 0.0050814754778596 0.560646898109256 0 0 0 0
365 NaN NaN 25.8086588615455 316.670202112846 1.31206077747887e-07 3.04236577239685e-05 1.40691684853495e-09 1.99680411560073e-05 0.00447810033314439 0.497479033342421 0 0 0 0
366 NaN NaN 20.1645682346109 1275.99395522958 1.04224106927081e-07 2.29851977860479e-05 1.1056196398957e-09 1.40594067932909e-05 0.0039413087475906 0.440899520865789 0 0 0 0
367 NaN NaN 21.6101953080538 383.70866522957 7.83336052067874e-08 2.06437541123783e-05 1.00126254140772e-09 1.06564835075751e-05 0.00346437211206416 0.390283620463196 0 0 0 0
368 NaN NaN 21.0675075241689 510.00547681854 6.07793027733364e-08 1.44226788516137e-05 6.9928310580649e-10 1.01768122185818e-05 0.00304105950102627 0.345107578977222 0 0 0 0
369 NaN NaN 16.0929208515827 1077.39885854592 4.74134682225703e-08 1.14283316642994e-05 6.12063117090817e-10 7.26041688224027e-06 0.00266575075520885 0.304809451281652 0 0 0 0
370 NaN NaN 17.4446639459592 508.509422014943 3.56990557256162e-08 8.25905673632524e-06 4.65889549944777e-10 5.86510783541827e-06 0.00233341003269886 0.268880294976987 0 0 0 0
371 NaN NaN 17.4892814848334 391.568159968529 2.66754050669989e-08 7.65054695446054e-06 3.589394112919e-10 4.50430928053684e-06 0.00203944915737755 0.236899746706086 0 0 0 0
372 NaN NaN 15.6718010152025 715.819675845222 2.36356059814121e-08 4.6106761667214e-06 2.91256404128548e-10 4.08167524554615e-06 0.00177973636534457 0.208457020081417 0 0 0 0
373 NaN NaN 12.775748702873 848.535743893994 1.64877906716739e-08 4.45768841573269e-06 2.5163673865499e-10 2.72407110035047e-06 0.00155059116070965 0.183169075045192 0 0 0 0
374 NaN NaN 13.6956462956066 471.319846014909 1.39800067819968e-08 2.76015418968477e-06 1.78829002237204e-10 2.3994260324119e-06 0.00134869505933582 0.160715298349124 0 0 0 0
375 NaN NaN 13.6729643303711 383.352045450115 1.02963436479896e-08 2.10075273567136e-06 1.40232917554687e-10 1.73266416412026e-06 0.00117105874125291 0.140802039892122 0 0 0 0
376 NaN NaN 12.5001462741397 559.733070512349 8.34828733189542e-09 1.73867584663998e-06 1.13820473561432e-10 1.49235298554952e-06 0.00101501531709812 0.123154147561614 0 0 0 0
377 NaN NaN 10.0519602786643 736.22464725287 6.56774447994234e-09 1.20516563341856e-06 8.60661432796038e-11 1.20394231788794e-06 0.000878170544309607 0.107534684724678 0 0 0 0
378 NaN NaN 9.96340540405408 553.4832590979 5.65287674007509e-09 1.08169378078862e-06 6.88017680244414e-11 9.55081451736526e-07 0.000758366289877357 0.093733275987997 0 0 0 0
379 NaN NaN 10.2584505425251 386.496431986107 4.16164131510381e-09 7.42192579510693e-07 5.46116800699406e-11 6.51477285634403e-07 0.000653670425452444 0.0815540430238277 0 0 0 0
380 NaN NaN 9.98610838665132 373.018943052422 3.3214811272532e-09 4.94257501232403e-07 4.12964355145903e-11 6.38624701431544e-07 0.000562351819205631 0.0708231426406593 0 0 0 0
381 NaN NaN 8.97133334917831 481.215631512407 2.46344688179876e-09 5.74882689579847e-07 3.48155274995621e-11 4.48862444930843e-07 0.000482853172267027 0.0613870716279043 0 0 0 0
382 NaN NaN 7.35820303501065 576.752186136324 2.03172466470028e-09 4.06087161828702e-07 2.57685373480331e-11 3.44577012468178e-07 0.000413779477076065 0.0531045608334477 0 0 0 0
383 NaN NaN 7.04162414273693 476.267276974463 1.68772118182246e-09 3.98508414490446e-07 2.00074166377023e-11 2.78859451209005e-07 0.000353884684813796 0.0458477960602664 0 0 0 0
384 NaN NaN 7.27189637449512 330.92741958021 1.3151820702132e-09 2.08012360224489e-07 1.74207424637631e-11 2.40168073233298e-07 0.000302053886702258 0.0395033328274455 0 0 0 0
385 NaN NaN 7.12849998725207 291.942730998948 9.90977051341129e-10 2.31507151082446e-07 1.13042060787988e-11 1.79227061586689e-07 0.000257292040817527 0.0339681356413389 0 0 0 0
386 NaN NaN 6.41273758590527 364.909428540846 7.2054494441865e-10 1.33010128122489e-07 9.21865400663322e-12 1.31034009665669e-07 0.000218714832111495 0.0291485941458473 0 0 0 0
387 NaN NaN 5.18115847611785 440.657880597039 5.98543214276675e-10 1.17367670186415e-07 6.44743923554309e-12 1.00859836276567e-07 0.00018553684816908 0.0249612568759086 0 0 0 0
388 NaN NaN 4.76279652642173 377.839566261017 4.69226012424388e-10 6.84603713866118e-08 5.43155360248673e-12 7.70624358592803e-08 0.000157061674674364 0.021331239158757 0 0 0 0
389 NaN NaN 4.92608035511276 257.692590525927 3.57001371759137e-10 6.79837610115016e-08 4.23293742525268e-12 6.56614880825801e-08 0.000132674261677753 0.0181909500446101 0 0 0 0
390 NaN NaN 4.85687629608024 203.164332598234 3.47369964251787e-10 5.36807758821827e-08 2.93257798802478e-12 5.10555804989978e-08 0.00011183253358863 0.015480159487065 0 0 0 0
391 NaN NaN 42.8051100384976 315.264338427397 2.07260814986236e-10 4.76624892515777e-08 2.22380049163289e-12 3.40669527383663e-08 9.40593864665723e-05 0.0131453491278522 0 0 0 0
392 NaN NaN 34.658294151037 258.429813471629 1.6591002356282e-10 3.61375050135209e-08 1.71951981471781e-12 2.83356269018122e-08 7.89362072155171e-05 0.0111387280632679 0 0 0 0
393 NaN NaN 28.9720278001092 280.899149423406 1.14332326767143e-10 2.91570355534534e-08 1.44381481052391e-12 1.76423634406544e-08 6.6096656090871e-05 0.00941789972519178 0 0 0 0
394 NaN NaN 23.7893449232655 280.854579185164 9.27211311842563e-11 2.26803566377374e-08 1.02586550310858e-12 1.51185665321875e-08 5.52206144706383e-05 0.00794548070850881 0 0 0 0
395 NaN NaN 19.1881787582749 274.159603095739 7.09355053033413e-11 1.34667977060614e-08 7.34717047523555e-13 1.06279556424776e-08 4.60290201740713e-05 0.00668844088897716 0 0 0 0
396 NaN NaN 14.7222821932788 1053.16254207278 6.67704024756563e-11 9.73932157670121e-09 6.19907183883294e-13 8.65454784645599e-09 3.82792513777129e-05 0.00561767153265492 0 0 0 0
397 NaN NaN 14.848335026624 333.979613291619 4.23705512244963e-11 9.68574916240486e-09 4.26946129089591e-13 6.32253307103779e-09 3.17607522534037e-05 0.00470766958780975 0 0 0 0
398 NaN NaN 14.5548198963797 366.33103679198 3.17618884904997e-11 6.39825751060793e-09 3.24514685854248e-13 4.436193642502e-09 2.62911749396696e-05 0.00393610568546069 0 0 0 0
399 NaN NaN 10.2568958299585 866.609404269376 2.52918505741564e-11 4.75932109806757e-09 2.56268916418229e-13 2.94873180879851e-09 2.17130151414275e-05 0.00328344783552051 0 0 0 0
400 NaN NaN 10.8151768802272 431.954051721152 2.31020541857012e-11 3.43835676129506e-09 2.24977630608955e-13 2.47440188578926e-09 1.78905308278981e-05 0.00273268735332907 0 0 0 0
401 NaN NaN 10.9488599679854 286.251251787209 1.51700323352563e-11 3.8929118463195e-09 0 0 1.47069877638939e-05 0.00226904756483988 0 0 0 0
402 NaN NaN 10.0821636861504 435.935191541819 1.34519925537673e-11 2.35996795464906e-09 0 0 1.20622630239683e-05 0.00187970256142014 0 0 0 0
403 NaN NaN 7.3280060118108 659.436101153091 9.40482641882011e-12 1.3010694636735e-09 0 0 9.87070627190679e-06 0.00155355534321439 0 0 0 0
404 NaN NaN 7.54678666445003 380.645694534045 7.59978165962946e-12 9.45199255928892e-10 0 0 8.05922955479926e-06 0.00128103431141467 0 0 0 0
405 NaN NaN 7.70317668445904 240.075402661839 6.64450378345361e-12 8.2316862490671e-10 0 0 6.56563937130829e-06 0.00105389653117402 0 0 0 0
406 NaN NaN 7.1274774162569 321.989997482109 6.10073505790849e-12 7.66121912541716e-10 0 0 5.33717110117245e-06 0.000865061321237256 0 0 0 0
407 NaN NaN 5.40115567360361 464.179790470794 5.46616028187253e-12 4.13602987899339e-10 0 0 4.32919067821493e-06 0.000708466260173067 0 0 0 0
408 NaN NaN 4.78160123576415 384.423169825684 5.19017256435185e-12 3.52220734407297e-10 0 0 3.50405864854647e-06 0.000578933167520827 0 0 0 0
409 NaN NaN 5.02684516879081 242.281894943736 5.2146911174752e-12 2.9270431780516e-10 0 0 2.83013965150154e-06 0.00047205031611669 0 0 0 0
410 NaN NaN 4.9574930037465 197.387614802135 5.20534245273665e-12 2.21844788975446e-10 0 0 2.28093314583857e-06 0.000384071552379852 0 0 0 0
411 NaN NaN 4.41678661414069 257.689790747549 4.97277117314923e-12 1.66459983895919e-10 0 0 1.8343139871343e-06 0.000311825820256433 0 0 0 0
412 NaN NaN 3.29756699863267 320.540511452211 4.96025120045681e-12 1.23728294077012e-10 0 0 1.47187313960561e-06 0.000252636705628634 0 0 0 0
413 NaN NaN 2.96156434845077 260.03061104009 4.97618861004823e-12 9.70926484206246e-11 0 0 1.17834463799024e-06 0.000204252985990028 0 0 0 0
414 NaN NaN 3.05612815110655 178.167757592457 4.88236261898934e-12 6.08434790572123e-11 0 0 9.4110862327127e-07 0.000164787690916453 0 0 0 0
415 NaN NaN 2.99513455524982 146.034490880439 4.87536833775781e-12 5.47584694026288e-11 0 0 7.49763519860662e-07 0.000132664153942822 0 0 0 0
416 NaN NaN 2.71513852971892 163.662990202997 4.87426239644225e-12 2.65401563567991e-11 0 0 5.95759371784571e-07 0.000106569192411223 0 0 0 0
417 NaN NaN 2.13704090517241 200.703847551858 4.89064283983968e-12 2.97248822948106e-11 0 0 4.72084830427538e-07 8.54126509586066e-05 0 0 0 0
418 NaN NaN 1.69339801604154 188.13874847943 4.88516661869215e-12 1.73422566312687e-11 0 0 3.73001965165315e-07 6.82922840603503e-05 0 0 0 0
419 NaN NaN 1.73092953531925 124.522730011094 4.88877676137865e-12 1.26359140188912e-11 0 0 2.93823166078515e-07 5.44636683402844e-05 0 0 0 0
420 NaN NaN 1.72375948712519 89.0194260690712 4.89766419393286e-12 9.50408698790339e-12 0 0 2.30724338368329e-07 4.33147308681611e-05 0 0 0 0
421 NaN NaN 36.2696165585849 270.126247695051 NaN NaN 0 0 1.80589415117193e-07 3.434408234403e-05 0 0 0 0
422 NaN NaN 28.2930841483623 249.055695269999 NaN NaN 0 0 1.40881790953883e-07 2.71424210778057e-05 0 0 0 0
423 NaN NaN 21.9486956155536 246.148660703489 NaN NaN 0 0 1.09538629157507e-07 2.13764228544178e-05 0 0 0 0
424 NaN NaN 16.5013885652284 228.661111171058 NaN NaN 0 0 8.4884506224248e-08 1.67746906285844e-05 0 0 0 0
425 NaN NaN 11.9554553433034 243.788492539814 NaN NaN 0 0 6.5561220214598e-08 1.31157153400742e-05 0 0 0 0
426 NaN NaN 11.5667029684324 331.906939629393 NaN NaN 0 0 5.04707164175979e-08 1.021805964726e-05 0 0 0 0
427 NaN NaN 7.45903491403002 566.800570919201 NaN NaN 0 0 3.87283479184133e-08 7.93279268242311e-06 0 0 0 0
428 NaN NaN 8.14091241126653 199.934757851587 NaN NaN 0 0 2.96241991149872e-08 6.13780610756419e-06 0 0 0 0
429 NaN NaN 7.69598632371509 283.715082092988 NaN NaN 0 0 2.25908845097355e-08 4.73342183296059e-06 0 0 0 0
430 NaN NaN 5.04979103240955 523.529222986809 NaN NaN 0 0 1.71767349275613e-08 3.63877416837958e-06 0 0 0 0
431 NaN NaN 4.98970093380948 296.605006401838 NaN NaN 0 0 1.30235976755143e-08 2.78867482000542e-06 0 0 0 0
432 NaN NaN 5.14754991348685 164.875961591327 NaN NaN 0 0 9.84860171420827e-09 2.13086557157726e-06 0 0 0 0
433 NaN NaN 4.8259470761493 206.020426950494 NaN NaN 0 0 7.42925809902024e-09 1.62364930523382e-06 0 0 0 0
434 NaN NaN 3.47571390167852 330.004929856954 NaN NaN 0 0 5.59133949898749e-09 1.23389342487925e-06 0 0 0 0
435 NaN NaN 2.81438183343098 264.741389505473 NaN NaN 0 0 4.19904554436275e-09 9.35378015509285e-07 0 0 0 0
436 NaN NaN 3.00557730836559 145.62844912295 NaN NaN 0 0 3.14703156890162e-09 7.07444149677582e-07 0 0 0 0
437 NaN NaN 2.94632367054767 117.208037171411 NaN NaN 0 0 2.35397313563161e-09 5.33891983256085e-07 0 0 0 0
438 NaN NaN 2.54432523191898 164.787398929813 NaN NaN 0 0 1.75738258361057e-09 4.02082294372434e-07 0 0 0 0
439 NaN NaN 1.71096805270117 201.024796976523 NaN NaN 0 0 1.30945253938222e-09 3.02203970624898e-07 0 0 0 0
440 NaN NaN 1.54269311023357 146.632374812153 NaN NaN 0 0 9.73753467819272e-10 2.26678365481565e-07 0 0 0 0
441 NaN NaN 1.59595569261043 93.9255701337862 NaN NaN 0 0 7.22616076901835e-10 1.69677469628294e-07 0 0 0 0
442 NaN NaN 1.54547794836829 77.8817165066706 NaN NaN 0 0 5.35082668266284e-10 1.26736987276566e-07 0 0 0 0
443 NaN NaN 1.35709832000079 91.5327116149918 NaN NaN 0 0 3.95315737073512e-10 9.44483388461079e-08 0 0 0 0
444 NaN NaN 1.01114229992088 107.795901666359 NaN NaN 0 0 2.91365572169661e-10 7.02157569326277e-08 0 0 0 0
445 NaN NaN 0.764905170513382 98.3804196786849 NaN NaN 0 0 2.14228004220563e-10 5.20664295788448e-08 0 0 0 0
446 NaN NaN 0.751871965880428 69.3512549993067 NaN NaN 0 0 1.57128858884701e-10 3.85033179869386e-08 0 0 0 0
447 NaN NaN 0.757761693991983 46.3935801095048 NaN NaN 0 0 1.14974601750573e-10 2.8391853265528e-08 0 0 0 0
448 NaN NaN 0.708216204362616 43.393011286614 NaN NaN 0 0 8.39436184112069e-11 2.08731807033565e-08 0 0 0 0
449 NaN NaN 0.587251720297971 49.9613584652204 NaN NaN 0 0 6.11720371158619e-11 1.52979697346082e-08 0 0 0 0
450 NaN NaN 0.425016144627205 54.2490181484849 NaN NaN 0 0 4.4518299030758e-11 1.11760161838199e-08 0 0 0 0
451 NaN NaN 29.5790458443387 229.006451983595 NaN NaN 0 0 3.23852290977481e-11 8.13789755350794e-09 0 0 0 0
452 NaN NaN 21.5049319331603 218.562264662155 NaN NaN 0 0 2.35860081646669e-11 5.90579586333821e-09 0 0 0 0
453 NaN NaN 15.0538205004317 196.420185681142 NaN NaN 0 0 1.72405800504582e-11 4.27128752300369e-09 0 0 0 0
454 NaN NaN 10.001474908288 161.564372892941 NaN NaN 0 0 1.27010954556799e-11 3.07843314517258e-09 0 0 0 0
455 NaN NaN 6.26775775436182 186.178675944358 NaN NaN 0 0 9.49061685464399e-12 2.21090588823797e-09 0 0 0 0
456 NaN NaN 6.17890327995601 159.047044301833 NaN NaN 0 0 7.25918389240082e-12 1.58220227743873e-09 0 0 0 0
457 NaN NaN 3.24427764426921 418.37395520337 NaN NaN 0 0 5.74592002148102e-12 1.12820864945174e-09 0 0 0 0
458 NaN NaN 3.62899939107941 128.572292497398 NaN NaN 0 0 4.75252003118983e-12 8.01568388141306e-10 0 0 0 0
459 NaN NaN 3.54318578961685 113.54076986982 NaN NaN 0 0 4.12390800919547e-12 5.67424889760001e-10 0 0 0 0
460 NaN NaN 2.53340647599069 244.099585692909 NaN NaN 0 0 3.73860471622507e-12 4.00213931197005e-10 0 0 0 0
461 NaN NaN 1.78942540828334 174.591753279516 NaN NaN 0 0 3.50737373015364e-12 2.81254728921041e-10 0 0 0 0
462 NaN NaN 1.90544801887323 86.2601517833974 NaN NaN 0 0 3.36991117916384e-12 1.96947128194735e-10 0 0 0 0
463 NaN NaN 1.83360484578439 76.9486199792281 NaN NaN 0 0 3.28795163119234e-12 1.37427256564652e-10 0 0 0 0
464 NaN NaN 1.55419094612185 107.331234296797 NaN NaN 0 0 3.23840998670324e-12 9.55687095322956e-11 0 0 0 0
465 NaN NaN 0.99937867339214 129.872828854693 NaN NaN 0 0 3.20802900930843e-12 6.62431884183202e-11 0 0 0 0
466 NaN NaN 0.852116227967784 89.1372805972405 NaN NaN 0 0 3.18909189557248e-12 4.57752205593087e-11 0 0 0 0
467 NaN NaN 0.88735347904102 50.5025247131816 NaN NaN 0 0 3.17717662922237e-12 3.15415172805621e-11 0 0 0 0
468 NaN NaN 0.849850094193197 42.9842975004066 NaN NaN 0 0 3.16953055276265e-12 2.16777217157818e-11 0 0 0 0
469 NaN NaN 0.7316551326846 52.4364208256194 NaN NaN 0 0 3.16457593056617e-12 1.48645953938461e-11 0 0 0 0
470 NaN NaN 0.513752093325699 61.2553541795755 NaN NaN 0 0 3.16133121776644e-12 1.01727475962894e-11 0 0 0 0
471 NaN NaN 0.370116047593035 52.4959548888329 NaN NaN 0 0 3.15924209679139e-12 6.95034388959001e-12 0 0 0 0
472 NaN NaN 0.353678025546009 37.8302180217797 NaN NaN 0 0 3.15789683581763e-12 4.74224484449958e-12 0 0 0 0
473 NaN NaN 0.351107082366056 26.7895403199899 NaN NaN 0 0 3.15704602823543e-12 3.23203724805903e-12 0 0 0 0
474 NaN NaN 0.336244306576132 21.3365033196378 NaN NaN 0 0 3.15653423654173e-12 2.20067090371092e-12 0 0 0 0
475 NaN NaN 0.302264861670932 21.1395393936777 NaN NaN 0 0 3.15626612148419e-12 1.49709000751421e-12 0 0 0 0
476 NaN NaN 0.231708285907421 24.9072836746307 NaN NaN 0 0 3.15612659777613e-12 1.01749032739238e-12 0 0 0 0
477 NaN NaN 0.143735028226667 24.2196307615019 NaN NaN 0 0 3.1560615301004e-12 6.90749819523256e-13 0 0 0 0
478 NaN NaN 0.135851181805758 13.9684032533959 NaN NaN 0 0 3.15603681417264e-12 4.6825356089397e-13 0 0 0 0
479 NaN NaN 0.134957821290491 8.48756495455179 NaN NaN 0 0 3.15602854806923e-12 3.16827304060344e-13 0 0 0 0
480 NaN NaN 0.122800357722683 8.27805101238129 NaN NaN 0 0 3.15602605120842e-12 2.13855466573604e-13 0 0 0 0
481 NaN NaN 22.6313855880741 188.648057968166 NaN NaN 0 0 3.15602558739997e-12 1.43924121621393e-13 0 0 0 0
482 NaN NaN 14.619542143922 171.300505597665 NaN NaN 0 0 3.15602542069559e-12 9.65225829829478e-14 0 0 0 0
483 NaN NaN 8.82485408876828 134.166559916816 NaN NaN 0 0 3.15602525229383e-12 6.44762829811316e-14 0 0 0 0
484 NaN NaN 4.95103643387743 93.3361285521401 NaN NaN 0 0 3.15602523784525e-12 4.28822628820094e-14 0 0 0 0
485 NaN NaN 2.56625228680514 109.655093179549 NaN NaN 0 0 3.15602497374663e-12 2.83877246708582e-14 0 0 0 0
486 NaN NaN 2.54878002724901 68.7400192278042 NaN NaN 0 0 3.15602497568382e-12 1.87007665830814e-14 0 0 0 0
487 NaN NaN 1.27513937278308 200.902197876547 NaN NaN 0 0 3.15602475950954e-12 1.22572348591814e-14 0 0 0 0
488 NaN NaN 1.20333466898922 65.055430782291 NaN NaN 0 0 3.15602475861213e-12 7.99255754123828e-15 0 0 0 0
489 NaN NaN 1.1919517854272 40.5108086734915 NaN NaN 0 0 3.15602480588388e-12 5.18473739770421e-15 0 0 0 0
490 NaN NaN 0.981577177737072 73.6597524350255 NaN NaN 0 0 3.15602480610739e-12 3.3461118100954e-15 0 0 0 0
491 NaN NaN 0.488302313264306 80.8856704036143 NaN NaN 0 0 3.15602434130053e-12 2.1487922201963e-15 0 0 0 0
492 NaN NaN 0.500045931257425 37.4904019218158 NaN NaN 0 0 3.1560243412479e-12 1.37341716973088e-15 0 0 0 0
493 NaN NaN 0.497110105796325 22.5931684485536 NaN NaN 0 0 3.15602422039656e-12 8.74028164210332e-16 0 0 0 0
494 NaN NaN 0.451545252847823 25.9733744820679 NaN NaN 0 0 3.15602422041163e-12 5.54074543695511e-16 0 0 0 0
495 NaN NaN 0.304479615311259 37.4216601000707 NaN NaN 0 0 3.15602477194246e-12 3.5008355767946e-16 0 0 0 0
496 NaN NaN 0.18161434426999 29.3200570992913 NaN NaN 0 0 3.15602477194147e-12 2.20596431751708e-16 0 0 0 0
497 NaN NaN 0.18719429833474 14.7398732693057 NaN NaN 0 0 3.15602458808164e-12 1.38711133333421e-16 0 0 0 0
498 NaN NaN 0.182210368658268 9.95162779742097 NaN NaN 0 0 3.1560245880798e-12 8.70857378436504e-17 0 0 0 0
499 NaN NaN 0.161688249291283 11.0379140554889 NaN NaN 0 0 3.15602487349904e-12 5.46121657012428e-17 0 0 0 0
500 NaN NaN 0.112276334347005 14.0224194675241 NaN NaN 0 0 3.15602487349892e-12 2.75246955671387e-17 0 0 0 0
501 NaN NaN 0.0656474326647942 12.000915284036 NaN NaN 0 0 0 0 0 0 0 0
502 NaN NaN 0.0611580779128288 6.98376400960544 NaN NaN 0 0 0 0 0 0 0 0
503 NaN NaN 0.059980547955988 4.39464477788917 NaN NaN 0 0 0 0 0 0 0 0
504 NaN NaN 0.054968520390217 3.86001585253418 NaN NaN 0 0 0 0 0 0 0 0
505 NaN NaN 0.0449232851693123 4.28442857758433 NaN NaN 0 0 0 0 0 0 0 0
506 NaN NaN 0.0298981014317263 4.51918706959776 NaN NaN 0 0 0 0 0 0 0 0
507 NaN NaN 0.0192727596170143 3.64719414932501 NaN NaN 0 0 0 0 0 0 0 0
508 NaN NaN 0.0173064073582825 2.36389845241223 NaN NaN 0 0 0 0 0 0 0 0
509 NaN NaN 0.0166533410182476 1.54092955562793 NaN NaN 0 0 0 0 0 0 0 0
510 NaN NaN 0.0153737362341442 1.208229255995 NaN NaN 0 0 0 0 0 0 0 0
511 NaN NaN 15.7072584466854 147.326231152456 NaN NaN 0 0 0 0 0 0 0 0
512 NaN NaN 8.44253512754148 115.6112912597 NaN NaN 0 0 0 0 0 0 0 0
513 NaN NaN 4.14259265607264 74.3237133305965 NaN NaN 0 0 0 0 0 0 0 0
514 NaN NaN 1.85502062232963 41.3462661306885 NaN NaN 0 0 0 0 0 0 0 0
515 NaN NaN 0.755148508690333 46.9662478892914 NaN NaN 0 0 0 0 0 0 0 0
516 NaN NaN 0.752775630366722 22.6121815531159 NaN NaN 0 0 0 0 0 0 0 0
517 NaN NaN 0.403655362961115 65.3451385714037 NaN NaN 0 0 0 0 0 0 0 0
518 NaN NaN 0.272996089618517 23.5688435990216 NaN NaN 0 0 0 0 0 0 0 0
519 NaN NaN 0.27318856179531 11.1172965574662 NaN NaN 0 0 0 0 0 0 0 0
520 NaN NaN 0.243404514812304 15.3179075187957 NaN NaN 0 0 0 0 0 0 0 0
521 NaN NaN 0.124117892728493 22.4617000135748 NaN NaN 0 0 0 0 0 0 0 0
522 NaN NaN 0.0862746533627793 11.4574373001225 NaN NaN 0 0 0 0 0 0 0 0
523 NaN NaN 0.087481427045529 5.26824780697821 NaN NaN 0 0 0 0 0 0 0 0
524 NaN NaN 0.0818346359533259 4.61026072249757 NaN NaN 0 0 0 0 0 0 0 0
525 NaN NaN 0.0630898675546704 6.43638463531099 NaN NaN 0 0 0 0 0 0 0 0
526 NaN NaN 0.0322650720930778 6.50880704260558 NaN NaN 0 0 0 0 0 0 0 0
527 NaN NaN 0.0243269759089682 3.84436687846811 NaN NaN 0 0 0 0 0 0 0 0
528 NaN NaN 0.0239702667979994 2.11525449529707 NaN NaN 0 0 0 0 0 0 0 0
529 NaN NaN 0.0224969305545034 1.56142713627718 NaN NaN 0 0 0 0 0 0 0 0
530 NaN NaN 0.0194053664021242 1.62583098243932 NaN NaN 0 0 0 0 0 0 0 0
531 NaN NaN 0.0135896533929068 1.86388117252741 NaN NaN 0 0 0 0 0 0 0 0
532 NaN NaN 0.00744958192370621 1.62015404431759 NaN NaN 0 0 0 0 0 0 0 0
533 NaN NaN 0.00572453607384778 0.985755952184265 NaN NaN 0 0 0 0 0 0 0 0
534 NaN NaN 0.00546077564809163 0.579469307563517 NaN NaN 0 0 0 0 0 0 0 0
535 NaN NaN 0.00499362208579427 0.440059975870444 NaN NaN 0 0 0 0 0 0 0 0
536 NaN NaN 0.00431271318918552 0.406971414354237 NaN NaN 0 0 0 0 0 0 0 0
537 NaN NaN 0.00331516497887052 0.415475681845165 NaN NaN 0 0 0 0 0 0 0 0
538 NaN NaN 0.00203934147943571 0.399930664796239 NaN NaN 0 0 0 0 0 0 0 0
539 NaN NaN 0.00122075866045965 0.282214458144304 NaN NaN 0 0 0 0 0 0 0 0
540 NaN NaN 0.00108363418891622 0.16122220573138 NaN NaN 0 0 0 0 0 0 0 0
541 NaN NaN 9.52656267520824 106.12731312457 NaN NaN 0 0 0 0 0 0 0 0
542 NaN NaN 3.93805712444168 65.1960755446487 NaN NaN 0 0 0 0 0 0 0 0
543 NaN NaN 1.46561312676192 31.9982753702817 NaN NaN 0 0 0 0 0 0 0 0
544 NaN NaN 0.491494332073723 13.329933918551 NaN NaN 0 0 0 0 0 0 0 0
545 NaN NaN 0.147882867160414 16.6809163737019 NaN NaN 0 0 0 0 0 0 0 0
546 NaN NaN 0.148971723117651 5.22758184366139 NaN NaN 0 0 0 0 0 0 0 0
547 NaN NaN 0.100583885062591 13.3064841093873 NaN NaN 0 0 0 0 0 0 0 0
548 NaN NaN 0.039382664728478 6.45354675474262 NaN NaN 0 0 0 0 0 0 0 0
549 NaN NaN 0.0397992806526091 2.20806027910973 NaN NaN 0 0 0 0 0 0 0 0
550 NaN NaN 0.0367197848993665 2.19944556855403 NaN NaN 0 0 0 0 0 0 0 0
551 NaN NaN 0.0229394742331211 3.49558243929882 NaN NaN 0 0 0 0 0 0 0 0
552 NaN NaN 0.00972978576709829 2.41573116940001 NaN NaN 0 0 0 0 0 0 0 0
553 NaN NaN 0.00906136135005961 1.05963357941299 NaN NaN 0 0 0 0 0 0 0 0
554 NaN NaN 0.00867343789459458 0.593248796527027 NaN NaN 0 0 0 0 0 0 0 0
555 NaN NaN 0.00766426723072472 0.606149690533114 NaN NaN 0 0 0 0 0 0 0 0
556 NaN NaN 0.0049643803829892 0.775505165384726 NaN NaN 0 0 0 0 0 0 0 0
557 NaN NaN 0.00231592377720877 0.594970933584019 NaN NaN 0 0 0 0 0 0 0 0
558 NaN NaN 0.00177844713938558 0.335666157693104 NaN NaN 0 0 0 0 0 0 0 0
559 NaN NaN 0.00165228630550288 0.195480210767048 NaN NaN 0 0 0 0 0 0 0 0
560 NaN NaN 0.00150660144342946 0.138187793121524 NaN NaN 0 0 0 0 0 0 0 0
561 NaN NaN 0.0012857151416961 0.128055386046412 NaN NaN 0 0 0 0 0 0 0 0
562 NaN NaN 0.000924299336126643 0.135299062154382 NaN NaN 0 0 0 0 0 0 0 0
563 NaN NaN 0.000506376120553363 0.120237156657946 NaN NaN 0 0 0 0 0 0 0 0
564 NaN NaN 0.000296587982663945 0.078241867153629 NaN NaN 0 0 0 0 0 0 0 0
565 NaN NaN 0.000252652768372614 0.0429487416100454 NaN NaN 0 0 0 0 0 0 0 0
566 NaN NaN 0.000230177801926424 0.025994426696055 NaN NaN 0 0 0 0 0 0 0 0
567 NaN NaN 0.000200761561799231 0.0207568442701609 NaN NaN 0 0 0 0 0 0 0 0
568 NaN NaN 0.000157004081683605 0.0206242038886363 NaN NaN 0 0 0 0 0 0 0 0
569 NaN NaN 9.62553049352834e-05 0.0197989190243712 NaN NaN 0 0 0 0 0 0 0 0
570 NaN NaN 4.9351092492042e-05 0.0143327561925267 NaN NaN 0 0 0 0 0 0 0 0
571 NaN NaN 4.5998360809584 66.7214912772208 NaN NaN 0 0 0 0 0 0 0 0
572 NaN NaN 1.30112628013077 28.2550399429514 NaN NaN 0 0 0 0 0 0 0 0
573 NaN NaN 0.330095939434502 9.47633278408431 NaN NaN 0 0 0 0 0 0 0 0
574 NaN NaN 0.075188836936222 2.69167645357245 NaN NaN 0 0 0 0 0 0 0 0
575 NaN NaN 0.0170879638268364 5.97269602210505 NaN NaN 0 0 0 0 0 0 0 0
576 NaN NaN 0.0154600524388224 0.839855145141418 NaN NaN 0 0 0 0 0 0 0 0
577 NaN NaN 0.0139804637628694 1.01872348673361 NaN NaN 0 0 0 0 0 0 0 0
578 NaN NaN 0.0043912929311867 1.38909237547738 NaN NaN 0 0 0 0 0 0 0 0
579 NaN NaN 0.00270720215739678 0.468096702998359 NaN NaN 0 0 0 0 0 0 0 0
580 NaN NaN 0.00257800155896826 0.201544602385315 NaN NaN 0 0 0 0 0 0 0 0
581 NaN NaN 0.00230032004378445 0.187604312914112 NaN NaN 0 0 0 0 0 0 0 0
582 NaN NaN 0.00142988186812276 0.257593453793697 NaN NaN 0 0 0 0 0 0 0 0
583 NaN NaN 0.000514918272004799 0.174272346517852 NaN NaN 0 0 0 0 0 0 0 0
584 NaN NaN 0.000379100834245058 0.07889225640197 NaN NaN 0 0 0 0 0 0 0 0
585 NaN NaN 0.000345095886015718 0.0416554242714338 NaN NaN 0 0 0 0 0 0 0 0
586 NaN NaN 0.000305202053943393 0.0308883360354213 NaN NaN 0 0 0 0 0 0 0 0
587 NaN NaN 0.000241717030400972 0.0312797149881566 NaN NaN 0 0 0 0 0 0 0 0
588 NaN NaN 0.000145531581228171 0.0313007504499008 NaN NaN 0 0 0 0 0 0 0 0
589 NaN NaN 6.7298739058648e-05 0.0223129015778864 NaN NaN 0 0 0 0 0 0 0 0
590 NaN NaN 4.33542921989476e-05 0.011618990750599 NaN NaN 0 0 0 0 0 0 0 0
591 NaN NaN 3.74424714299934e-05 0.00606232144331709 NaN NaN 0 0 0 0 0 0 0 0
592 NaN NaN 3.24408081059885e-05 0.00410848505313022 NaN NaN 0 0 0 0 0 0 0 0
593 NaN NaN 2.62858965449962e-05 0.00356176098898737 NaN NaN 0 0 0 0 0 0 0 0
594 NaN NaN 1.83467597611948e-05 0.00336360334588818 NaN NaN 0 0 0 0 0 0 0 0
595 NaN NaN 1.03307566368172e-05 0.00279568770388657 NaN NaN 0 0 0 0 0 0 0 0
596 NaN NaN 5.56453084600472e-06 0.00182908924172838 NaN NaN 0 0 0 0 0 0 0 0
597 NaN NaN 3.85264553777765e-06 0.00102399107502578 NaN NaN 0 0 0 0 0 0 0 0
598 NaN NaN 3.22451606814645e-06 0.00054955390157456 NaN NaN 0 0 0 0 0 0 0 0
599 NaN NaN 2.79007905889299e-06 0.000346915563259087 NaN NaN 0 0 0 0 0 0 0 0
600 NaN NaN 2.20993002523794e-06 0.000322182141133452 NaN NaN 0 0 0 0 0 0 0 0
601 NaN NaN 1.53882773596118 34.3351659106256 NaN NaN 0 0 0 0 0 0 0 0
602 NaN NaN 0.249065328579393 8.33313700316167 NaN NaN 0 0 0 0 0 0 0 0
603 NaN NaN 0.0364825521215111 1.61698375175107 NaN NaN 0 0 0 0 0 0 0 0
604 NaN NaN 0.00478413876948625 0.265948525041609 NaN NaN 0 0 0 0 0 0 0 0
605 NaN NaN 0.000959354300902396 0.496470940564953 NaN NaN 0 0 0 0 0 0 0 0
606 NaN NaN 0.000559754892316372 0.058843030032002 NaN NaN 0 0 0 0 0 0 0 0
607 NaN NaN 0.000506566478181578 0.0461952994932011 NaN NaN 0 0 0 0 0 0 0 0
608 NaN NaN 0.000210448006226216 0.0693624300241717 NaN NaN 0 0 0 0 0 0 0 0
609 NaN NaN 5.92333880635496e-05 0.0245398979776412 NaN NaN 0 0 0 0 0 0 0 0
610 NaN NaN 4.99230599484878e-05 0.00792195449001218 NaN NaN 0 0 0 0 0 0 0 0
611 NaN NaN 4.39656568782991e-05 0.00501213347532611 NaN NaN 0 0 0 0 0 0 0 0
612 NaN NaN 3.07436080481247e-05 0.00585530099805514 NaN NaN 0 0 0 0 0 0 0 0
613 NaN NaN 1.11569633419281e-05 0.00465360560555897 NaN NaN 0 0 0 0 0 0 0 0
614 NaN NaN 4.57305809603647e-06 0.00202035953114613 NaN NaN 0 0 0 0 0 0 0 0
615 NaN NaN 3.43547235707694e-06 0.000833096006012193 NaN NaN 0 0 0 0 0 0 0 0
616 NaN NaN 2.89045833934096e-06 0.000460575033636523 NaN NaN 0 0 0 0 0 0 0 0
617 NaN NaN 2.2361587468949e-06 0.000390806216114754 NaN NaN 0 0 0 0 0 0 0 0
618 NaN NaN 1.3198256755453e-06 0.00035307191304316 NaN NaN 0 0 0 0 0 0 0 0
619 NaN NaN 6.11090845500496e-07 0.000243481925786525 NaN NaN 0 0 0 0 0 0 0 0
620 NaN NaN 3.08974898084731e-07 0.000131055048199345 NaN NaN 0 0 0 0 0 0 0 0
621 NaN NaN 2.045654112682e-07 6.56395176872086e-05 NaN NaN 0 0 0 0 0 0 0 0
622 NaN NaN 1.59006823100926e-07 3.40175402478946e-05 NaN NaN 0 0 0 0 0 0 0 0
623 NaN NaN 1.24526915017087e-07 2.35967746875956e-05 NaN NaN 0 0 0 0 0 0 0 0
624 NaN NaN 8.2175194686167e-08 2.04221370118464e-05 NaN NaN 0 0 0 0 0 0 0 0
625 NaN NaN 4.18448374385416e-08 1.51192545083274e-05 NaN NaN 0 0 0 0 0 0 0 0
626 NaN NaN 2.01064352678724e-08 8.85519179780439e-06 NaN NaN 0 0 0 0 0 0 0 0
627 NaN NaN 1.17070637296115e-08 4.53715828871617e-06 NaN NaN 0 0 0 0 0 0 0 0
628 NaN NaN 8.25602043976097e-09 2.33841643430321e-06 NaN NaN 0 0 0 0 0 0 0 0
629 NaN NaN 6.24977626703774e-09 1.39068726996771e-06 NaN NaN 0 0 0 0 0 0 0 0
630 NaN NaN 4.34741435623379e-09 1.07937219546345e-06 NaN NaN 0 0 0 0 0 0 0 0
631 NaN NaN 0.146469022123584 9.26020582918848 NaN NaN 0 0 0 0 0 0 0 0
632 NaN NaN 0.00729009253625809 0.691147596693478 NaN NaN 0 0 0 0 0 0 0 0
633 NaN NaN 0.000334551132356541 0.0421836314319228 NaN NaN 0 0 0 0 0 0 0 0
634 NaN NaN 1.35410254387608e-05 0.00217079422392953 NaN NaN 0 0 0 0 0 0 0 0
635 NaN NaN 3.02786468579218e-06 0.00249152450372996 NaN NaN 0 0 0 0 0 0 0 0
636 NaN NaN 4.85703323033747e-07 0.000236238027839258 NaN NaN 0 0 0 0 0 0 0 0
637 NaN NaN 3.7499219822857e-07 8.89018168334536e-05 NaN NaN 0 0 0 0 0 0 0 0
638 NaN NaN 1.77389133452374e-07 8.89518197344274e-05 NaN NaN 0 0 0 0 0 0 0 0
639 NaN NaN 3.23795494863837e-08 3.0617856874055e-05 NaN NaN 0 0 0 0 0 0 0 0
640 NaN NaN 1.10357633970416e-08 7.52166689061735e-06 NaN NaN 0 0 0 0 0 0 0 0
641 NaN NaN 6.82349549321408e-09 2.65341894590064e-06 NaN NaN 0 0 0 0 0 0 0 0
642 NaN NaN 4.21582036986182e-09 1.70559989523255e-06 NaN NaN 0 0 0 0 0 0 0 0
643 NaN NaN 1.7102973594194e-09 1.07710426214189e-06 NaN NaN 0 0 0 0 0 0 0 0
644 NaN NaN 5.5026155200239e-10 4.52535937251864e-07 NaN NaN 0 0 0 0 0 0 0 0
645 NaN NaN 1.98928205604932e-10 1.58166224630895e-07 NaN NaN 0 0 0 0 0 0 0 0
646 NaN NaN 9.59051552047709e-11 5.34648941487701e-08 NaN NaN 0 0 0 0 0 0 0 0
647 NaN NaN 6.30614618023479e-11 2.25354765084253e-08 NaN NaN 0 0 0 0 0 0 0 0
648 NaN NaN 4.41311803164148e-11 1.25614219452844e-08 NaN NaN 0 0 0 0 0 0 0 0
649 NaN NaN 3.27695061613986e-11 6.39649713037498e-09 NaN NaN 0 0 0 0 0 0 0 0
650 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
651 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
652 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
653 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
654 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
655 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
656 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
657 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
658 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
659 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
660 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
661 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
662 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
663 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
664 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
665 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
666 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
667 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
668 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
669 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
670 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
671 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
672 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
673 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
674 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
675 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
676 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
677 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
678 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
679 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
680 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
681 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
682 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
683 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
684 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
685 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
686 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
687 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
688 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
689 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
690 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
691 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
692 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
693 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
694 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
695 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
696 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
697 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
698 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
699 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
700 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
701 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
702 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
703 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
704 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
705 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
706 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
707 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
708 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
709 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
710 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
711 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
712 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
713 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
714 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
715 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
716 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
717 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
718 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
719 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
720 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
721 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
722 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
723 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
724 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
725 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
726 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
727 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
728 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
729 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
730 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
731 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
732 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
733 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
734 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
735 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
736 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
737 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
738 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
739 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
740 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
741 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
742 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
743 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
744 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
745 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
746 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
747 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
748 NaN NaN NaN NaN NaN NaN 0 0 0 0 0 0 0 0
749 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
750 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
751 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
752 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
753 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
754 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
755 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
756 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
757 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
758 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
759 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
760 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
761 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
762 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
763 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
764 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
765 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
766 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
767 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
768 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
769 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
770 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
771 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
772 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
773 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
774 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
775 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
776 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
777 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
778 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
779 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
780 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
781 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
782 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
783 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
784 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
785 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
786 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
787 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
788 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
789 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
790 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
791 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
792 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
793 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
794 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
795 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
796 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
797 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
798 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
799 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
800 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
801 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
802 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
803 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
804 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
805 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
806 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
807 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
808 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
809 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
810 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
811 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
812 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
813 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
814 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
815 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
816 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
817 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
818 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
819 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
820 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
821 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
822 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
823 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
824 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
825 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
826 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
827 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
828 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
829 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
830 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
831 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
832 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
833 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
834 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
835 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
836 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
837 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
838 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
839 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
840 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
841 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
842 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
843 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
844 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
845 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
846 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
847 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
848 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
849 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
850 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
851 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
852 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
853 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
854 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0


==> data/convergence/crystal_80_t10.0_convergence.dat <==
m err_fom res_fom err_art res_art err_restart_rand res_restart_rand err_sfom250 res_sfom250 err_kiops250 res_kiops250 err_sfom500 res_sfom500 err_kiops500 res_kiops500
1 191.94189681081 2043.61391996952 191.94189681081 2043.61391996952 191.94189681081 1279.18884593117 37386.32393929 483844.812606717 147.250925758818 579.471374493527 37386.3239392899 494269.955234346 147.250925758818 579.471374493527
2 228.263826721192 1149.21542556815 228.263826721138 1196.0648303414 5421.13745622544 38868.2694494745 402.990333724209 2197.01252362284 196.490454684171 609.280776315612 715.713693749161 3681.77591371544 196.490454684171 609.280776315612
3 194.682899312201 136.40521519468 194.682899312205 1424.78671915917 608.904933683892 5978.97705572156 230.434471954738 1041.32964173835 156.538507013842 921.276248939283 447.802667512165 1489.22976663969 156.538507013842 921.276248939283
4 193.860759097258 1361.07168025953 193.860759097251 1048.07780561945 208556.477041079 1746818.3011117 165.672801334156 580.988979848659 182.825420196288 970.875454756245 150.114866811559 948.321772140886 182.825420196288 970.875454756245
5 193.912076489184 560.1676116425 193.912076489179 1111.21547046108 341.812534132908 1461.25719093195 328.992530508055 1698.164406457 164.905856417977 1117.36784294007 949.898450902151 6040.75747164227 164.905856417977 1117.36784294007
6 197.656707916193 1350.12118276533 197.656707916196 792.669860119949 38575887985798.8 275570321006432 183.534776741347 988.349742361297 151.739719035427 717.938052921832 179.910921453198 1158.35453843966 151.739719035427 717.938052921832
7 208.672978210716 1194.71732744546 208.672978210706 438.676339356202 430.187618632075 1518.73858790596 258.233390375441 1710.27427272859 153.173896067021 844.370835162216 272.346362881315 1435.13374158275 153.173896067021 844.370835162216
8 212.683279220605 1174.83505080966 212.683279220599 1003.67137287567 983.109402914836 2254.59272657393 1279.98631779359 7330.79317831732 159.859640194389 1111.20909523566 569.385749661928 3893.44230967829 159.859640194389 1111.20909523566
9 197.456815739425 1097.40524669723 197.456815739422 1097.4052466972 5632.10475660579 29010.9761983532 853.112038146154 2598.93806604441 185.496044156257 785.534695350546 283.893815773195 1409.67185433105 185.496044156257 785.534695350546
10 211.149637093028 1162.63067191261 211.149637093021 339.130726498443 53910.5194231268 343470.381457909 166.959908215259 882.106088114816 189.673443866132 1094.16319720877 179.477637844877 969.785145145121 189.673443866132 1094.16319720877
11 197.786146236228 1165.67039525803 197.786146236219 800.744875049577 638.694421379463 2724.71538573392 436.191613209726 1813.84729692917 189.256726499941 284.041538077992 294.546913095471 1208.30554426882 189.256726499941 284.041538077992
12 197.47366119303 1175.4466254596 197.473661193025 711.6173639558 1253952605.16775 8121466602.38599 311.773624982219 1188.19998947626 193.414598592856 679.733733393307 227.9235294424 779.924242484945 193.414598592856 679.733733393307
13 205.227871199644 732.572680101541 205.227871199636 732.855269963781 202.735495858526 245.892562596011 244.767334338379 192.073297537454 200.519111294982 481.574570465837 225.849733736105 891.094608407104 200.519111294982 481.574570465837
14 200.886527254485 458.442145174885 200.886527254483 673.78045759118 4531855.63715583 25366063.0762379 332.593038839753 1328.42506128975 190.28053554721 1114.39969910328 258.311181928525 441.220920621426 190.28053554721 1114.39969910328
15 202.636542889643 572.097569848264 202.636542889637 396.261109807181 428.547405161017 1334.00788743281 478.103815435993 1328.46560351205 198.740769906952 618.33306326699 251.712171470567 764.05456044353 198.740769906952 618.33306326699
16 215.467925869687 789.202151208608 215.467925869686 783.528429246543 1063.19791349777 4677.90228557043 276.518094401743 803.789585361149 189.149200371682 676.515946474689 327.877979008142 834.310255665493 189.149200371682 676.515946474689
17 203.61421267916 471.26355525702 203.614212679155 620.391795778987 3510.76066273011 6935.24884019985 256.217577349729 634.338712637696 205.684783750745 388.183304637167 213.979665813582 533.414740222739 205.684783750745 388.183304637167
18 214.82629407118 648.534810837773 214.826294071172 766.920793105552 19009.4219538665 111795.306637878 1858.75390268849 7493.14593979646 186.786723772583 929.126248515912 338.308741692268 1055.3165079072 186.786723772583 929.126248515912
19 197.349458289024 441.918394817484 197.349458289015 696.510276670735 1545.72888953806 3665.16721837762 307.894952519668 528.255411216205 200.560852481879 490.554731750994 212.340516624561 391.134718190993 200.560852481879 490.554731750994
20 206.61095342018 655.420502379212 206.610953420172 524.352836049456 162959.743911865 804756.312898731 464.159032911245 506.246018689906 172.597869856214 552.576285261618 284.808917277237 536.716746714214 172.597869856214 552.576285261618
21 206.761957412373 845.347246788333 206.761957412367 532.906573584134 7220.32759133811 9833.11171663184 329.639149827767 854.811193034926 202.923341764974 618.330437664933 211.591027973355 786.006645090871 202.923341764974 618.330437664933
22 219.790375458973 647.409155671584 219.790375458966 783.687675484804 1223.80066562522 1746.77045152211 284.663255900522 690.612953114442 169.694416489067 438.746571365727 204.745963090867 649.61670404149 169.694416489067 438.746571365727
23 203.634201529131 720.060408087998 203.634201529122 408.70589033002 210.983288981653 388.455654460571 170.889826521415 440.090791952956 189.662003040533 500.731648898295 182.352407854804 483.419745079718 189.662003040533 500.731648898295
24 216.60112327168 757.888503400823 216.601123271671 931.261279353358 339.01954987037 439.050188593632 271.99395528333 977.5038507975 184.563734224752 882.930614194625 221.55578916806 700.121983281332 184.563734224752 882.930614194625
25 192.437669443274 459.406671782739 192.437669443267 856.582768763694 1220.49495678516 1383.98761392867 273.464419747111 891.713271304734 215.319345203394 766.725904574265 189.3016593073 529.140143870586 215.319345203394 766.725904574265
26 215.917504536437 171.050997010204 215.917504536427 530.692064916348 367.014461523291 573.679553613487 231.113525729558 522.567173234453 185.212098469967 477.323560009653 236.372016940992 764.246844572605 185.212098469967 477.323560009653
27 197.935852863057 532.59404624164 197.935852863051 411.370234727815 1489.75587809682 2126.38165155563 318.503559949149 486.467329615656 194.95070046485 531.174581940409 248.336119559404 574.991181348522 194.95070046485 531.174581940409
28 214.349364394222 581.663572899715 214.349364394222 557.41776947067 15658211.3536542 55890520.9322584 288.424557341032 609.048200582635 190.646330170828 943.022992791143 233.754517433902 619.536565118405 190.646330170828 943.022992791143
29 204.84147009008 514.599354140243 204.841470090072 816.028995822823 711.857440908936 1782.9285373887 231.957564331237 497.9236216323 186.112494696496 565.329892981442 201.355071692176 368.660615041266 186.112494696496 565.329892981442
30 218.550993145951 808.545240529328 218.550993145946 808.545240529327 6967.82489707305 7196.81247742894 290.696430476023 1256.44234113853 169.886825071501 478.935533296557 298.480429575093 1515.96737808888 169.886825071501 478.935533296557
31 192.614662660863 706.373534874909 202.942127802973 2043.61391996497 161.914753433659 544.506919236715 200.085644898094 595.722690544046 197.620322946558 438.647729823149 194.825785349361 673.616166284446 197.620322946558 438.647729823149
32 214.949332407215 571.431689381431 223.424152647676 1198.35602897486 4352.84059945577 5352.54779723355 296.631258807065 599.114628938289 180.429275829638 943.307805425763 252.764034390855 787.932836288211 180.429275829638 943.307805425763
33 197.989050572627 577.954605125412 207.897089320413 126.030490680104 2444.37754535935 7656.90607791624 223.450034443211 520.276894767876 202.341142434894 745.209690488375 225.710136670682 590.195541336014 202.341142434894 745.209690488375
34 207.901222883278 395.665312566538 214.750363128435 1361.07167622562 358.46244843822 400.250482289319 253.272626189195 571.888410079979 177.362854674503 666.670132939982 232.288010440545 453.415898420224 177.362854674503 666.670132939982
35 191.585014862869 616.432887147981 193.545604380363 1264.40066745428 759.114162624759 751.957712682127 354.006372979907 1104.54486150215 195.133535062342 313.978354814436 236.670293084393 954.930120242661 195.133535062342 313.978354814436
36 199.540798032911 421.994528732899 228.906286412008 1497.07177706048 257.592341869685 316.366419789511 204.160965971308 387.633209530644 184.512279044804 270.17645297164 220.739753428851 415.106888442316 184.512279044804 270.17645297164
37 204.024754175685 889.127329777608 200.304969609291 958.738059665737 392.340858372404 455.561349267885 232.196121419257 869.284961920413 186.104902620925 608.446779463406 252.929610671199 942.812657090536 186.104902620925 608.446779463406
38 198.565477655005 530.239799443887 208.964023066474 886.316108297323 1797.27122751689 2516.5719628324 364.05639358177 1010.62906021958 204.961758927359 431.270868476411 273.044814545428 860.98300634964 204.961758927359 431.270868476411
39 207.375861808372 403.610421053817 195.292371368046 633.24132429756 343.377670896398 253.466460710946 265.224323923298 348.361835903517 185.492895015863 481.251609379485 241.665860018945 400.862042155773 185.492895015863 481.251609379485
40 198.904955361343 586.839519242605 199.299737126169 989.500840026849 19556.3291407557 45800.6136578818 238.797393590544 477.713740917527 196.000084965655 292.10922695272 214.713804489379 533.69993946672 196.000084965655 292.10922695272
41 202.904263328589 574.858620424426 192.473443270291 1165.56327486248 1448.3534985099 1495.98506637471 234.568283673668 708.643126008457 194.491185608079 718.521767511958 233.263903220635 418.785510209784 194.491185608079 718.521767511958
42 204.621319131405 385.567122449726 205.094153788494 1130.07569256094 259.844434971409 352.299044641255 185.429918937458 243.180739882646 194.273807548911 276.786688219102 210.678501763994 373.80862660476 194.273807548911 276.786688219102
43 201.222971347519 425.322439197252 202.688379752228 1023.91840696474 711.194174174157 257.464905001081 252.016370092427 492.103227794267 201.297509257863 720.448774120047 219.430604148497 390.893275380307 201.297509257863 720.448774120047
44 198.621282262567 200.612702078701 200.954827578743 802.222680700356 287.212910697757 133.739275841549 183.469780447441 213.134881441372 189.662556344826 240.515646306304 194.582300407632 239.199398002573 189.662556344826 240.515646306304
45 195.987618711501 514.661155947247 200.692058886474 571.089229817867 649.033844465283 508.296761901462 210.277698857459 626.219525541228 194.162456506465 374.507597358094 195.488042545243 510.247746356067 194.162456506465 374.507597358094
46 202.74182810343 168.013130767673 212.279845203784 829.360121055026 370.15882303208 547.856725027431 245.872574416152 346.195532835286 200.575506196055 414.155499904845 223.599692558744 280.691200806812 200.575506196055 414.155499904845
47 200.528475721031 280.769268411076 202.042315429872 919.882094787162 718.908383898193 990.631688960375 246.058166981153 562.935314601303 186.792001047649 161.991856448314 223.191711181115 342.867134663164 186.792001047649 161.991856448314
48 200.745002816379 210.205285698191 208.985236206296 936.554049857096 580.263719914754 473.397427086197 238.776548001546 385.70932815693 198.963995717349 438.42897979317 236.506771256414 386.459560226874 198.963995717349 438.42897979317
49 202.213732157248 498.231442467139 188.274073350402 562.44807984975 6266.69662741866 3836.64970493149 223.835958777528 398.13542933225 197.984880303083 1113.95701264177 238.532277719777 538.770028374494 197.984880303083 1113.95701264177
50 199.787923933981 363.703548101538 204.509061658136 763.870299416229 323.238952496667 333.145693033915 242.798349081033 850.024356321378 195.361241300537 459.393996205492 215.785911153027 551.081726866241 195.361241300537 459.393996205492
51 195.179912666988 374.021353660144 199.779682270419 691.101248218383 808.256758686525 839.146227633055 246.536110427693 349.242737623225 204.730159846827 308.503790253195 214.995586240611 429.993808702648 204.730159846827 308.503790253195
52 207.911826695373 360.111609396724 215.977489723471 764.149422908221 1102.71441539977 528.895925346288 331.303313867925 646.53174352494 194.088909955473 937.94204964737 293.580613720428 737.263514887864 194.088909955473 937.94204964737
53 193.538710157306 302.807352067149 200.56375557957 879.085017062419 1165.61200914179 381.26140429422 291.40953366374 638.222346709742 192.012638173732 1283.59685606508 244.127097752882 815.815477003799 192.012638173732 1283.59685606508
54 192.621811829652 273.202544499031 212.530686502699 814.833600319165 4114.41968016789 9126.24834593769 205.744956460607 343.155491144937 207.914963806642 486.62449870176 179.201341766756 220.703486274326 207.914963806642 486.62449870176
55 201.405041608177 361.90767757486 186.786030590093 501.131034323515 315317.579500903 567730.172102473 269.357336599381 408.420818718174 188.079562781501 697.958653309828 228.063241947625 301.864115437535 188.079562781501 697.958653309828
56 200.524692691521 618.972375717796 210.299643539086 654.612792696749 2590.08848236437 5686.04459343053 215.975739839509 561.904100674391 194.197950238195 884.31510110303 202.774046796456 528.522691153283 194.197950238195 884.31510110303
57 197.01043853531 304.482906643508 190.677250189185 751.87811993324 2221.88404134469 1719.73704130587 255.523119963157 427.198623701616 197.956870892604 1316.38630876434 199.391779645207 390.334835696093 197.956870892604 1316.38630876434
58 196.071002659706 164.133340214845 205.762372391181 807.138246975236 938.640316565077 1944.85487085509 228.633496327839 251.302438104647 199.643361853701 745.274792888035 212.299472893384 225.918839992195 199.643361853701 745.274792888035
59 196.993200715893 623.674769222269 194.393354196019 687.601841540323 860.654020241244 1023.45288429161 236.89912110739 608.836192131614 192.221076604869 653.37014495002 215.834544457637 587.307555856931 192.221076604869 653.37014495002
60 196.668012282027 614.506649841987 204.416847048313 673.097468576048 359.259877697211 454.688645154667 213.903467956236 403.70549404292 188.324443258932 838.482691376114 203.733024338654 564.297700153062 188.324443258932 838.482691376114
61 191.985262849346 344.416065329387 205.550855578663 2043.52249170954 364.754904219666 710.940121710479 227.830271573887 418.347106729648 199.518512183502 1450.88115595974 219.448809786344 418.104389228636 199.518512183502 1450.88115595974
62 200.437081700474 331.470167014135 213.015462116668 1150.01580536321 4467.05252214489 44563.400104584 209.091196765823 381.000844616233 209.723089000959 961.515161056181 208.549702466258 449.691468163319 209.723089000959 961.515161056181
63 204.384871499221 474.602203337034 206.279178637957 1449.13682911754 372.62087164228 1908.28192928094 214.52415663474 408.473879591738 183.405517349757 446.390451152119 201.577249683891 445.390797458005 183.405517349757 446.390451152119
64 192.348757509055 587.620555482892 214.037626609266 893.662996587222 259673.664570502 2119235.93007828 224.785105161759 525.258185267961 199.946928852479 654.090490188646 198.058171900682 553.943016840508 199.946928852479 654.090490188646
65 199.442578592268 411.031906204796 198.343659509471 1297.63209237912 96755.7748291484 776728.648858266 243.634285763222 281.689384182608 202.327085455676 1396.68352337238 230.76420948504 351.91385914178 202.327085455676 1396.68352337238
66 198.99796505469 360.689409055493 224.444894272962 992.135681734221 964.224848480059 7004.85762508548 246.340592235198 421.750593628793 192.583134973422 1137.02812467041 208.278849385307 294.29661986646 192.583134973422 1137.02812467041
67 187.625016514753 343.878333050353 192.144157398139 1143.01011978694 493.198677223292 2588.98314321588 272.03661180468 428.574083210202 196.8601845252 775.955618137465 195.828399593172 246.098596987437 196.8601845252 775.955618137465
68 198.848103674009 550.096763930066 214.532879944621 1124.02817751886 4823.41309939138 1070.51307878689 207.189176192798 457.556088362045 198.348343566796 797.412223054982 202.546414108538 520.495008307387 198.348343566796 797.412223054982
69 197.110514710955 540.21574350376 190.908780680597 725.941658019502 417.968657898143 2177.08171491226 223.834579284107 496.155889593224 195.713658608252 861.430400744568 208.050298948775 566.578359124418 195.713658608252 861.430400744568
70 196.669315343393 397.413670593067 196.661202801976 972.403594380967 26525.2734575282 90847.575072993 208.435519218358 407.47335349283 201.86158270735 1273.83614614754 203.790252740139 409.199370655615 201.86158270735 1273.83614614754
71 199.372659816455 189.252900110337 185.651169408618 647.930845697091 435.856115122831 1292.76293828578 222.380635607879 252.914608890796 192.692748505528 1540.6729852519 220.40276232045 285.604137547051 192.692748505528 1540.6729852519
72 192.010318155917 179.351771956994 207.99001169607 964.915760948557 794.008550231865 2818.14842644697 193.436355017349 102.017789847091 198.650062434883 824.466218160723 192.051985281612 134.342229049355 198.650062434883 824.466218160723
73 198.552548999258 567.591213196597 196.718460564157 785.750219820901 945.387303814113 2905.46142156039 195.528710236293 499.287642437881 192.984626410946 389.04556158415 208.297195131461 520.096007095776 192.984626410946 389.04556158415
74 188.109347635779 462.198142444356 203.48523158442 933.984977326633 12242.6797665932 11710.1440638391 212.33953567475 432.832113534315 196.662924778761 428.995900677816 193.586199388303 434.96989789364 196.662924778761 428.995900677816
75 190.695630416196 460.19702860151 195.046129204142 888.44184918624 572.453324778796 911.647836712643 261.19879070648 461.321413536754 203.174555868858 938.790708037266 206.312131492059 507.114185707275 203.174555868858 938.790708037266
76 204.355656119051 370.610073729712 205.752904443803 852.019281306062 780.91902194843 1361.6097358405 227.533169866493 294.704476526574 196.885409298263 1157.26140887845 214.177798882523 371.685298486101 196.885409298263 1157.26140887845
77 198.916706792045 210.918801595606 192.769091866738 743.304132515538 1536.31301095783 5036.07743563384 216.813094580155 128.750701018065 187.762824852804 1214.2629801419 210.112658862569 198.466337720894 187.762824852804 1214.2629801419
78 182.545500092685 236.841214808769 192.308501522068 701.374327407815 1551.02676229901 2624.94559296945 205.76728391226 201.431595100761 210.164555291471 803.121357029203 201.801896284976 233.872493038973 210.164555291471 803.121357029203
79 195.476728783875 512.928667960233 178.232280148276 452.560097733174 1456.37830404347 3293.38347218207 371.925349655322 557.59990142023 201.536927685203 844.832060493967 220.173431490689 435.009912978889 201.536927685203 844.832060493967
80 200.342001698999 281.173524533889 200.58846578486 487.075269682851 505.452092267458 1740.84802643201 220.495301840695 276.968817495684 186.756876916282 218.323967031555 199.237363590902 293.255808215528 186.756876916282 218.323967031555
81 187.362771699971 488.00424006442 194.101316951491 620.983787958177 3590.25387382158 10201.4036662223 206.920942233149 437.224077095012 197.171682853119 785.517813438372 191.481316191343 434.162178050108 197.171682853119 785.517813438372
82 189.041306080344 314.631048426634 213.585148397186 1035.24401916323 705.384094016142 1734.81522636203 216.074883950885 280.483008378056 223.423439079531 1202.42610539 203.357081882128 310.043637258692 223.423439079531 1202.42610539
83 198.371420958277 311.54714543867 201.732927583447 758.536932473631 13707.1138496143 31754.4381410719 221.369899770725 242.738409246536 198.450685888401 1038.94634297871 205.362640160617 262.236973144348 198.450685888401 1038.94634297871
84 190.228080793858 330.285550358998 204.551575294363 754.603435792397 1306.66349601755 3614.43141560595 224.67580274828 260.680883312652 209.980857627884 885.983043943686 206.762397652874 331.923940317624 209.980857627884 885.983043943686
85 188.843180864481 279.498411948224 190.980916608102 393.543173101742 592.783133336902 1822.03746356369 232.420908924492 381.912593169056 202.402130593642 1352.24020601551 200.843037591886 249.166551004394 202.402130593642 1352.24020601551
86 196.743067146148 72.0073688552394 199.227601632061 716.142850516017 532.008775667169 811.461624928325 206.655806797521 137.836795824115 208.732423933524 1618.76912395661 194.575895797118 110.308588196137 208.732423933524 1618.76912395661
87 195.554358838742 376.858498072236 194.824490959046 926.353673756083 1396.54902886265 3077.00975126488 219.468327996522 415.096510068896 203.817478121808 1135.54301386328 200.979988581179 410.9478026211 203.817478121808 1135.54301386328
88 184.164912267346 345.943747053286 199.813903460911 622.343723423134 1003.71944808224 2855.39431543455 208.636773308036 246.335254618134 223.070833881681 987.726344727135 201.738657216051 387.372418929495 223.070833881681 987.726344727135
89 191.319429516311 215.973062691903 197.157388333265 374.272936064674 1685.23622461627 4540.44675810632 229.76980339418 367.520760749238 213.856334836598 2031.6081954483 199.799832990586 325.247726123953 213.856334836598 2031.6081954483
90 199.897599709118 154.575388408705 202.729429889095 354.769989248505 537.549520917958 814.962526794772 220.50098759287 122.754532255445 204.50484606816 2091.10872318457 217.333783963806 121.428856441513 204.50484606816 2091.10872318457
91 191.310952982793 266.923756332826 192.984317318559 1981.99718787624 443.132715266769 439.583954825635 202.39725838253 192.690826288171 210.734718121169 1128.666171031 204.537777067428 293.126714169633 210.734718121169 1128.666171031
92 189.120598747708 520.241496439266 201.006640299506 1044.21221260376 610.588373660377 584.551571906386 228.946990586114 512.592398114545 205.08293769834 574.689015388587 200.64695710203 556.978944074137 205.08293769834 574.689015388587
93 193.36005023614 467.148025086152 204.10163435547 1040.38835474673 741.989549476206 2252.41508233859 248.285614443519 514.759554633108 216.773248883903 1908.46819762529 207.165131660194 494.085402206799 216.773248883903 1908.46819762529
94 191.855940020953 197.564720248317 215.460600129715 945.546397991292 899.85203526343 2530.49448842841 227.651611197013 141.609524956266 198.062599855487 2281.94617902572 192.1844197043 111.146397831646 198.062599855487 2281.94617902572
95 192.799339801824 317.409453718478 200.954106482274 640.803439050592 1099.65161810218 984.615252067442 212.981151236903 436.890306504719 243.153770652601 1758.85278081989 212.088295314787 431.031525796162 243.153770652601 1758.85278081989
96 194.22592533169 447.16316168434 202.53123109529 772.686938154607 550.284730913284 2021.07211879514 218.393858524584 464.891358502435 198.393355828367 575.407696430171 211.72515697839 446.408466352501 198.393355828367 575.407696430171
97 186.895971166752 515.687920629849 186.709058966537 882.847411246053 933.656354897016 1939.65371722552 235.361167614601 567.589940121399 219.085132870546 1349.27451542803 213.649900553083 509.417392004109 219.085132870546 1349.27451542803
98 189.350490499336 391.818328634626 198.961105511146 243.410237533376 516.984903164099 693.698636522339 202.99456340778 380.029098002829 202.605230424338 2205.87946769065 195.223067475765 389.532521235634 202.605230424338 2205.87946769065
99 199.050590885101 106.097037041004 177.524963182776 482.878092342502 31478.4098656351 110676.122535207 215.229570240325 185.451649907768 214.170587568939 2137.98293922329 205.240815024612 111.566159481253 214.170587568939 2137.98293922329
100 191.206445715166 302.721862505894 190.683086861657 681.925534554782 3096.038133868 3153.6652970324 231.224292750021 249.008828029092 205.799635804551 1007.81796452228 217.498810606042 338.524274822796 205.799635804551 1007.81796452228
101 185.470350096696 493.51366081811 175.541744551494 1086.0233834349 527.356418146176 791.855612391914 218.929597525494 400.722878138779 216.626092705101 674.068204552664 199.460800149678 440.143457482041 216.626092705101 674.068204552664
102 188.956942229244 560.71316288123 199.119248810898 440.423495837753 2034.13977822015 5835.97130734531 222.424157999452 509.083260992148 223.979935454791 1586.14074303839 202.968989989407 554.027083814888 223.979935454791 1586.14074303839
103 195.016693952762 268.48087673239 189.828257820828 476.262224829197 402.978562169318 636.132391095657 298.639698575436 522.205872690349 204.781383853375 2049.83903811888 219.107521336864 299.233563573142 204.781383853375 2049.83903811888
104 194.704849237057 53.8901555404657 202.319950490967 743.283929552182 470.088066940579 436.10211187441 212.432005739974 148.922096540205 208.4013334833 1571.11149679052 201.766804732476 107.137778309481 208.4013334833 1571.11149679052
105 188.438465894589 342.369127988366 193.362668808342 579.67306617747 512.525954744734 881.727861627795 214.901805944874 341.816407516904 196.769992942731 791.250963024894 206.225646143717 351.816149401202 196.769992942731 791.250963024894
106 183.722063124194 420.545781371928 195.070963547075 670.523694766048 398.91664623631 820.613054931038 206.115990105062 325.900558184413 265.827876698657 970.803053877414 184.738751165063 350.585822179865 265.827876698657 970.803053877414
107 186.523980235615 319.018462928086 196.046974327079 584.656273111924 796.001964963581 774.828937217128 199.666441010322 348.775929661413 203.969254897647 1617.32296319217 202.34097946144 264.552365919866 203.969254897647 1617.32296319217
108 195.751312141513 329.803691561129 192.905707955447 664.449882088962 390.578211797182 1173.66294448894 238.502060526711 330.414919599049 198.295517422768 1935.95914248786 213.034705628194 305.159624662391 198.295517422768 1935.95914248786
109 190.118878011816 208.129967744156 188.302126257072 631.743763709542 914.838929689138 977.978376255592 221.889356464015 192.09280917589 193.431873016458 1592.42465013807 202.427718429214 173.929751557477 193.431873016458 1592.42465013807
110 179.726471719713 164.671345515623 208.434623557679 987.52412141702 4314.9002685659 11503.7370305613 223.394140630098 300.063056475153 259.896146615044 947.001254806657 197.325551762601 192.051328526956 259.896146615044 947.001254806657
111 180.777431956926 405.451681857624 197.585159213912 918.098774459434 626.978268904779 823.38423976664 185.53212719734 294.54338107125 224.758886811874 1229.07485810864 185.329261549317 326.638055235584 224.758886811874 1229.07485810864
112 194.724109314582 383.328348933475 219.300554042516 732.129307471687 635.474681173838 447.736028023932 216.678260960603 337.870728565778 203.537298782954 1244.61412837085 200.682613861418 380.118377952528 203.537298782954 1244.61412837085
113 189.996063996949 196.760875068897 200.635830564941 411.426103396489 4220.51229856889 4321.46296473547 220.743388794865 175.203497601033 201.956445201681 1787.76305260499 193.941500120674 126.286992977016 201.956445201681 1787.76305260499
114 178.844910880077 184.723726019837 205.649889444731 677.846736943582 542.988249718315 497.012097043475 196.251871665087 112.340586377298 205.981965287435 1829.87198167509 182.68999556699 142.860109039198 205.981965287435 1829.87198167509
115 186.032406656114 380.364219601709 189.079814348003 911.555432464702 370.906299116884 575.598835015135 236.42994097386 352.678027589855 232.427348953798 1513.27980406527 218.824174525939 313.071582907164 232.427348953798 1513.27980406527
116 185.067466949696 267.344656056395 197.718387269396 752.121591705021 1672.9112659977 5275.26391792481 230.7642811865 249.836593942805 202.140035505796 900.534898341263 221.041960137826 305.358404855286 202.140035505796 900.534898341263
117 177.317010326741 481.105362415774 194.748500044718 669.379951257729 247559.520203676 193467.222101699 224.696431883874 485.646688017114 282.657524114171 835.748317572826 195.551602269052 498.24971742053 282.657524114171 835.748317572826
118 188.185768137368 365.216243586608 201.530288061028 452.756304570066 451.350835082627 702.716501824711 254.898526103052 338.21829486849 235.03823545786 1808.2755705176 212.95476485821 323.164213929111 235.03823545786 1808.2755705176
119 188.854928761446 319.322221187278 197.627920457392 412.073947981094 388.563277190266 237.916495307394 227.058026917286 295.83871101805 195.341570827736 1717.76074356011 209.227724144138 413.186352486918 195.341570827736 1717.76074356011
120 176.013342424536 183.949463404291 204.892421995103 606.779749531505 356.799469863179 472.21942334696 197.309860939402 149.808377810072 228.888770668944 1399.76344235522 181.870204528492 166.349401773694 228.888770668944 1399.76344235522
121 179.176686108443 294.996209504257 149.419210975474 1683.63714322592 503.273868771659 2204.79383649295 184.868476021324 146.095493615507 216.176782356641 1187.62935724764 183.750149623887 250.048891429064 216.176782356641 1187.62935724764
122 179.5565617437 230.081918247627 178.746952222029 825.685891891094 4021.60101563633 45048.9354863886 201.608018533968 326.871620092913 186.246940499579 1997.79587259555 183.445352279845 270.5134617182 186.246940499579 1997.79587259555
123 172.189926218292 357.845973644658 194.930868736677 1166.73728432033 419.174237519533 1587.48730329576 361.207837628172 797.37117825202 206.84040378214 1833.70933523393 184.218761837127 403.002663913961 206.84040378214 1833.70933523393
124 178.837003515052 277.972283745908 183.163508455415 633.411849538173 10019.0907740042 96886.5068599895 205.606143699777 285.314744147917 229.481344022529 913.518064517826 195.358805626616 337.268789310881 229.481344022529 913.518064517826
125 182.714952690629 406.301911639375 203.658186910707 555.266470386037 388.523145755118 904.148472159869 252.779302549605 433.672905789079 231.588885461071 806.064271248843 220.501189929708 418.563112451713 231.588885461071 806.064271248843
126 173.393528344446 409.053224143383 208.06605536538 751.318970871698 1796.60799930457 15804.1196838483 225.847135621476 412.097414830352 203.736018313541 1892.26192314847 183.640928690801 432.815267333941 203.736018313541 1892.26192314847
127 169.143442076325 270.81236139745 193.491124635515 446.768742972065 640.667561701728 1983.70581188243 190.261725245088 243.173507414811 201.61255948504 2066.81469037348 177.300300742044 255.545210922513 201.61255948504 2066.81469037348
128 175.019142303888 356.442591606625 178.886272182272 1197.34788160684 671.190339619119 2131.78375689374 199.782629021914 247.399945282412 196.782221768618 1282.87160950015 181.375673465678 298.407759922494 196.782221768618 1282.87160950015
129 177.843444180387 535.621185006195 184.185084026634 605.599271917181 396.241828004481 803.796695174619 238.0680476051 518.276025130713 217.583310421242 868.247413823233 187.808711493452 477.886466166949 217.583310421242 868.247413823233
130 172.905338228622 332.120125072162 205.331127629467 817.833919270365 2117.2047651575 11534.471380842 255.552101787701 343.517892977633 208.074517351086 1613.36992856531 189.081561543881 324.07709686283 208.074517351086 1613.36992856531
131 172.701608175643 220.40746088696 182.055436645254 672.021719613147 2038.82170114801 8408.80772962466 223.592351625274 216.517551978491 196.901233810962 2191.97319542497 201.812795216501 149.482503184375 196.901233810962 2191.97319542497
132 171.119109167265 285.029575333509 201.509410749292 1125.04266969407 1046.62739944123 6390.68632525153 191.779748517098 247.061442055363 202.21859088087 1765.45748220528 175.875055162375 240.278620209636 202.21859088087 1765.45748220528
133 176.531362675134 396.028116471904 188.746133819249 762.032607278441 2489.9588944127 8732.51967977353 196.105880727419 287.294268013495 219.973853980735 1204.66245335198 200.57476788644 301.116486113886 219.973853980735 1204.66245335198
134 167.420237694526 508.672911320127 214.394944357913 511.425965834822 509.262587529102 976.768905700001 209.062156534125 505.718480192581 233.92870284421 1244.87899964436 181.20225225658 490.849082313067 233.92870284421 1244.87899964436
135 160.909168704913 300.532011074775 192.575557211547 534.648291363299 478.203053452911 1395.95758697767 194.285787276114 285.897938673618 207.577110062009 1709.66277880661 164.936752047577 335.669173275605 207.577110062009 1709.66277880661
136 173.098087653897 151.915019415481 191.347741295366 433.205755951364 679.362123667157 555.023844064209 205.881876811542 60.3073784804849 182.569960783713 1980.28532879517 186.640786237047 71.8028141149648 182.569960783713 1980.28532879517
137 176.937246648037 354.099726307047 190.903656250932 952.520210037104 507.849061046684 575.969820526907 222.570659722964 427.161304994112 197.658825480954 1357.38411960535 194.596640983773 466.656664467319 197.658825480954 1357.38411960535
138 160.676864703418 392.868130493725 197.063029508432 775.186165645753 1035.04604666313 2706.10114709113 202.467008974131 385.656882061152 207.758908480224 300.609903959635 172.95253687437 388.714038184837 207.758908480224 300.609903959635
139 160.853177937179 322.305477529564 191.725666957251 857.992580730219 462.095251930771 1527.45151288796 239.232745031822 389.438613515505 216.28016585094 829.132306412261 204.973407732843 343.023472907194 216.28016585094 829.132306412261
140 175.517652742204 289.987038803321 209.711331970365 1027.68426221055 541.232849369369 2111.01979579137 194.794416625682 188.632714056897 174.724775847255 1521.37928565893 180.73087917389 241.04042825103 174.724775847255 1521.37928565893
141 164.36818035563 317.739650355682 197.249957292292 498.539807326447 449.855444351608 1382.44165440139 236.373339246585 272.707568794355 194.732458302006 1566.4920816401 193.021277073552 330.462263359937 194.732458302006 1566.4920816401
142 160.896782173662 220.3105439722 220.316766516631 494.216435573406 614.38143234149 1211.09378942934 179.931800250434 153.878618320812 212.565069053975 1104.13879276276 158.244630331929 181.637438640306 212.565069053975 1104.13879276276
143 171.798259932088 398.376500459474 199.212034869497 655.19114555474 475.668858689649 444.599630034536 267.031613309704 604.678997817533 257.493303705223 1088.83023098192 206.396736525943 407.04909345064 257.493303705223 1088.83023098192
144 159.376601726099 382.104774078356 208.235382176549 804.002510717479 518.979955443494 1221.74993670089 175.860217852209 362.131005787277 204.996607526303 1324.23277336939 163.331285518448 401.898209934166 204.996607526303 1324.23277336939
145 154.156377765463 218.321480968012 194.095576900955 908.976795780433 543.01030414064 1125.1267303405 205.934236252858 312.933349366333 214.690481535773 1335.8441295927 170.427819578931 261.25357790038 214.690481535773 1335.8441295927
146 166.475777286291 257.33050698617 202.594690955851 776.06953926367 485.686591641501 1394.59485042067 197.763799165672 311.990215090741 184.444625560592 1407.81233225245 174.412075670501 277.338280877308 184.444625560592 1407.81233225245
147 165.156997993613 245.321166036285 199.959797061685 517.285922335979 389.78548567402 918.384258365165 238.633266686577 221.910717439542 190.762336128183 938.252894583953 167.859437643105 210.552650764807 190.762336128183 938.252894583953
148 152.907494037874 284.3110765242 199.446293349578 885.324740752822 1073.62575693028 2074.08008822239 170.987866594925 196.316436955038 202.023986666582 1057.31428862954 159.886252276158 248.276625418043 202.023986666582 1057.31428862954
149 158.372175210675 286.764486915104 198.644386071829 282.365285871911 414.826342121872 836.35155266226 196.915717724316 346.290494130423 198.584891272838 489.270551971007 172.102930681182 290.41212350018 198.584891272838 489.270551971007
150 156.02771211946 285.602776426439 202.720607981661 581.345362187553 383.480735752093 1055.64486380545 188.156414132965 358.304964783732 178.738018563587 1087.74805423635 182.239175518348 327.464237629479 178.738018563587 1087.74805423635
151 149.933526545992 45.0481359116105 159.022643868436 1839.97761412261 396.712226723298 292.808139195596 186.490011974033 67.4854345400954 181.219547757807 1336.49017834551 169.307989228942 52.7034016936577 181.219547757807 1336.49017834551
152 158.632409828351 114.097781052038 197.528482321273 972.9063881075 590.945966741532 827.421830192237 236.644975501173 392.364803548817 175.535518527576 1226.88950875746 177.740300634311 264.719915516532 175.535518527576 1226.88950875746
153 157.549944963087 387.465047968454 198.888895417532 1010.64235048961 380.858105414192 650.303720873714 180.481874673818 292.124976365774 226.320623085045 727.145629379054 169.554306639954 322.911283939741 226.320623085045 727.145629379054
154 145.242418192506 367.851846120069 207.077886057768 1473.26276999739 475.975648915477 232.133421129962 183.468278625857 280.526672630883 204.291197559732 589.858248637288 156.763485670552 371.837731582837 204.291197559732 589.858248637288
155 148.305377197973 291.201643412423 230.633481789698 1261.49534258732 431.409744887883 1034.34734885043 158.134598631513 277.789115415129 212.904578552329 1389.70161967612 150.790127781488 262.607728461013 212.904578552329 1389.70161967612
156 147.867442698703 177.917845431611 205.610562542555 1579.3429700025 323.542272235619 768.596399761376 175.205472405621 169.12182559193 197.104144557346 1517.71112698678 153.891505735917 172.091061846359 197.104144557346 1517.71112698678
157 143.702977365536 402.307031601076 219.537163209003 1201.19922232271 976.337138962911 765.236171445169 167.738061744224 224.759320625856 172.8582606772 1188.81847129524 142.190761841669 293.257807192288 172.8582606772 1188.81847129524
158 141.434644179484 298.619413091678 254.478713423641 1357.38570506384 354.093337354075 279.383271899632 157.749890051477 282.196509852165 167.070678000239 1170.11718176546 154.095225664753 334.198466585847 167.070678000239 1170.11718176546
159 138.226296238521 358.30088939645 188.962739508937 999.284281369016 312.055915381967 1220.49881902172 211.11263497308 260.848831830703 179.084082271646 1347.01859648658 172.253121477666 327.005211307242 179.084082271646 1347.01859648658
160 140.427806594682 247.305274272675 185.285550720894 896.746242373616 439.682780575926 437.001843129137 155.610568399843 155.856885803809 194.655887914884 1560.75236485775 143.78330256371 188.284061552217 194.655887914884 1560.75236485775
161 141.434436850247 438.007527427923 182.938512462673 642.04019969666 1026.32366517136 1196.46416227561 214.276527655467 420.008139479947 199.694807215318 985.939213821851 168.616638962725 433.306354545501 199.694807215318 985.939213821851
162 129.690917244208 413.812297616606 190.607641945479 720.188376143082 294.815976055986 637.086342878987 159.150081317746 416.650806592921 207.142204985026 263.556520843066 134.22664813445 369.095220853285 207.142204985026 263.556520843066
163 131.502266412017 198.741715167579 188.323022566817 840.943789074685 248.749406266126 640.419170988423 168.469582785575 173.397767582031 198.374249857831 1130.72327452874 167.311210264358 175.118628519352 198.374249857831 1130.72327452874
164 132.061123267695 103.505332789551 204.426120857927 483.544605276496 319.626994009169 687.699510204492 151.885372517415 76.7211417956871 165.363190626687 1668.24160675319 133.986066943041 86.7692092791103 165.363190626687 1668.24160675319
165 125.009730825535 383.919518807851 191.34319919194 414.914799057543 359.285828168049 236.316927048152 160.12032199553 202.752002110501 171.68325841148 1372.82406881034 141.772299468559 272.318219296256 171.68325841148 1372.82406881034
166 125.483025541834 370.409612819072 186.002108764959 521.34499605354 277.851638556405 44.4183521050655 170.545838876521 412.782730157515 156.283228833801 682.379557247381 140.270722068866 439.815385671945 156.283228833801 682.379557247381
167 128.704005187874 307.251333906799 188.161377524161 654.70910082907 408.808438192967 822.766144796968 159.164157577139 218.877362507321 160.944189166406 700.243733494646 134.536681542975 304.206041075464 160.944189166406 700.243733494646
168 111.03451539099 277.126487813868 200.762423999408 1129.38930979001 387.276870214077 1278.95893800496 145.861171401201 270.188010487338 159.732699656729 1487.60442830917 122.769228037 229.686462933713 159.732699656729 1487.60442830917
169 115.992947133236 355.076493617172 193.735872213586 760.538468204114 393.2132600525 483.38603903339 161.734687793896 306.911770738897 176.913094505082 1630.53102918963 138.892847034164 369.342072345372 176.913094505082 1630.53102918963
170 115.333565361875 371.800510790546 208.008219499553 775.470753110688 433.434851806311 704.348256196043 128.037773262524 276.020134541215 144.041928339838 1098.99145876062 123.192047730464 331.145904979642 144.041928339838 1098.99145876062
171 104.930963178537 473.794781221506 192.253930631473 412.827127474694 320.424165335806 280.993845423205 141.281490857894 457.376602065458 175.847583747045 135.619622163696 123.094547675307 537.599768500761 175.847583747045 135.619622163696
172 111.880619998536 292.53666917263 212.48168674616 766.571635893055 1437.94450151618 4589.38100913108 147.964913186407 306.412520491871 156.776691673346 971.816712482562 135.661843055716 294.430490429648 156.776691673346 971.816712482562
173 114.216534369675 123.128096620484 196.063361744553 974.294007129482 283.7667014199 172.652832946667 142.684345511093 114.218230061258 141.53386676754 1494.91831794646 128.652601980391 124.48404833421 141.53386676754 1494.91831794646
174 96.4388103678869 68.3173402324808 199.545696229727 572.924076099349 322.885088236776 333.577672291799 112.705148206316 39.3145378120238 156.477560357901 1419.85129032765 106.696194713948 44.6418501702511 156.477560357901 1419.85129032765
175 101.798011536651 314.094357417856 199.237364352247 556.642687424977 357.461941478704 875.04771983885 153.194263470786 280.75669673991 132.464488295379 890.343968736918 115.530209428838 353.762909239584 132.464488295379 890.343968736918
176 97.6784329793653 413.416396012199 197.69318460486 671.792960112305 209.195785916995 241.489473528732 134.828809620523 407.276711399421 133.367503817606 200.513297693834 108.756684818303 370.969296349495 133.367503817606 200.513297693834
177 89.1255132445938 271.950053861998 201.052058520875 261.734187505401 427.304126951408 1340.69832581216 119.513188698708 176.087468885409 143.477599405048 888.007536738797 100.633703665854 229.282890561484 143.477599405048 888.007536738797
178 95.4572672269372 77.7464237164852 197.728609433165 514.534131770583 318.000286902852 159.322920643094 137.300048344508 41.9217561432399 124.879428809011 1342.28003175047 109.184279931712 64.0486695557693 124.879428809011 1342.28003175047
179 97.3856798268669 237.453680331908 200.060191243541 378.316739616168 277.892679000378 159.69327037 119.444519819625 145.315290949412 123.608452865845 1273.93368523578 111.46027275316 137.336388186325 123.608452865845 1273.93368523578
180 86.7592532719058 271.972368286115 196.680224850465 778.68886060298 329.363725730674 535.402260355304 119.912891257293 224.432041426939 131.913380944354 710.121513137961 104.355129784566 263.150584205674 131.913380944354 710.121513137961
181 89.3857125057601 317.976456012063 184.933038469848 1973.70304491735 597.895742262207 2537.84087535647 137.027681305841 219.779115853846 113.940019776156 11.4572040802045 96.164758304925 277.459656440317 113.940019776156 11.4572040802045
182 82.2899596860256 303.794164340152 205.864146125387 1102.42939924437 14872.1496156302 157800.862609877 95.5975909576655 259.777857848869 116.416422901716 694.224240763354 89.3578424614833 317.45009823186 116.416422901716 694.224240763354
183 79.4246709955131 70.0526330808437 194.004728914782 1238.5248627638 414.21956790706 3328.8286761104 118.836447556843 63.0446661923568 115.978870207644 1155.93978110408 96.1920033030781 64.7228672902512 115.978870207644 1155.93978110408
184 84.2957554935759 40.7465242821083 203.318915702719 1398.67094664278 31289.5471853931 282338.14064594 111.901416944764 80.2374292377281 101.454121961053 1142.48507757 93.3759724408499 44.7032875144494 101.454121961053 1142.48507757
185 83.6443992887693 227.324552057358 206.132141128741 1372.14838385369 536.083158342358 475.683866949085 123.926080999565 175.167300922495 110.626916980227 733.385689077061 98.4638804864812 193.671463998462 110.626916980227 733.385689077061
186 78.1072860567426 258.745990592129 215.675593277936 1163.99567597665 1708.50429992773 12671.4505762564 90.7163241085199 170.077925176757 110.026068671846 109.091538629318 82.7054780350277 206.812160115105 110.026068671846 109.091538629318
187 76.9242134727739 179.095353462453 218.806412880879 1045.76308123781 748.957295334844 3622.56076873093 116.424603244519 68.2017079760437 105.732015929648 489.862866821248 92.4864942559116 36.260372789032 105.732015929648 489.862866821248
188 74.0182444412138 195.711426790189 235.733169667018 1367.12127871084 1419.66596599681 4486.31443030215 84.0799915870729 144.987032650056 107.867652962282 981.362373590036 79.2123148740627 175.741532460587 107.867652962282 981.362373590036
189 75.0561959602166 87.7791106519706 208.281684280053 404.557782864855 344.578801577183 1830.26152085981 110.302795186643 72.7225715522293 108.702322431313 1166.99755239592 92.9231018208605 95.1275286948969 108.702322431313 1166.99755239592
190 72.4761113765523 130.690263436103 190.839252671086 686.534192112983 1593.40652696889 9299.38693075529 89.2058004590765 140.143299446176 102.759188381301 911.758754702944 81.9569785584688 128.114628413649 102.759188381301 911.758754702944
191 73.0455948879346 265.039421749442 198.462821423956 517.101542581013 491.276713955644 1663.87928439663 124.197701235739 205.736468112273 106.457631825012 412.071237426487 86.3298127800965 259.954245000636 106.457631825012 412.071237426487
192 72.0339444287926 228.066257238261 201.974064699021 1095.2255752842 594.019594933267 5104.01125744136 81.6099538691442 174.212000290859 105.211982619609 188.308681503806 77.965950299876 216.213394566331 105.211982619609 188.308681503806
193 68.4920838053082 74.8221752677814 194.545312287113 524.799912784095 473.454922422448 145.324030795064 113.596175892307 152.380915984439 102.722738240168 681.221297390975 90.7350877193688 166.11508885785 102.722738240168 681.221297390975
194 69.2097639390087 108.694337532134 216.930215298145 763.771107952315 307.578797136846 2888.44709510136 84.0591227998272 51.0401170423551 105.520354932825 1026.36938542278 75.1203111652703 87.2866191371049 105.520354932825 1026.36938542278
195 70.1315260152929 199.750127601139 208.857882164565 645.497609831543 437.762327287157 363.43416916764 85.7346334104109 129.38483045941 99.2852547552785 1144.34150656974 89.577993572477 206.929696668024 99.2852547552785 1144.34150656974
196 62.0309276314287 129.138132984905 190.302675658316 1159.63964297719 676.687785849514 2749.60111471194 71.3087599357611 125.289287362395 104.30396236866 938.600563208841 66.4151486859049 114.690684508609 104.30396236866 938.600563208841
197 66.1490790973397 318.064663856376 197.846267566549 911.901685028003 251.556349620195 207.418100925775 93.1823357864514 205.533004616921 102.958158443138 580.812614208779 79.3896565207532 235.315913662633 102.958158443138 580.812614208779
198 60.6749100269175 219.323671165172 204.489950596321 697.585520022886 430.521116852535 1536.92646146386 84.4509244004363 181.818430738224 106.843047194801 96.9317054877345 66.4288280506189 197.842201467018 106.843047194801 96.9317054877345
199 58.1067048759733 178.819024126042 191.995915402737 521.344505994103 271.033265106146 1072.0289655047 98.1813844922038 108.931596985777 119.070691020742 400.541476715625 75.4026160709353 129.614821890481 119.070691020742 400.541476715625
200 62.7382741099798 115.674156905322 214.109141406087 555.945172948862 313.748348342507 837.858293075621 76.1266072036938 86.0072330541069 126.035513008619 789.639833263892 74.8610050585228 86.7514456061978 126.035513008619 789.639833263892
201 59.0246803900911 131.754567028114 186.448838489161 965.992425619737 212.07934008673 605.05261408591 101.486924254691 154.873165542974 133.345625075158 985.532150407794 70.0479986422531 95.940191406706 133.345625075158 985.532150407794
202 58.5383853741447 75.3109096853068 215.4267932958 724.605781543992 267.957699001903 484.61387830129 78.6632194920749 63.1438435166811 133.686382641905 1008.86059149031 67.9572630115747 82.5045975026197 133.686382641905 1008.86059149031
203 59.3363068190655 354.445680767791 190.700126436016 667.649793400746 301.302489089971 1686.4409009041 72.8356419384874 157.448760894212 129.994935984018 894.666170947363 72.0173816954674 284.488478082191 129.994935984018 894.666170947363
204 47.1178639676508 204.53991054697 204.316403159124 597.601896906094 282.987177383092 1462.6247330201 56.2327843119992 170.768763081206 120.195871210789 616.022402467799 53.1112151724631 191.107926547385 120.195871210789 616.022402467799
205 48.7144196018505 374.972123788757 197.006662246128 455.056675917773 167.538872104197 1065.57078792601 67.738761348262 313.694007648752 107.468614419821 296.179402046642 55.5849049854899 318.928062906105 107.468614419821 296.179402046642
206 41.4674281842689 205.181619428558 197.584224665383 532.092797240859 204.895072662589 1084.23611613744 50.1411597985768 158.652584978307 96.6686211822194 45.5921910060348 43.4676479733476 184.170846239744 96.6686211822194 45.5921910060348
207 38.5445787704093 200.494316959391 201.21513879516 445.129596834821 153.225307030867 1141.92133309403 60.3614047005669 139.029342060066 92.3196430913436 322.992326697795 45.6959157083797 202.60215721931 92.3196430913436 322.992326697795
208 41.7851561058654 101.171625932994 195.868879495428 500.496677834202 191.434868199539 233.50107251698 52.7932390841475 70.1466996741315 94.7711318516442 535.018713247522 47.4407577644149 88.1284401649543 94.7711318516442 535.018713247522
209 37.1167485753292 31.7690828478309 202.794045620274 474.825137725993 179.072972924248 683.490512135282 50.9594615663863 17.7745699169122 99.5433421946969 637.193384617002 48.7331424184617 0.0412947035454261 99.5433421946969 637.193384617002
210 40.1680824151844 45.8504812690201 192.478382498075 677.339695693136 188.422419315855 94.0554442622562 48.548149516585 22.4572177943956 107.385772629227 648.77202920434 45.69147333839 27.9935957794423 107.385772629227 648.77202920434
211 37.7826236292805 229.136459852535 196.77907095457 2103.3403052643 351.726407488427 698.421724029227 69.8000030144019 283.004542145632 105.133005091177 592.223332910631 47.4045987943166 262.742103107342 105.133005091177 592.223332910631
212 33.9850156937168 136.691692644342 208.225761571379 1140.81110215322 162.356747080006 28.3250553360562 38.6617841008951 99.5985279707285 107.480500735274 461.720091501336 34.7082814168269 119.443107694445 107.480500735274 461.720091501336
213 32.6735354764869 289.834385730327 192.086233099696 683.300364442552 148.477881872482 548.405773418568 45.4595571039089 180.551338445633 92.9236998161865 320.398708411142 36.1459949701816 233.811127500044 92.9236998161865 320.398708411142
214 24.131126462079 169.458035288382 220.942572441587 1584.90361721872 206.831160663621 160.784139836087 31.5443270527616 125.369970044224 87.4878748540944 155.204877831269 26.7231093917974 155.09232898272 87.4878748540944 155.204877831269
215 24.0341254141166 264.269077312021 190.151129136516 1029.18680462699 111.748476253424 393.227689484466 27.9545847957867 150.452548506932 67.4018854753113 21.0963528208016 26.4772887222068 225.38067092403 67.4018854753113 21.0963528208016
216 16.172892231412 137.91679391974 224.642157044121 1190.33948143801 129.017727474914 7.55778417568149 20.9463527824287 104.504617309163 58.4170911411419 97.3701691813766 18.5282892842055 125.123228257209 58.4170911411419 97.3701691813766
217 15.4155417670578 159.977884263578 212.421231614851 666.0801220283 106.913955319064 197.875198542503 20.4245096661532 117.010835847704 43.1337476139375 168.883429817182 18.5894159381331 146.915044446888 43.1337476139375 168.883429817182
218 12.7523296547608 75.5580663549183 219.63384398029 614.142367715175 145.171365908495 135.722695444302 15.8885117519146 51.9404906547131 36.981801313073 219.210399855363 14.1991473900078 63.7966759428445 36.981801313073 219.210399855363
219 11.3528790221184 48.9683579411791 202.764770656341 375.386706801003 142.704687499133 303.341474077045 21.8222030995326 20.6751557492656 35.9212055065312 233.699183894488 13.4110374210743 37.0912965822756 35.9212055065312 233.699183894488
220 12.5833862909388 15.5557356624927 197.066364759662 905.68433042876 94.5944881750509 57.5213670498385 15.266345369136 8.54680097512263 33.4968849242403 221.79093124643 14.3798692406862 7.23654369207575 33.4968849242403 221.79093124643
221 11.1688484930646 29.0337832770844 202.833031744234 931.922649913123 105.719504547055 349.518127498808 18.9068215861722 19.1434825126971 39.0023873643751 195.298964098915 13.7920722806546 17.1422506316464 39.0023873643751 195.298964098915
222 12.0661259190262 24.7333886223137 209.015237847232 777.221497355767 114.247872746151 495.165287482992 15.2873481125568 21.8300655062181 36.5906796124045 158.756052409075 13.6894698797381 25.3503652862258 36.5906796124045 158.756052409075
223 10.7836492515869 69.1494353830112 197.181516688035 468.830947518357 81.864075950448 261.692163686806 17.9800926827508 49.6111344218034 39.6851960440969 121.165385174854 13.2429418285874 53.2379522125228 39.6851960440969 121.165385174854
224 10.2167682071115 47.1874070012661 213.078618246677 973.136773182447 67.6631037060294 404.737085016605 11.3831653226683 29.2968159927927 35.544713179638 80.6369704168614 10.1074737211488 35.9647235564664 35.544713179638 80.6369704168614
225 9.30317236226707 82.3750321652453 213.604218057495 976.559765576678 124.4093649492 658.480832184408 12.9345938074605 56.8336201619186 35.1629384426336 48.3751825828814 10.4303625316151 65.3167647521921 35.1629384426336 48.3751825828814
226 7.96641579082139 47.664659193867 202.889633869033 1065.29898282616 66.3042199695553 371.386232609188 9.52707803154971 37.81888687659 30.1244833465369 18.8960933925674 8.26387325385571 40.0802900507477 30.1244833465369 18.8960933925674
227 6.99569998662464 72.5555917118452 208.440919108564 634.568454447826 70.7555509794563 379.700630905482 11.5402248016311 52.915506441521 27.7588406855286 0.871466023799166 9.21897998199104 64.0656134840211 27.7588406855286 0.871466023799166
228 5.73217858396594 41.4369981793001 217.698544922809 843.106486787667 53.4060109022937 233.683388602792 7.36523986032836 31.2830029644267 22.8353899893262 16.8073025991742 6.72135877870185 37.2348726457406 22.8353899893262 16.8073025991742
229 4.88237479248307 53.9433646520112 198.595283688605 812.554312617073 45.0704629965152 361.825101121161 8.09479750128927 47.9906115050799 19.8600209404629 25.2737048209805 5.85986862451974 51.9905731697422 19.8600209404629 25.2737048209805
230 3.61964442183712 31.7993265638725 214.354608925685 868.045246560443 22.8971422808141 193.137786502092 4.75077291464038 23.490055227385 15.8057496681391 30.1642376675984 3.92464467490392 27.620938131864 15.8057496681391 30.1642376675984
231 3.20403761793406 39.8026947106994 187.787629737778 864.467853579203 31.8961006958727 179.783555595848 5.00806675916283 29.8663553315243 13.1201845185621 30.9624682043187 3.93458907279184 35.0646721672109 13.1201845185621 30.9624682043187
232 2.22259600115654 21.0342720781081 205.016445138652 461.115089678848 14.8071256776905 106.07484506895 2.85771718276445 14.2307116641371 10.1089478018477 30.1058704053178 2.35296758537096 17.0485789552591 10.1089478018477 30.1058704053178
233 1.90951936109049 25.2788330345701 192.782973269338 508.450377378733 14.7439910692996 105.690135549368 2.54828913153516 15.6188905031313 8.05981797532118 27.1093326439741 2.16533843304149 20.9707568488652 8.05981797532118 27.1093326439741
234 1.31918694304661 13.4987021372997 202.552684845605 429.486353827054 9.99440331672484 71.3917827931332 1.65127434280873 9.97451392530846 6.04998606054138 23.6405742370159 1.45130647565654 11.982348817526 6.04998606054138 23.6405742370159
235 1.09246093759862 14.6882282257408 202.542712545412 403.674061867587 8.02721408588702 55.4765382084783 1.78249973216286 11.7468546294672 4.65681223515084 19.9886414653693 1.33320012210394 13.7656063400075 4.65681223515084 19.9886414653693
236 0.701092839759093 7.71695588872036 202.281143387845 600.132205401799 4.85749505882065 43.1820902146333 0.94231076838341 5.71159909369554 3.40501629253231 16.3197061833942 0.774111779437337 6.62856311482951 3.40501629253231 16.3197061833942
237 0.578518722710191 8.22979907242413 201.828488276615 435.525988973893 4.65478581670948 33.9382804177799 0.726094842088295 4.76863163843606 2.54799951008064 13.0284311854769 0.61083770622172 6.50153527876209 2.54799951008064 13.0284311854769
238 0.361780685799107 4.20118963740038 196.569236708158 674.821617970471 2.69065081208569 19.637169457883 0.46334218445559 2.96792538931855 1.82389049534944 10.2084790215576 0.409753516745243 3.59852134345666 1.82389049534944 10.2084790215576
239 0.289389315353048 4.29014653719546 202.312676850364 456.285399539346 2.30382135411305 18.597379491397 0.428050856704653 3.33562902867053 1.321836033793 7.85360673266592 0.34087575248198 3.82508720007361 1.321836033793 7.85360673266592
240 0.182169210174429 2.24694986431853 192.269720145497 266.126643908317 1.55370604633428 12.5335727565569 0.253699008961676 1.62917634647473 0.92403379940658 5.8758755482274 0.20111036529389 1.94932200084872 0.92403379940658 5.8758755482274
241 0.142392371493945 2.14949164000835 211.990837766768 2356.80071136724 2.06101018400724 16.3554506058428 0.243971672962632 1.86686845806067 0.652088885338099 4.36640529926129 0.170061098521972 1.98662204780941 0.652088885338099 4.36640529926129
242 0.0848142363618477 1.10485968963124 209.281546298343 752.23044895813 3.64735407880476 53.8080974164385 0.107516834309759 0.752104176318998 0.445718251412489 3.1599163324358 0.097316636781326 0.931333384048052 0.445718251412489 3.1599163324358
243 0.066443202441368 1.04505416260491 192.810104380849 1407.25596742011 0.928275659994466 13.9591566127466 0.100123543733592 0.720106448181159 0.307223003527293 2.27227804789251 0.0799933896834772 0.925750067683122 0.307223003527293 2.27227804789251
244 0.0382448659517247 0.515579937836722 222.297921949179 1399.29279175943 1.00564026468759 13.6646029108677 0.0529465212260102 0.395423799523692 0.206489270340599 1.60158804792087 0.0432522938053234 0.463111336272425 0.206489270340599 1.60158804792087
245 0.0291002872788302 0.464803947933374 195.875020477685 579.589374752208 0.408846481848856 6.80447068267714 0.0411092724409291 0.310747385592946 0.139409827008473 1.12430559217515 0.0355121933101335 0.399056970728139 0.139409827008473 1.12430559217515
246 0.0162540440043737 0.226500689175061 200.633886164811 813.983519136608 0.389995467655214 5.22065381083971 0.0236734365147938 0.180621092520564 0.0921634797077268 0.773481847630497 0.0185230882913625 0.196006326790973 0.0921634797077268 0.773481847630497
247 0.012194032605524 0.201187379047336 212.771809583347 534.135831392393 0.151842394762733 2.95472915388889 0.016719086435018 0.141610994298026 0.0607955292375804 0.530191419666919 0.0136464930941473 0.167425931908569 0.0607955292375804 0.530191419666919
248 0.00677353138486563 0.0954381960279029 202.503738595374 993.313583082454 0.178704005626088 1.80069190506776 0.00944247253080159 0.0712909294254918 0.0392821752121877 0.354781754778057 0.00779693602422345 0.0837244076082267 0.0392821752121877 0.354781754778057
249 0.00482395867064076 0.0806588264828883 199.9128802748 687.937554048406 0.0507616686069827 0.900710568963307 0.00769906839821078 0.0600647142991943 0.025450998370518 0.237118597736318 0.00563455293952129 0.0716341803026221 0.025450998370518 0.237118597736318
250 0.00264834185285758 0.0405850682716141 207.17298719317 995.199371083315 0.0458626886236493 0.621663166955661 0.00353105035461434 0.0299023600350601 0.0194453488201486 0.26620185677044 0.0030517360808821 0.0358482500730163 0.0162231207215362 0.15590098063256
251 0.0019594382616662 0.034230903806709 210.012578051886 729.876562146928 0.0248718547048427 0.36932309201205 176.028196837823 1936.34829579502 182.424475024213 1955.14549598654 0.00232650694832226 0.0305151424006394 0.0102619331393147 0.101909423188475
252 0.00102890825370737 0.0160883810478437 218.61146310974 1056.73076662707 0.0141506994646492 0.219147199473745 193.199294705428 226.6611156495 167.775703037203 927.779334088132 0.00116707328080924 0.0140573309685842 0.00641292347071794 0.0653342527385719
253 0.000751247213988826 0.0134951987764024 193.734304668446 825.957501303505 0.00902113564129454 0.14042913962141 220.500772403125 1352.3814273396 151.032168427449 571.204097415742 0.000907503451601427 0.012096092352814 0.00399680231675556 0.0418855831562567
254 0.000400706581028624 0.00627852870428533 211.077036181037 1352.0428625682 0.00527809194900623 0.0921281202404486 216.758394577454 1277.66496132897 176.590393053846 550.47937501843 0.000450906358890387 0.00518643704177116 0.00244722462677628 0.0263217632144195
255 0.00027667442031007 0.00496295905602598 208.010422494845 647.795810311349 0.0033241123146348 0.0432576223099478 175.649607882225 1060.82262267934 169.484653287662 1225.90776261284 0.000308721207125088 0.00397085061525799 0.0014881926987895 0.0164467103959515
256 0.000143952829188949 0.00234597992168512 200.04940078011 552.530468948286 0.00190925950494527 0.0333024515405608 180.349077907391 1046.85098162481 186.397509358636 1387.9946424301 0.000166846711381743 0.00195080527101351 0.000899874360284833 0.0101450535102748
257 9.93459111892856e-05 0.00181801981499399 200.216460801367 605.206201229101 0.00125775697266942 0.0172838887302473 208.267402196572 962.748122743565 167.954310151034 850.97874649393 0.00012042648827562 0.00164061799938843 0.000542269937922501 0.00626470419507971
258 4.93104553083944e-05 0.000827833474371824 216.233381290564 1359.85883973168 0.000722900128541438 0.0118039594738727 231.226709116344 1453.04452692833 154.752393820406 937.416884329127 5.37834394434467e-05 0.000679856194433473 0.000322633798794454 0.0038032687172473
259 3.39536990873354e-05 0.000636113472242768 198.423172139989 971.200536221885 0.000467537491480497 0.00636056823636034 189.418052568777 907.013606087288 171.967610758112 679.969677293781 3.99812102973616e-05 0.000545831393972802 0.000189747301804539 0.00229351207502814
260 1.68113216507513e-05 0.000290207826361736 220.841044842701 595.000731622416 0.000247503337586764 0.00454829326066624 194.511322623802 687.533054019573 158.706822853882 1072.35186638336 1.97476097545136e-05 0.000235518211363975 0.000110863076801981 0.00136390545218171
261 1.16399573237083e-05 0.000226050580453088 190.032403364095 462.134690970121 0.000140043300357233 0.00201330187435998 196.221994342678 366.352468784918 194.665104887251 1132.66413163321 1.29782343358777e-05 0.000177763210781191 6.47565627890259e-05 0.00081276229436425
262 5.91068543438137e-06 0.000103682318039733 213.910119671387 410.602453809128 8.80827018190413e-05 0.00135525012222562 194.514726809459 1136.11547139615 182.333271948256 1269.29159616231 6.68961348025076e-06 9.63489231997057e-05 3.73112012359189e-05 0.000476967487013616
263 3.92873789963108e-06 7.5634820218487e-05 196.859894359927 341.367817348876 4.59020677390794e-05 0.000841545505320521 161.048842995996 1016.08276493825 205.539632646129 680.884277015316 4.57514235000885e-06 6.43083724735126e-05 2.13172857181235e-05 0.00027833042826854
264 1.84748743474456e-06 3.28790205218998e-05 209.021806310361 692.452282270196 2.41298206350574e-05 0.000419987912208441 152.976112549106 1231.40417940119 155.557925522868 678.122406644405 2.1451281342584e-06 2.78488445524908e-05 1.21391576550699e-05 0.000160767735349613
265 1.20395506888638e-06 2.34604595117104e-05 208.865279688581 425.938047554326 1.56676187904038e-05 0.000224691714857422 146.060399787002 486.830323598748 198.37868002464 803.178370523169 1.37388624043939e-06 1.99101509191626e-05 6.84721639376884e-06 9.25161547613307e-05
266 5.52671759456742e-07 1.00761648466267e-05 209.374884915581 625.166006026519 8.29940668927082e-06 0.000136947210129371 134.327217694658 509.879321321516 189.840579417718 999.363864506661 6.70533193420373e-07 8.70559816264202e-06 3.81403382405299e-06 5.2392295377065e-05
267 3.60970436105403e-07 7.26709938299156e-06 208.884288022034 549.159627042801 4.7168391405836e-06 7.24669886868649e-05 117.644462910727 745.03344159889 189.255478243687 881.39799036108 4.27630655250301e-07 6.23403249830312e-06 2.12788944229533e-06 2.97034646696198e-05
268 1.7170521047688e-07 3.15207839624803e-06 205.347344777075 581.879045862392 2.37042544499491e-06 3.69626210210065e-05 110.769790885821 801.841206374611 171.727539600505 772.561715799652 1.99623567442993e-07 2.69010242432304e-06 1.17575993136827e-06 1.6652755826882e-05
269 1.0651867173248e-07 2.13781964399969e-06 202.589688248911 573.867499842367 1.27322222755463e-06 1.97224640299068e-05 74.2514702952285 733.235675341586 171.412778161814 542.513630894045 1.26071770663043e-07 1.87113780946763e-06 6.4343966783908e-07 9.27990264738176e-06
270 4.84734532614153e-08 9.10925200605369e-07 190.048787864682 537.191662903332 7.84958251150111e-07 1.1379889887593e-05 98.9201941520561 537.239733215362 166.575629821845 932.447494101329 5.67897664114121e-08 7.70002083301836e-07 3.50068808311563e-07 5.11381612306307e-06
271 2.98241233744378e-08 6.1369972284208e-07 201.631546315619 2018.8150274299 4.32486477355289e-07 6.88111754289531e-06 59.6560450973376 293.065551201928 186.899134725744 1052.31676685202 3.43364939479918e-08 5.22489137784028e-07 1.89494566514413e-07 2.81490850255201e-06
272 1.37197485140547e-08 2.68776001223668e-07 204.725630956773 995.091052291576 2.50889756464272e-07 3.64404637702531e-06 85.02052755027 714.25877682894 184.60550381757 1065.3901070106 1.62521045218192e-08 2.29346904705134e-07 1.02064088728396e-07 1.53533330263501e-06
273 8.60971162207115e-09 1.81967764610088e-07 205.438023270319 1282.83311104069 1.16753795691157e-07 1.98811849562449e-06 49.1219057099996 485.83803481355 179.725345972045 777.575754083404 1.01839303927773e-08 1.56631281897766e-07 5.48564042102553e-08 8.37281785607434e-07
274 3.95204748576601e-09 7.79990728300395e-08 200.971246052706 912.963201039143 5.64088247304552e-08 8.66878331966775e-07 46.8735007013733 575.402182826628 158.707111315311 415.097252856728 4.64257776014308e-09 6.33417290916781e-08 2.91605573418967e-08 4.50498945011539e-07
275 2.43161485757826e-09 5.19926655518077e-08 205.126431872103 866.778757652977 3.97965977742978e-08 4.85519833747305e-07 26.7398715111383 362.014987791523 178.676123893427 574.674003895345 2.92915286800445e-09 4.55035780810161e-08 1.53439846626913e-08 2.40972918582798e-07
276 1.10966184727514e-09 2.21890874352039e-08 210.841239088199 1480.07689523753 1.41472299732434e-08 2.7054833661389e-07 18.7345517263405 286.863807887813 188.093543714444 1010.73142046345 1.21807977082096e-09 1.78293343739507e-08 8.06592679531238e-09 1.27918445631391e-07
277 6.69702788250244e-10 1.44980313210648e-08 208.753399534873 1168.97833355235 8.91915828971003e-09 1.26812832234793e-07 10.3485844234575 162.600090899666 185.488637066715 916.837865277367 8.01767625966382e-10 1.22044979879909e-08 4.20704669136274e-09 6.77415037789628e-08
278 3.02042328961178e-10 6.18317967700719e-09 209.596483757773 1168.5665892679 4.82361034754043e-09 7.86180972804012e-08 6.74254412107848 118.355820808631 162.171559041276 703.115404278844 3.56765139674736e-10 5.38112656740941e-09 2.1830347508765e-09 3.55138849931254e-08
279 NaN NaN 204.052102327529 938.277044005557 2.63947432924993e-09 3.8165224693702e-08 2.74661350939584 51.3077722449675 165.728184820402 458.22644727923 2.12530035394618e-10 3.20271537116525e-09 1.12538604454417e-09 1.85722160825276e-08
280 NaN NaN 209.562200648978 1050.83760706765 1.15508742360164e-09 1.78971309641169e-08 1.74002199522259 35.0362704859333 144.01984233461 831.52136088624 9.4980747168322e-11 1.39656510552703e-09 5.76383874603073e-10 9.60540814659465e-09
281 NaN NaN 208.723169670962 730.392938418421 5.84699445702806e-10 9.40286566407158e-09 0.596843885395042 12.3936410075968 171.988072080699 762.050968853439 5.94829919614572e-11 9.05598040349025e-10 2.92760106461141e-10 4.94882240696734e-09
282 NaN NaN 223.846851290848 1582.92061249443 3.0560337227549e-10 5.16721997409451e-09 0.35824760044793 8.25896905180963 141.397361040122 1157.62894794194 3.85347499881831e-11 3.33289713868678e-10 1.48812612611677e-10 2.53475799537876e-09
283 NaN NaN 201.08601042657 918.005189349508 2.0217386071461e-10 2.51211973699202e-09 0.117031538113829 2.50554692237377 134.042830981211 521.251633857266 2.89125805632191e-11 1.85488073181136e-10 7.49789325242202e-11 1.29516622542045e-09
284 NaN NaN 208.209880040181 721.870363147367 1.3750043923909e-10 1.29058965271178e-09 0.0568248718257312 1.43294135194799 126.70154561631 96.3907837140431 2.70087968634787e-11 8.58576932567437e-11 3.78940578528952e-11 6.5664784607574e-10
285 NaN NaN 208.932272455361 267.980719585414 1.18095122710506e-10 4.6886630821203e-10 0.0222704371728162 0.561857492180994 125.893960869931 597.06847371662 3.1560692638471e-11 5.02020460611181e-11 1.96523784257194e-11 3.31558931802351e-10
286 NaN NaN 201.843831245694 618.41675026582 1.07422086295859e-10 2.63279512625784e-10 0.00911361310759834 0.242771047549222 126.687442807901 849.880966203388 2.79581373113258e-11 1.95783750145208e-11 1.10262909714048e-11 1.65713728779408e-10
287 NaN NaN 198.895993259489 1013.19711357253 1.08358290818808e-10 1.3438837918143e-10 0.00342407586907384 0.0891438996521317 133.312354961457 903.134556381807 2.77178007081116e-11 1.22268339376292e-11 7.34016893656142e-12 8.24493576361195e-11
288 NaN NaN 216.983556908948 628.83740490597 1.08224723232381e-10 5.87430024707203e-11 0.00142387040238844 0.0419691579280744 107.314136000602 472.932659863666 2.97580994160025e-11 4.5572143162425e-12 6.23110539175717e-12 4.08202265419474e-11
289 NaN NaN 194.471716910229 501.709025077624 1.08089364186542e-10 2.92582451732989e-11 0.000433056942511717 0.0128657930115308 111.434786474938 301.128047899549 2.66287790618728e-11 2.76781784325518e-12 5.91111143083254e-12 2.00729040363602e-11
290 NaN NaN 218.080634663904 439.863285983624 1.07935062046976e-10 1.52531633173375e-11 0.000164243504174514 0.00521398238431142 97.0432401995173 585.210356531186 2.92596007642277e-11 1.22097626476181e-12 5.83197572298364e-12 9.77917991504352e-12
291 NaN NaN 192.177924044981 453.917588362879 1.07747249607727e-10 7.61692599510665e-12 5.0701461802272e-05 0.00151804496836077 84.8673261046537 722.641416099981 2.80254447993431e-11 7.11244230245037e-13 5.80401033496719e-12 4.73884834498979e-12
292 NaN NaN 210.7157838266 893.358430612627 1.07753915717878e-10 3.46369259801067e-12 1.62705486563923e-05 0.000520023962640464 84.0432420478946 713.271765849572 2.57714893584516e-11 2.79746488556205e-13 5.8110493639636e-12 2.27760233988551e-12
293 NaN NaN 196.447377962574 452.708194925343 1.07748772710372e-10 1.4132231679062e-12 5.13432220685857e-06 0.000163760727572222 77.4415685678098 417.653235349608 2.27314763983564e-11 1.57643670330908e-13 5.81041912520827e-12 1.08828512608876e-12
294 NaN NaN 208.684962160407 637.695185594944 1.07743705711966e-10 6.72386771532156e-13 1.67062021088442e-06 6.03431233501029e-05 69.1980433397736 92.7967565171072 2.53142909254649e-11 5.54494421912389e-14 5.80518177485512e-12 5.17858136263348e-13
295 NaN NaN 202.74917534981 533.668470610426 1.07748769024819e-10 2.73123230590228e-13 4.69057012526677e-07 1.6298288818191e-05 61.7098953475844 217.608374548516 2.22831040714909e-11 3.52120803008554e-14 5.79879466386476e-12 2.45283895705458e-13
296 NaN NaN 199.679983558789 753.376291905152 1.07746526499128e-10 1.691984833975e-13 1.52701127763824e-07 5.14941314572549e-06 49.465164256031 331.102867015417 2.55501370736327e-11 1.32103551202511e-14 5.8271091964702e-12 1.49108509258284e-13
297 NaN NaN 205.153860810166 544.343747780462 1.07747488957362e-10 6.85713702217144e-14 3.90812942864146e-08 1.39185817484749e-06 41.9130529392484 386.236919030453 3.10352512480406e-11 7.11932904593511e-15 0 0
298 NaN NaN 200.759229828707 538.441569828937 1.07747151320751e-10 3.68418667666375e-14 1.13880987277357e-08 4.18570645504787e-07 32.6570697081846 353.670675425092 2.43794320188418e-11 2.95969716965197e-15 0 0
299 NaN NaN 205.057126271984 383.243951675734 1.07746959567931e-10 1.36982787004649e-14 2.9586214906476e-09 1.08602822987889e-07 31.7446463017246 225.262920031178 2.45867625412843e-11 1.58439843369983e-15 0 0
300 NaN NaN 193.851709290159 591.685603339322 1.07747446950843e-10 5.98567886239782e-15 1.17734921607681e-09 2.88335669550843e-08 28.1373290553476 135.409751785401 2.91556275274517e-11 5.7778220820256e-16 0 0
301 NaN NaN 192.226916921461 2011.72101078936 NaN NaN 8.87808953968517e-10 8.16208231890281e-09 26.7592817974672 29.9968257786858 0 0 0 0
302 NaN NaN 203.319319648791 1132.98084705791 NaN NaN 8.76946928457248e-10 2.15597221645011e-09 22.8057717238885 22.9372228354591 0 0 0 0
303 NaN NaN 197.804340487011 1401.14392306107 NaN NaN 8.76921627852082e-10 4.86990656584596e-10 18.7667303645611 69.2572576531255 0 0 0 0
304 NaN NaN 221.447706608425 1361.77242649386 NaN NaN 8.76109048265649e-10 1.20024997868399e-10 14.7423706099993 75.6599735474804 0 0 0 0
305 NaN NaN 197.464653058788 780.754459105722 NaN NaN 8.76229339229499e-10 2.6880587677702e-11 10.9616845928619 76.1141025936562 0 0 0 0
306 NaN NaN 216.030261761493 1346.13404882513 NaN NaN 8.76215530614035e-10 6.86264423254068e-12 7.88622500668824 64.5191077277276 0 0 0 0
307 NaN NaN 198.424434469502 1247.02725388689 NaN NaN 8.76267496275411e-10 1.51349938467853e-12 5.32294658774608 51.5128911172856 0 0 0 0
308 NaN NaN 222.891311551311 752.444918675177 NaN NaN 8.76264035285974e-10 3.27915743400982e-13 3.50632493412511 37.4584366495744 0 0 0 0
309 NaN NaN 202.288542349655 987.132502096648 NaN NaN 8.76206911896771e-10 7.62772132161185e-14 2.20556828119159 26.0931921400256 0 0 0 0
310 NaN NaN 208.697826020368 1200.39054454843 NaN NaN 8.76196921805087e-10 1.85034371467027e-14 1.35574955714559 17.2216119534903 0 0 0 0
311 NaN NaN 201.84892389054 1039.70781119452 NaN NaN 8.7621641336089e-10 3.90285277955403e-15 0.767319758528574 10.6881515095767 0 0 0 0
312 NaN NaN 218.832917157616 1057.37645173594 NaN NaN 8.76201332195388e-10 8.55112489973993e-16 0.445491170172182 6.4717845442393 0 0 0 0
313 NaN NaN 200.187117314326 951.716238185188 NaN NaN 8.76186333173819e-10 1.78207892773464e-16 0.244567384466947 3.78854269160066 0 0 0 0
314 NaN NaN 199.390318140448 957.235165750707 NaN NaN 8.76166754914712e-10 3.462489721191e-17 0.128830639880854 2.11350294871074 0 0 0 0
315 NaN NaN 199.833254588551 928.503947550051 NaN NaN 8.76255203636241e-10 6.99273009755545e-18 0.0681870942956277 1.16043534817861 0 0 0 0
316 NaN NaN 199.456026185059 881.572069845788 NaN NaN 8.76243106353439e-10 1.45212703940344e-18 0.0344950905768326 0.61445917224983 0 0 0 0
317 NaN NaN 192.251929235069 719.490980868529 NaN NaN 8.76227053178119e-10 2.57669303236102e-19 0.0167103091953959 0.312815880809157 0 0 0 0
318 NaN NaN 214.465849619163 681.578557757042 NaN NaN 8.76215199786389e-10 4.86272253595585e-20 0.00843037766391748 0.161602276246018 0 0 0 0
319 NaN NaN 193.592723351992 546.192276594307 NaN NaN 8.76161234554746e-10 8.86380749385823e-21 0.00404219072826304 0.0803459823452227 0 0 0 0
320 NaN NaN 214.461640250674 861.000172655513 NaN NaN 8.7624842902736e-10 1.71256038750073e-21 0.00188184000715413 0.0387550266450926 0 0 0 0
321 NaN NaN 192.887254877217 502.938551159834 NaN NaN 8.76178225471018e-10 3.20758961734796e-22 0.000877190949506647 0.0184369832292039 0 0 0 0
322 NaN NaN 207.061991389924 611.240877300558 NaN NaN 8.76204437718118e-10 5.63989155274146e-23 0.000380670368458023 0.00833221493056017 0 0 0 0
323 NaN NaN 194.625233773382 467.45721901155 NaN NaN 8.7619180059433e-10 9.97197065955282e-24 0.000167820523684276 0.00376370524792833 0 0 0 0
324 NaN NaN 211.368026759609 869.317997666696 NaN NaN 8.76222202974547e-10 1.68253685704804e-24 7.25555416286459e-05 0.00167030030301761 0 0 0 0
325 NaN NaN 201.730144978069 396.162045460908 NaN NaN 8.76188395622817e-10 2.92422537502872e-25 3.01872118490102e-05 0.000716102579073162 0 0 0 0
326 NaN NaN 199.591795211705 207.588119292909 NaN NaN 0 0 1.26581281958213e-05 0.000307180816931588 0 0 0 0
327 NaN NaN 206.431184651303 539.914389723254 NaN NaN 0 0 5.17130255916046e-06 0.000127692750489355 0 0 0 0
328 NaN NaN 198.729272134707 753.519157625498 NaN NaN 0 0 1.97388635155445e-06 5.0553029688741e-05 0 0 0 0
329 NaN NaN 200.37069606506 295.029855241743 NaN NaN 0 0 8.07877855420985e-07 2.0896015722121e-05 0 0 0 0
330 NaN NaN 196.064107463455 741.922484948458 NaN NaN 0 0 3.1081134506062e-07 8.21276137174685e-06 0 0 0 0
331 NaN NaN 209.600977115953 2204.62725071682 NaN NaN 0 0 1.14244091986213e-07 3.09854846210219e-06 0 0 0 0
332 NaN NaN 209.08813081346 1148.11554531406 NaN NaN 0 0 4.33145723280696e-08 1.20151286047304e-06 0 0 0 0
333 NaN NaN 199.925182557158 1215.41624289836 NaN NaN 0 0 1.67369410978531e-08 4.69545968468692e-07 0 0 0 0
334 NaN NaN 191.752554210367 1177.67810203804 NaN NaN 0 0 6.01422002233735e-09 1.73382695671659e-07 0 0 0 0
335 NaN NaN 195.849911430055 909.055158239742 NaN NaN 0 0 2.23615056110991e-09 6.52244030622079e-08 0 0 0 0
336 NaN NaN 198.116869511233 1562.2982865179 NaN NaN 0 0 7.89809909104157e-10 2.35009922245693e-08 0 0 0 0
337 NaN NaN 193.895536104384 256.481792444375 NaN NaN 0 0 2.75827282596125e-10 8.33424542696259e-09 0 0 0 0
338 NaN NaN 209.946396825463 1369.85047214942 NaN NaN 0 0 9.46432177806354e-11 2.90827352156208e-09 0 0 0 0
339 NaN NaN 200.071829480659 850.357980740861 NaN NaN 0 0 3.29807317906877e-11 1.00503431637845e-09 0 0 0 0
340 NaN NaN 196.53188993706 1217.2570453245 NaN NaN 0 0 1.15308486092695e-11 3.27371769646292e-10 0 0 0 0
341 NaN NaN 197.228623084318 621.160368557651 NaN NaN 0 0 6.59812137504556e-12 1.06882415909728e-10 0 0 0 0
342 NaN NaN 216.310997430765 1003.39861642358 NaN NaN 0 0 5.6090981093058e-12 3.35335254552587e-11 0 0 0 0
343 NaN NaN 196.090165889607 737.629689675521 NaN NaN 0 0 5.56382492337695e-12 1.07910489157428e-11 0 0 0 0
344 NaN NaN 192.658803155213 655.66338151307 NaN NaN 0 0 5.53678328298487e-12 3.35557988826606e-12 0 0 0 0
345 NaN NaN 190.331967923103 889.290235300571 NaN NaN 0 0 5.54524915998417e-12 1.06364043635278e-12 0 0 0 0
346 NaN NaN 205.989452906773 653.57529677721 NaN NaN 0 0 5.54531845357155e-12 3.27363376734822e-13 0 0 0 0
347 NaN NaN 194.94464707168 390.624250556181 NaN NaN 0 0 5.54519144514839e-12 1.01665490935334e-13 0 0 0 0
348 NaN NaN 217.163614992589 829.406150402678 NaN NaN 0 0 5.54512246901428e-12 3.06245737762585e-14 0 0 0 0
349 NaN NaN 193.947196838898 476.456412350922 NaN NaN 0 0 5.54512382513919e-12 9.45947703760901e-15 0 0 0 0
350 NaN NaN 211.356400484981 691.081874034715 NaN NaN 0 0 5.54512621758519e-12 2.74468025012747e-15 0 0 0 0
351 NaN NaN 196.577880761444 595.94840704597 NaN NaN 0 0 5.54512641674169e-12 8.14900413937939e-16 0 0 0 0
352 NaN NaN 204.90132587047 608.514585000057 NaN NaN 0 0 5.54512641093296e-12 2.38456602337759e-16 0 0 0 0
353 NaN NaN 193.74399470693 592.991369119802 NaN NaN 0 0 5.54512641095264e-12 6.89125288514972e-17 0 0 0 0
354 NaN NaN 209.918933464426 645.634189161344 NaN NaN 0 0 5.54512641091354e-12 1.8728068221796e-17 0 0 0 0
355 NaN NaN 197.641362338598 658.464826329869 NaN NaN 0 0 5.54512641091406e-12 5.10364120311396e-18 0 0 0 0
356 NaN NaN 196.895443752689 543.002835796863 NaN NaN 0 0 5.54512641091396e-12 1.34758582935123e-18 0 0 0 0
357 NaN NaN 205.429695212563 356.395743381743 NaN NaN 0 0 5.54512641091396e-12 3.83512844109972e-19 0 0 0 0
358 NaN NaN 200.836203470405 836.00311694471 NaN NaN 0 0 5.54512641091396e-12 1.03939067061273e-19 0 0 0 0
359 NaN NaN 196.44846094266 731.523192304261 NaN NaN 0 0 5.54512641091396e-12 2.83835233576852e-20 0 0 0 0
360 NaN NaN 191.461076045445 606.086391364152 NaN NaN 0 0 5.54512641091396e-12 7.49485621982044e-21 0 0 0 0
361 NaN NaN 199.257403293053 2059.92801094088 NaN NaN 0 0 5.54512641091396e-12 2.02517747049187e-21 0 0 0 0
362 NaN NaN 212.634697056487 1077.43480076332 NaN NaN 0 0 5.54512641091396e-12 5.2956924286695e-22 0 0 0 0
363 NaN NaN 193.687842351097 1358.57366917551 NaN NaN 0 0 5.54512641091396e-12 1.39618558392771e-22 0 0 0 0
364 NaN NaN 215.057377014076 1393.66712317509 NaN NaN 0 0 5.54512641091396e-12 3.43313117454894e-23 0 0 0 0
365 NaN NaN 194.209603801878 1173.58052449395 NaN NaN 0 0 5.54512641091396e-12 9.14209760164965e-24 0 0 0 0
366 NaN NaN 216.82779362884 982.278736800105 NaN NaN 0 0 5.54512641091396e-12 2.22470642084533e-24 0 0 0 0
367 NaN NaN 187.775050235976 769.254827615287 NaN NaN 0 0 5.54512641091396e-12 5.4196113923262e-25 0 0 0 0
368 NaN NaN 191.562283020553 872.618461015316 NaN NaN 0 0 5.54512641091396e-12 1.30480830557018e-25 0 0 0 0
369 NaN NaN 200.588622410518 812.026156070959 NaN NaN 0 0 5.54512641091396e-12 3.1912301448859e-26 0 0 0 0
370 NaN NaN 193.649066242964 1145.07903851016 NaN NaN 0 0 5.54512641091396e-12 7.17341640043139e-27 0 0 0 0
371 NaN NaN 199.26284823252 314.382373355898 NaN NaN 0 0 5.54512641091396e-12 1.81107871148101e-27 0 0 0 0
372 NaN NaN 209.187011123801 876.974972742852 NaN NaN 0 0 5.54512641091396e-12 4.26556369523903e-28 0 0 0 0
373 NaN NaN 198.217048133926 1023.95073636097 NaN NaN 0 0 5.54512641091396e-12 1.0332570734987e-28 0 0 0 0
374 NaN NaN 189.946056325789 927.489705100176 NaN NaN 0 0 5.54512641091396e-12 2.47153247864636e-29 0 0 0 0
375 NaN NaN 194.215230126658 620.170856846708 NaN NaN 0 0 5.54512641091396e-12 5.7279716030961e-30 0 0 0 0
376 NaN NaN 210.222840540303 727.704057385235 NaN NaN 0 0 5.54512641091396e-12 1.23252924556457e-30 0 0 0 0
377 NaN NaN 196.138866085762 430.51826990621 NaN NaN 0 0 5.54512641091396e-12 2.87131852245977e-31 0 0 0 0
378 NaN NaN 219.991132882198 845.481644924461 NaN NaN 0 0 5.54541716912707e-12 6.32371658270591e-32 0 0 0 0
379 NaN NaN 195.605261211797 547.28652531757 NaN NaN 0 0 5.54475605179957e-12 1.44871006034465e-32 0 0 0 0
380 NaN NaN 213.156872487712 495.5377881356 NaN NaN 0 0 5.54475605179957e-12 3.21904923336816e-33 0 0 0 0
381 NaN NaN 199.726080785256 568.697840810484 NaN NaN 0 0 5.54478075212092e-12 7.18336870383638e-34 0 0 0 0
382 NaN NaN 211.68286928055 971.695450953359 NaN NaN 0 0 5.54478075212092e-12 1.5325554822198e-34 0 0 0 0
383 NaN NaN 193.127052247282 530.361452372604 NaN NaN 0 0 5.54494803141118e-12 3.34791374229591e-35 0 0 0 0
384 NaN NaN 214.525468472563 697.771361001417 NaN NaN 0 0 5.54494803141118e-12 6.67045761044899e-36 0 0 0 0
385 NaN NaN 197.830953761631 516.359808014951 NaN NaN 0 0 5.54523275013806e-12 1.4071613526415e-36 0 0 0 0
386 NaN NaN 200.050099619841 925.658072839043 NaN NaN 0 0 5.54523275013806e-12 2.90778472407537e-37 0 0 0 0
387 NaN NaN 202.140978835745 768.74098557208 NaN NaN 0 0 5.54538064602937e-12 6.14156387446381e-38 0 0 0 0
388 NaN NaN 203.58265220603 753.847619452332 NaN NaN 0 0 5.54538064602937e-12 1.26810355454862e-38 0 0 0 0
389 NaN NaN 198.636280467727 354.335906751297 NaN NaN 0 0 5.54525738454063e-12 2.71805848689548e-39 0 0 0 0
390 NaN NaN 193.568399233084 737.075606116294 NaN NaN 0 0 5.54525738454063e-12 5.43675532300043e-40 0 0 0 0
391 NaN NaN 190.339098828415 1975.45149376689 NaN NaN 0 0 5.54516957439795e-12 1.08606608285891e-40 0 0 0 0
392 NaN NaN 209.783373115857 1125.78146289279 NaN NaN 0 0 5.54516957439795e-12 2.13765817787748e-41 0 0 0 0
393 NaN NaN 198.875916561762 76.1947783271369 NaN NaN 0 0 5.54514756584363e-12 4.51597771193582e-42 0 0 0 0
394 NaN NaN 209.390868006613 1073.26064679619 NaN NaN 0 0 5.54514756584363e-12 8.91065784304282e-43 0 0 0 0
395 NaN NaN 204.206556431073 512.274950176912 NaN NaN 0 0 5.54501580641424e-12 1.81938680198444e-43 0 0 0 0
396 NaN NaN 209.415536866136 1635.35746526163 NaN NaN 0 0 5.54501580641424e-12 3.52456721871648e-44 0 0 0 0
397 NaN NaN 189.742869164426 1320.04854774274 NaN NaN 0 0 5.545144137976e-12 6.52425043675786e-45 0 0 0 0
398 NaN NaN 204.169833089513 1253.17638409454 NaN NaN 0 0 5.545144137976e-12 1.16359149505928e-45 0 0 0 0
399 NaN NaN 200.004172645174 848.802948864672 NaN NaN 0 0 5.53575944021352e-12 2.24943122338691e-46 0 0 0 0
400 NaN NaN 201.424505402455 780.72876437885 NaN NaN 0 0 5.53575944021352e-12 4.03798591780211e-47 0 0 0 0
401 NaN NaN 201.375783609361 980.836585733844 NaN NaN 0 0 5.53575785259899e-12 7.65544401880598e-48 0 0 0 0
402 NaN NaN 204.309212754364 1034.35769914998 NaN NaN 0 0 5.53575785259899e-12 1.443538341207e-48 0 0 0 0
403 NaN NaN 203.918899145289 724.607457162253 NaN NaN 0 0 5.53580145871267e-12 2.61612723319398e-49 0 0 0 0
404 NaN NaN 188.93103716492 686.81301091613 NaN NaN 0 0 5.53580145871267e-12 4.75138484813032e-50 0 0 0 0
405 NaN NaN 195.7594307546 457.019686877425 NaN NaN 0 0 5.53579981402533e-12 8.99541067197913e-51 0 0 0 0
406 NaN NaN 210.803802940677 887.617805977826 NaN NaN 0 0 5.53579981402533e-12 1.54458383246594e-51 0 0 0 0
407 NaN NaN 193.752018507971 552.592739414166 NaN NaN 0 0 5.53579984281241e-12 2.80437898403316e-52 0 0 0 0
408 NaN NaN 222.190919054899 602.16587589263 NaN NaN 0 0 5.53579984281241e-12 4.95022896227332e-53 0 0 0 0
409 NaN NaN 196.184055665635 583.576752117354 NaN NaN 0 0 5.53579865799532e-12 8.58050347868366e-54 0 0 0 0
410 NaN NaN 205.605821499576 848.553060241617 NaN NaN 0 0 5.53579865799532e-12 1.51733084202399e-54 0 0 0 0
411 NaN NaN 201.928545342672 558.123091920529 NaN NaN 0 0 5.53579993952858e-12 2.74456526627439e-55 0 0 0 0
412 NaN NaN 207.053458650946 764.921968414574 NaN NaN 0 0 5.53579993952858e-12 4.76993668034838e-56 0 0 0 0
413 NaN NaN 191.04849621006 838.955084463981 NaN NaN 0 0 5.53580112430904e-12 8.69972018794601e-57 0 0 0 0
414 NaN NaN 206.125184653897 905.307137204057 NaN NaN 0 0 5.53580112430904e-12 1.45960713038715e-57 0 0 0 0
415 NaN NaN 199.046435319012 474.838236045661 NaN NaN 0 0 5.53579974574389e-12 2.44557225801877e-58 0 0 0 0
416 NaN NaN 200.441613626438 458.205483527277 NaN NaN 0 0 5.53579974574389e-12 4.24406187848346e-59 0 0 0 0
417 NaN NaN 199.0177555057 672.713171531212 NaN NaN 0 0 5.53579974506151e-12 7.15635423669339e-60 0 0 0 0
418 NaN NaN 204.981627110057 802.016839654777 NaN NaN 0 0 5.53579974506151e-12 1.1522810129481e-60 0 0 0 0
419 NaN NaN 194.159338405762 742.055208249048 NaN NaN 0 0 5.53579971494546e-12 2.01201452852038e-61 0 0 0 0
420 NaN NaN 199.630160603428 419.516960398628 NaN NaN 0 0 5.53579971494546e-12 3.31750154791355e-62 0 0 0 0
421 NaN NaN 205.565705965539 2014.12705079521 NaN NaN 0 0 5.53579974670647e-12 5.53820016748884e-63 0 0 0 0
422 NaN NaN 205.330494794228 1084.00082660157 NaN NaN 0 0 5.53579974670647e-12 8.76750676527836e-64 0 0 0 0
423 NaN NaN 207.654792914958 1381.74710701458 NaN NaN 0 0 5.53579973862237e-12 1.34362150963631e-64 0 0 0 0
424 NaN NaN 212.517306316785 1396.80970804113 NaN NaN 0 0 5.53579973862237e-12 1.98853464187668e-65 0 0 0 0
425 NaN NaN 208.516498582784 1263.39578906473 NaN NaN 0 0 5.53579974044875e-12 3.28034639681303e-66 0 0 0 0
426 NaN NaN 219.051043627311 794.545030514176 NaN NaN 0 0 5.53579974044875e-12 5.05721846580546e-67 0 0 0 0
427 NaN NaN 193.36210185443 815.816401483427 NaN NaN 0 0 5.53579974044977e-12 8.23890235087133e-68 0 0 0 0
428 NaN NaN 212.161041466413 576.977765762711 NaN NaN 0 0 5.53579974044977e-12 1.31583091095329e-68 0 0 0 0
429 NaN NaN 197.018441245674 782.043431217328 NaN NaN 0 0 5.53579974044875e-12 2.1030958495091e-69 0 0 0 0
430 NaN NaN 211.861606220457 473.804264037587 NaN NaN 0 0 5.53579974044875e-12 3.239569438172e-70 0 0 0 0
431 NaN NaN 195.188378513107 1000.24498296782 NaN NaN 0 0 5.53579974044875e-12 5.11576537325385e-71 0 0 0 0
432 NaN NaN 195.043251916481 648.444043078025 NaN NaN 0 0 5.53579974044875e-12 7.4096968139903e-72 0 0 0 0
433 NaN NaN 201.838817794975 469.505355148776 NaN NaN 0 0 5.53579974044875e-12 1.13068630400774e-72 0 0 0 0
434 NaN NaN 193.953175890382 959.306638953896 NaN NaN 0 0 5.53579974044875e-12 1.70653145167474e-73 0 0 0 0
435 NaN NaN 199.58679073948 614.00700932919 NaN NaN 0 0 5.53579974044875e-12 2.46621346811268e-74 0 0 0 0
436 NaN NaN 214.381829215414 730.148313876897 NaN NaN 0 0 5.53579974044875e-12 3.66203753554513e-75 0 0 0 0
437 NaN NaN 190.428202391018 514.868382375155 NaN NaN 0 0 5.53579974044875e-12 5.77446340215164e-76 0 0 0 0
438 NaN NaN 225.371687983995 369.618986673869 NaN NaN 0 0 5.53579974044875e-12 8.49171262121625e-77 0 0 0 0
439 NaN NaN 199.157163526381 507.042019704284 NaN NaN 0 0 5.53579974044875e-12 1.26977651971912e-77 0 0 0 0
440 NaN NaN 206.41334131047 1067.23785938944 NaN NaN 0 0 5.53579974044875e-12 1.95327011639847e-78 0 0 0 0
441 NaN NaN 198.957731613568 872.811309152587 NaN NaN 0 0 5.53579974044875e-12 2.89571072081909e-79 0 0 0 0
442 NaN NaN 209.214887024488 852.426692298291 NaN NaN 0 0 5.53579974044875e-12 4.05374859326346e-80 0 0 0 0
443 NaN NaN 195.147228247834 467.897789085784 NaN NaN 0 0 5.53579974044875e-12 5.83994220319604e-81 0 0 0 0
444 NaN NaN 208.921722467166 607.658846192826 NaN NaN 0 0 5.53579974044875e-12 8.04051062466674e-82 0 0 0 0
445 NaN NaN 194.628436683732 913.638549710848 NaN NaN 0 0 5.53579974044875e-12 1.14721610627968e-82 0 0 0 0
446 NaN NaN 194.866356721325 695.935077140966 NaN NaN 0 0 5.53579974044875e-12 1.614207142335e-83 0 0 0 0
447 NaN NaN 204.130493495201 592.944987559376 NaN NaN 0 0 5.53579974044875e-12 2.27109053628661e-84 0 0 0 0
448 NaN NaN 198.999933205004 632.353325173505 NaN NaN 0 0 5.53579974044875e-12 3.18007960271081e-85 0 0 0 0
449 NaN NaN 192.552160854482 409.680477032183 NaN NaN 0 0 5.53579974044875e-12 4.55518980500389e-86 0 0 0 0
450 NaN NaN 202.101196397553 519.006395862285 NaN NaN 0 0 5.53579974044875e-12 6.22168299291141e-87 0 0 0 0
451 NaN NaN 204.949147551442 2114.5237296073 NaN NaN 0 0 5.53579974044875e-12 8.72108695600302e-88 0 0 0 0
452 NaN NaN 212.141914416175 1145.06905402215 NaN NaN 0 0 5.53579974044875e-12 1.19671192970428e-88 0 0 0 0
453 NaN NaN 196.857317969325 1328.36739514534 NaN NaN 0 0 5.53579974044875e-12 1.63336364069851e-89 0 0 0 0
454 NaN NaN 213.236046298227 1489.53449058882 NaN NaN 0 0 5.53579974044875e-12 2.1951759317103e-90 0 0 0 0
455 NaN NaN 203.613850998014 1086.79457549326 NaN NaN 0 0 5.53579974044875e-12 3.12253432614077e-91 0 0 0 0
456 NaN NaN 227.995108752571 805.75921607282 NaN NaN 0 0 5.53579974044875e-12 4.21351987572534e-92 0 0 0 0
457 NaN NaN 193.552056969372 1344.33374044788 NaN NaN 0 0 5.53579974044875e-12 5.7450331612514e-93 0 0 0 0
458 NaN NaN 208.125607622684 1001.32278063343 NaN NaN 0 0 5.53579974044875e-12 7.61138499493377e-94 0 0 0 0
459 NaN NaN 194.740066074884 787.04246151161 NaN NaN 0 0 5.53579974044875e-12 1.01708193691608e-94 0 0 0 0
460 NaN NaN 213.89325819034 1103.00421404588 NaN NaN 0 0 5.53579974044875e-12 1.31737252153211e-95 0 0 0 0
461 NaN NaN 194.054088398126 503.229219901322 NaN NaN 0 0 5.53579974044875e-12 1.72737382000853e-96 0 0 0 0
462 NaN NaN 192.318596648697 1034.09723551109 NaN NaN 0 0 5.53579974044875e-12 2.13904701331935e-97 0 0 0 0
463 NaN NaN 202.559065451095 953.18895062475 NaN NaN 0 0 5.53579974044875e-12 2.80826150857694e-98 0 0 0 0
464 NaN NaN 205.065671113455 865.293460194207 NaN NaN 0 0 5.53579974044875e-12 3.69449045034808e-99 0 0 0 0
465 NaN NaN 203.298419844508 619.223730993925 NaN NaN 0 0 5.53579974044875e-12 4.91391685836258e-100 0 0 0 0
466 NaN NaN 212.878872610279 878.896954440654 NaN NaN 0 0 5.53579974044875e-12 6.16599891738828e-101 0 0 0 0
467 NaN NaN 192.737602716825 870.432941985561 NaN NaN 0 0 5.53579974044875e-12 8.0895547045773e-102 0 0 0 0
468 NaN NaN 224.494153752948 1019.37769903275 NaN NaN 0 0 5.53579974044875e-12 1.01420797068316e-102 0 0 0 0
469 NaN NaN 196.745061133462 446.745923658556 NaN NaN 0 0 5.53579974044875e-12 1.30048917129818e-103 0 0 0 0
470 NaN NaN 207.297517809612 411.248992585733 NaN NaN 0 0 5.53579974044875e-12 1.60853075280951e-104 0 0 0 0
471 NaN NaN 202.921280256429 722.342402703714 NaN NaN 0 0 5.53579974044875e-12 2.01301834234172e-105 0 0 0 0
472 NaN NaN 202.359929784854 821.296279198857 NaN NaN 0 0 5.53579974044875e-12 2.46681571942399e-106 0 0 0 0
473 NaN NaN 195.398815082718 860.543780358578 NaN NaN 0 0 5.53579974044875e-12 3.16309097683643e-107 0 0 0 0
474 NaN NaN 208.817238073315 557.232410446383 NaN NaN 0 0 5.53579974044875e-12 3.98835876545359e-108 0 0 0 0
475 NaN NaN 196.998613304283 360.605594337061 NaN NaN 0 0 5.53579974044875e-12 4.90984923541877e-109 0 0 0 0
476 NaN NaN 195.880818163177 383.755869496102 NaN NaN 0 0 5.53579974044875e-12 5.69923722926936e-110 0 0 0 0
477 NaN NaN 206.110557020562 629.442638904241 NaN NaN 0 0 5.53579974044875e-12 6.9347507525408e-111 0 0 0 0
478 NaN NaN 199.104129980702 508.128622666365 NaN NaN 0 0 5.53579974044875e-12 8.14961741992911e-112 0 0 0 0
479 NaN NaN 191.839698747629 353.521601017956 NaN NaN 0 0 5.53579974044875e-12 9.55937225562269e-113 0 0 0 0
480 NaN NaN 204.960968346096 870.677551059165 NaN NaN 0 0 5.53579974044875e-12 1.15204542303657e-113 0 0 0 0
481 NaN NaN 187.469104941786 1992.15900566064 NaN NaN 0 0 5.53579974044875e-12 1.38773349927636e-114 0 0 0 0
482 NaN NaN 216.089987882406 1112.55098516792 NaN NaN 0 0 5.53579974044875e-12 1.59241111780214e-115 0 0 0 0
483 NaN NaN 199.847373868711 1371.63471230009 NaN NaN 0 0 5.53579974044875e-12 1.94902049054417e-116 0 0 0 0
484 NaN NaN 188.282669947191 1407.93168074611 NaN NaN 0 0 5.53579974044875e-12 2.31061878965872e-117 0 0 0 0
485 NaN NaN 194.601071038975 1103.65251152957 NaN NaN 0 0 5.53579974044875e-12 2.71101575179279e-118 0 0 0 0
486 NaN NaN 197.706966480462 851.586744709435 NaN NaN 0 0 5.53579974044875e-12 3.2144731385881e-119 0 0 0 0
487 NaN NaN 193.132250046535 1001.63821891691 NaN NaN 0 0 5.53579974044875e-12 3.83682802241574e-120 0 0 0 0
488 NaN NaN 199.16085843898 1395.35171958998 NaN NaN 0 0 5.53579974044875e-12 4.39422962208442e-121 0 0 0 0
489 NaN NaN 193.85965343843 695.824172985615 NaN NaN 0 0 5.53579974044875e-12 5.18775584483791e-122 0 0 0 0
490 NaN NaN 212.534911634621 1109.81481794011 NaN NaN 0 0 5.53579974044875e-12 6.09818042743244e-123 0 0 0 0
491 NaN NaN 197.743487977328 1043.11281053739 NaN NaN 0 0 5.53579974044875e-12 7.07276881495234e-124 0 0 0 0
492 NaN NaN 195.410139423859 1030.29902343088 NaN NaN 0 0 5.53579974044875e-12 8.22522142241799e-125 0 0 0 0
493 NaN NaN 202.786788828844 585.668663584601 NaN NaN 0 0 5.53579974044875e-12 9.36491240018013e-126 0 0 0 0
494 NaN NaN 212.074467775159 1291.3564322747 NaN NaN 0 0 5.53579974044875e-12 1.02495934223719e-126 0 0 0 0
495 NaN NaN 203.131543994131 889.906722213603 NaN NaN 0 0 5.53579974044875e-12 1.15740510137169e-127 0 0 0 0
496 NaN NaN 210.081338192985 754.897220034795 NaN NaN 0 0 5.53579974044875e-12 1.29979531989518e-128 0 0 0 0
497 NaN NaN 194.718331229927 305.688447536891 NaN NaN 0 0 5.53579974044875e-12 1.47837246074975e-129 0 0 0 0
498 NaN NaN 221.981329956285 808.907038528796 NaN NaN 0 0 5.53579974044875e-12 1.64247891550036e-130 0 0 0 0
499 NaN NaN 198.763151738364 994.399387044368 NaN NaN 0 0 5.53579974044875e-12 1.83430429303561e-131 0 0 0 0
500 NaN NaN 205.112498053543 787.05837286844 NaN NaN 0 0 5.53579974044875e-12 2.07058909815449e-132 0 0 0 0
501 NaN NaN 199.880330258205 526.129505575851 NaN NaN 0 0 0 0 0 0 0 0
502 NaN NaN 205.719562166116 408.87468564157 NaN NaN 0 0 0 0 0 0 0 0
503 NaN NaN 195.666249705586 585.703805042045 NaN NaN 0 0 0 0 0 0 0 0
504 NaN NaN 206.045829776289 645.530939289021 NaN NaN 0 0 0 0 0 0 0 0
505 NaN NaN 195.985626386018 425.926480458402 NaN NaN 0 0 0 0 0 0 0 0
506 NaN NaN 194.866148977131 885.492604623437 NaN NaN 0 0 0 0 0 0 0 0
507 NaN NaN 207.0105861772 843.3606492415 NaN NaN 0 0 0 0 0 0 0 0
508 NaN NaN 198.205912117667 530.553811188885 NaN NaN 0 0 0 0 0 0 0 0
509 NaN NaN 191.457596444324 299.670475778067 NaN NaN 0 0 0 0 0 0 0 0
510 NaN NaN 203.705266110811 670.904940381105 NaN NaN 0 0 0 0 0 0 0 0
511 NaN NaN 200.43077724835 2013.41625420206 NaN NaN 0 0 0 0 0 0 0 0
512 NaN NaN 204.52268580447 1143.98365777117 NaN NaN 0 0 0 0 0 0 0 0
513 NaN NaN 197.899374857464 1354.87188835133 NaN NaN 0 0 0 0 0 0 0 0
514 NaN NaN 215.601920985905 1395.11027649545 NaN NaN 0 0 0 0 0 0 0 0
515 NaN NaN 199.257881311854 1118.5293173483 NaN NaN 0 0 0 0 0 0 0 0
516 NaN NaN 216.173745672434 1063.12564702129 NaN NaN 0 0 0 0 0 0 0 0
517 NaN NaN 200.098693311369 922.134737212685 NaN NaN 0 0 0 0 0 0 0 0
518 NaN NaN 215.993577678479 849.935907287056 NaN NaN 0 0 0 0 0 0 0 0
519 NaN NaN 199.879149466009 706.721310065291 NaN NaN 0 0 0 0 0 0 0 0
520 NaN NaN 213.63546097565 1223.80516753569 NaN NaN 0 0 0 0 0 0 0 0
521 NaN NaN 195.630916265906 907.922817527372 NaN NaN 0 0 0 0 0 0 0 0
522 NaN NaN 201.335852162309 1254.82675397213 NaN NaN 0 0 0 0 0 0 0 0
523 NaN NaN 198.792000525281 608.209505789783 NaN NaN 0 0 0 0 0 0 0 0
524 NaN NaN 218.589091416801 945.55049680144 NaN NaN 0 0 0 0 0 0 0 0
525 NaN NaN 201.844582592924 760.049386656706 NaN NaN 0 0 0 0 0 0 0 0
526 NaN NaN 213.202530143435 798.333891410376 NaN NaN 0 0 0 0 0 0 0 0
527 NaN NaN 195.077015990543 870.550415351259 NaN NaN 0 0 0 0 0 0 0 0
528 NaN NaN 215.089350808921 534.817881390549 NaN NaN 0 0 0 0 0 0 0 0
529 NaN NaN 198.312744783398 530.453394559187 NaN NaN 0 0 0 0 0 0 0 0
530 NaN NaN 203.158465937648 580.732806125671 NaN NaN 0 0 0 0 0 0 0 0
531 NaN NaN 198.1388509177 602.308208566887 NaN NaN 0 0 0 0 0 0 0 0
532 NaN NaN 202.91782422668 1059.29791533487 NaN NaN 0 0 0 0 0 0 0 0
533 NaN NaN 196.051048676276 803.311402134907 NaN NaN 0 0 0 0 0 0 0 0
534 NaN NaN 204.312319320918 683.910696670384 NaN NaN 0 0 0 0 0 0 0 0
535 NaN NaN 195.523146352772 610.907737744971 NaN NaN 0 0 0 0 0 0 0 0
536 NaN NaN 193.533085152658 647.784884608565 NaN NaN 0 0 0 0 0 0 0 0
537 NaN NaN 204.496111790295 923.480054584961 NaN NaN 0 0 0 0 0 0 0 0
538 NaN NaN 196.6704844929 662.207420605173 NaN NaN 0 0 0 0 0 0 0 0
539 NaN NaN 190.023565518353 546.524946945789 NaN NaN 0 0 0 0 0 0 0 0
540 NaN NaN 200.998284541031 135.904961111679 NaN NaN 0 0 0 0 0 0 0 0
541 NaN NaN 197.387954287901 2051.35356981365 NaN NaN 0 0 0 0 0 0 0 0
542 NaN NaN 202.933175287437 1085.41333842336 NaN NaN 0 0 0 0 0 0 0 0
543 NaN NaN 194.274337425066 1382.68788610193 NaN NaN 0 0 0 0 0 0 0 0
544 NaN NaN 209.31408979838 1590.95336041029 NaN NaN 0 0 0 0 0 0 0 0
545 NaN NaN 198.069918088529 1097.02882083834 NaN NaN 0 0 0 0 0 0 0 0
546 NaN NaN 215.291414361385 1147.26131702218 NaN NaN 0 0 0 0 0 0 0 0
547 NaN NaN 199.32940002875 964.035145116393 NaN NaN 0 0 0 0 0 0 0 0
548 NaN NaN 222.875420518935 1314.77172051999 NaN NaN 0 0 0 0 0 0 0 0
549 NaN NaN 197.590074307206 867.645174447469 NaN NaN 0 0 0 0 0 0 0 0
550 NaN NaN 198.69873510015 813.834011634417 NaN NaN 0 0 0 0 0 0 0 0
551 NaN NaN 200.744600437984 556.426115111176 NaN NaN 0 0 0 0 0 0 0 0
552 NaN NaN 216.731000822615 829.161666500722 NaN NaN 0 0 0 0 0 0 0 0
553 NaN NaN 194.060049356826 1026.51680598814 NaN NaN 0 0 0 0 0 0 0 0
554 NaN NaN 214.262637138593 604.022395518344 NaN NaN 0 0 0 0 0 0 0 0
555 NaN NaN 198.49853193874 473.682418487875 NaN NaN 0 0 0 0 0 0 0 0
556 NaN NaN 208.360707126131 717.504986291353 NaN NaN 0 0 0 0 0 0 0 0
557 NaN NaN 197.711493016977 799.070557439649 NaN NaN 0 0 0 0 0 0 0 0
558 NaN NaN 204.909043607886 1092.69059792205 NaN NaN 0 0 0 0 0 0 0 0
559 NaN NaN 197.504029621739 608.36174490004 NaN NaN 0 0 0 0 0 0 0 0
560 NaN NaN 202.422502847536 614.97705507006 NaN NaN 0 0 0 0 0 0 0 0
561 NaN NaN 195.08690832201 578.137027536104 NaN NaN 0 0 0 0 0 0 0 0
562 NaN NaN 200.468331939448 796.120794725559 NaN NaN 0 0 0 0 0 0 0 0
563 NaN NaN 194.848953983242 906.091564857152 NaN NaN 0 0 0 0 0 0 0 0
564 NaN NaN 199.802366483651 439.862209241842 NaN NaN 0 0 0 0 0 0 0 0
565 NaN NaN 192.702075660205 294.548204754694 NaN NaN 0 0 0 0 0 0 0 0
566 NaN NaN 190.76655106992 815.453743933292 NaN NaN 0 0 0 0 0 0 0 0
567 NaN NaN 202.21830064536 862.132543748607 NaN NaN 0 0 0 0 0 0 0 0
568 NaN NaN 193.897163860063 741.398094804118 NaN NaN 0 0 0 0 0 0 0 0
569 NaN NaN 186.74992161867 364.567150965845 NaN NaN 0 0 0 0 0 0 0 0
570 NaN NaN 195.166546372594 524.176855680529 NaN NaN 0 0 0 0 0 0 0 0
571 NaN NaN 198.387196756073 2017.25895640115 NaN NaN 0 0 0 0 0 0 0 0
572 NaN NaN 202.465577936068 1123.3115868771 NaN NaN 0 0 0 0 0 0 0 0
573 NaN NaN 195.777899830733 1267.07770957787 NaN NaN 0 0 0 0 0 0 0 0
574 NaN NaN 206.815606613901 1003.0692325376 NaN NaN 0 0 0 0 0 0 0 0
575 NaN NaN 197.988022612671 1174.21961389215 NaN NaN 0 0 0 0 0 0 0 0
576 NaN NaN 197.309057299195 1466.07862278312 NaN NaN 0 0 0 0 0 0 0 0
577 NaN NaN 201.239255514508 1014.86656021475 NaN NaN 0 0 0 0 0 0 0 0
578 NaN NaN 206.479064440108 1035.27145755339 NaN NaN 0 0 0 0 0 0 0 0
579 NaN NaN 191.20228196301 696.320233041461 NaN NaN 0 0 0 0 0 0 0 0
580 NaN NaN 194.768417698494 548.65269837295 NaN NaN 0 0 0 0 0 0 0 0
581 NaN NaN 199.413197361318 818.38893633342 NaN NaN 0 0 0 0 0 0 0 0
582 NaN NaN 216.05404328244 1006.76211260835 NaN NaN 0 0 0 0 0 0 0 0
583 NaN NaN 195.001467680675 953.08792151372 NaN NaN 0 0 0 0 0 0 0 0
584 NaN NaN 218.218650200712 1149.41363331928 NaN NaN 0 0 0 0 0 0 0 0
585 NaN NaN 194.590217872149 604.362533322085 NaN NaN 0 0 0 0 0 0 0 0
586 NaN NaN 208.341219928555 775.374596180018 NaN NaN 0 0 0 0 0 0 0 0
587 NaN NaN 195.350193649034 806.76390663712 NaN NaN 0 0 0 0 0 0 0 0
588 NaN NaN 201.578185785781 744.543299818807 NaN NaN 0 0 0 0 0 0 0 0
589 NaN NaN 194.82125462823 820.901079522258 NaN NaN 0 0 0 0 0 0 0 0
590 NaN NaN 199.694433771861 902.049373151753 NaN NaN 0 0 0 0 0 0 0 0
591 NaN NaN 194.02867989851 917.100076491503 NaN NaN 0 0 0 0 0 0 0 0
592 NaN NaN 194.186353112904 809.755438154207 NaN NaN 0 0 0 0 0 0 0 0
593 NaN NaN 193.195807049671 413.58089699809 NaN NaN 0 0 0 0 0 0 0 0
594 NaN NaN 193.714891414252 584.732656435805 NaN NaN 0 0 0 0 0 0 0 0
595 NaN NaN 187.156134209192 782.699895210886 NaN NaN 0 0 0 0 0 0 0 0
596 NaN NaN 185.496953016635 775.444346819312 NaN NaN 0 0 0 0 0 0 0 0
597 NaN NaN 191.75673927323 746.787552221209 NaN NaN 0 0 0 0 0 0 0 0
598 NaN NaN 177.206978321216 862.071005759941 NaN NaN 0 0 0 0 0 0 0 0
599 NaN NaN 167.973601372265 722.409737081565 NaN NaN 0 0 0 0 0 0 0 0
600 NaN NaN 176.020941947904 434.177869586434 NaN NaN 0 0 0 0 0 0 0 0
601 NaN NaN 190.047735770635 2014.22760188518 NaN NaN 0 0 0 0 0 0 0 0
602 NaN NaN 194.752017207387 1083.48990837007 NaN NaN 0 0 0 0 0 0 0 0
603 NaN NaN 202.236769038692 1376.79962258094 NaN NaN 0 0 0 0 0 0 0 0
604 NaN NaN 222.25579046505 1581.26395901385 NaN NaN 0 0 0 0 0 0 0 0
605 NaN NaN 192.046829173433 1098.22130050617 NaN NaN 0 0 0 0 0 0 0 0
606 NaN NaN 217.642925530382 1322.55137836644 NaN NaN 0 0 0 0 0 0 0 0
607 NaN NaN 208.750544234577 982.064700490239 NaN NaN 0 0 0 0 0 0 0 0
608 NaN NaN 193.669866773214 582.890837786049 NaN NaN 0 0 0 0 0 0 0 0
609 NaN NaN 185.729255568169 904.849653538278 NaN NaN 0 0 0 0 0 0 0 0
610 NaN NaN 211.456732897503 992.882294711126 NaN NaN 0 0 0 0 0 0 0 0
611 NaN NaN 200.067680074034 617.746856211511 NaN NaN 0 0 0 0 0 0 0 0
612 NaN NaN 213.790785704494 1079.8869017576 NaN NaN 0 0 0 0 0 0 0 0
613 NaN NaN 194.96523945116 984.97542453209 NaN NaN 0 0 0 0 0 0 0 0
614 NaN NaN 211.269993967371 1071.86354933231 NaN NaN 0 0 0 0 0 0 0 0
615 NaN NaN 195.268750455987 934.800859031902 NaN NaN 0 0 0 0 0 0 0 0
616 NaN NaN 204.837633510305 1002.37860797295 NaN NaN 0 0 0 0 0 0 0 0
617 NaN NaN 192.808613630361 536.500525864033 NaN NaN 0 0 0 0 0 0 0 0
618 NaN NaN 201.804379683824 778.798867583799 NaN NaN 0 0 0 0 0 0 0 0
619 NaN NaN 190.478939139798 841.432629543518 NaN NaN 0 0 0 0 0 0 0 0
620 NaN NaN 187.104563966616 840.838514144753 NaN NaN 0 0 0 0 0 0 0 0
621 NaN NaN 181.368695848402 885.228063392153 NaN NaN 0 0 0 0 0 0 0 0
622 NaN NaN 179.68932349378 948.053058520658 NaN NaN 0 0 0 0 0 0 0 0
623 NaN NaN 169.692321180521 556.62235260846 NaN NaN 0 0 0 0 0 0 0 0
624 NaN NaN 170.153108864341 481.322114926044 NaN NaN NaN NaN 0 0 NaN NaN 0 0
625 NaN NaN 156.347695265156 646.017924748727 NaN NaN NaN NaN 0 0 NaN NaN 0 0
626 NaN NaN 151.167474381414 772.52648910876 NaN NaN NaN NaN 0 0 NaN NaN 0 0
627 NaN NaN 157.110778100993 850.776294201343 NaN NaN NaN NaN 0 0 NaN NaN 0 0
628 NaN NaN 128.440866150688 912.761411048167 NaN NaN NaN NaN 0 0 NaN NaN 0 0
629 NaN NaN 112.519478307022 423.416864824965 NaN NaN NaN NaN 0 0 NaN NaN 0 0
630 NaN NaN 129.597142645299 317.236329157265 NaN NaN NaN NaN 0 0 NaN NaN 0 0
631 NaN NaN 183.579180761239 2017.47446829184 NaN NaN NaN NaN 0 0 NaN NaN 0 0
632 NaN NaN 184.196718567252 36.3969174295668 NaN NaN NaN NaN 0 0 NaN NaN 0 0
633 NaN NaN 211.740908240895 1323.08841842213 NaN NaN NaN NaN 0 0 NaN NaN 0 0
634 NaN NaN 191.523078293035 1423.41429313773 NaN NaN NaN NaN 0 0 NaN NaN 0 0
635 NaN NaN 187.253973080752 1287.48008331329 NaN NaN NaN NaN 0 0 NaN NaN 0 0
636 NaN NaN 200.918773534884 1400.21814866394 NaN NaN NaN NaN 0 0 NaN NaN 0 0
637 NaN NaN 210.790264279251 439.989004048 NaN NaN NaN NaN 0 0 NaN NaN 0 0
638 NaN NaN 205.70405102482 1266.33179590552 NaN NaN NaN NaN 0 0 NaN NaN 0 0
639 NaN NaN 185.65348310054 919.159527600421 NaN NaN NaN NaN 0 0 NaN NaN 0 0
640 NaN NaN 213.983738587989 1114.35051108784 NaN NaN NaN NaN 0 0 NaN NaN 0 0
641 NaN NaN 195.803502285284 730.668875773313 NaN NaN NaN NaN 0 0 NaN NaN 0 0
642 NaN NaN 201.08591594523 864.540397092326 NaN NaN NaN NaN 0 0 NaN NaN 0 0
643 NaN NaN 187.314410022344 920.928744493721 NaN NaN NaN NaN 0 0 NaN NaN 0 0
644 NaN NaN 194.236744081036 1291.68516215439 NaN NaN NaN NaN 0 0 NaN NaN 0 0
645 NaN NaN 177.378238083072 715.410307439168 NaN NaN NaN NaN 0 0 NaN NaN 0 0
646 NaN NaN 186.705372667467 528.410044528044 NaN NaN NaN NaN 0 0 NaN NaN 0 0
647 NaN NaN 169.780102104558 521.809581711633 NaN NaN NaN NaN 0 0 NaN NaN 0 0
648 NaN NaN 167.650665141445 1080.31010282924 NaN NaN NaN NaN 0 0 NaN NaN 0 0
649 NaN NaN 147.005727163431 966.245837809614 NaN NaN NaN NaN 0 0 NaN NaN 0 0
650 NaN NaN 132.752634812178 652.104048644052 NaN NaN NaN NaN 0 0 NaN NaN 0 0
651 NaN NaN 128.089140245463 380.175949374931 NaN NaN NaN NaN 0 0 NaN NaN 0 0
652 NaN NaN 125.886967810354 519.795067956313 NaN NaN NaN NaN 0 0 NaN NaN 0 0
653 NaN NaN 107.107077573574 894.041320364453 NaN NaN NaN NaN 0 0 NaN NaN 0 0
654 NaN NaN 90.4122466598728 732.52639647118 NaN NaN NaN NaN 0 0 NaN NaN 0 0
655 NaN NaN 64.5648084184109 644.310203877878 NaN NaN NaN NaN 0 0 NaN NaN 0 0
656 NaN NaN 70.3599495008708 413.004075756507 NaN NaN NaN NaN 0 0 NaN NaN 0 0
657 NaN NaN 53.1507781750045 263.30098214617 NaN NaN NaN NaN 0 0 NaN NaN 0 0
658 NaN NaN 64.4939449798749 411.388706902161 NaN NaN NaN NaN 0 0 NaN NaN 0 0
659 NaN NaN 38.4761150057221 358.658530818531 NaN NaN NaN NaN 0 0 NaN NaN 0 0
660 NaN NaN 42.7245747552735 499.73609332362 NaN NaN NaN NaN 0 0 NaN NaN 0 0
661 NaN NaN 193.871663180318 2070.773137734 NaN NaN NaN NaN 0 0 NaN NaN 0 0
662 NaN NaN 195.054069641823 1122.4573765466 NaN NaN NaN NaN 0 0 NaN NaN 0 0
663 NaN NaN 195.961625478281 1302.23125085267 NaN NaN NaN NaN 0 0 NaN NaN 0 0
664 NaN NaN 205.809106401333 1484.42338336921 NaN NaN NaN NaN 0 0 NaN NaN 0 0
665 NaN NaN 183.479292009653 1041.14605149176 NaN NaN NaN NaN 0 0 NaN NaN 0 0
666 NaN NaN 193.053578929793 1455.73138156608 NaN NaN NaN NaN 0 0 NaN NaN 0 0
667 NaN NaN 206.087273787101 1314.6295005025 NaN NaN NaN NaN 0 0 NaN NaN 0 0
668 NaN NaN 211.478628431548 1195.7727764567 NaN NaN NaN NaN 0 0 NaN NaN 0 0
669 NaN NaN 178.28416039241 829.712696524879 NaN NaN NaN NaN 0 0 NaN NaN 0 0
670 NaN NaN 184.455028080995 1318.57858112159 NaN NaN NaN NaN 0 0 NaN NaN 0 0
671 NaN NaN 151.730617643774 994.294145551274 NaN NaN NaN NaN 0 0 NaN NaN 0 0
672 NaN NaN 151.868421836504 1100.94234290404 NaN NaN NaN NaN 0 0 NaN NaN 0 0
673 NaN NaN 141.317623197283 667.087853297208 NaN NaN NaN NaN 0 0 NaN NaN 0 0
674 NaN NaN 133.868403108186 745.3825193289 NaN NaN NaN NaN 0 0 NaN NaN 0 0
675 NaN NaN 95.5577004533131 940.650348365656 NaN NaN NaN NaN 0 0 NaN NaN 0 0
676 NaN NaN 107.129659907451 882.715630892823 NaN NaN NaN NaN 0 0 NaN NaN 0 0
677 NaN NaN 66.891799508641 530.8482607812 NaN NaN NaN NaN 0 0 NaN NaN 0 0
678 NaN NaN 92.5434410675971 605.694236062232 NaN NaN NaN NaN 0 0 NaN NaN 0 0
679 NaN NaN 57.077180323513 443.968227552161 NaN NaN NaN NaN 0 0 NaN NaN 0 0
680 NaN NaN 59.3241496028867 707.365156344088 NaN NaN NaN NaN 0 0 NaN NaN 0 0
681 NaN NaN 33.2452363938978 440.795923422429 NaN NaN NaN NaN 0 0 NaN NaN 0 0
682 NaN NaN 26.9596528665813 426.398963548479 NaN NaN NaN NaN 0 0 NaN NaN 0 0
683 NaN NaN 13.5084870981872 229.76440939813 NaN NaN NaN NaN 0 0 NaN NaN 0 0
684 NaN NaN 8.9663470897504 170.629363679137 NaN NaN NaN NaN 0 0 NaN NaN 0 0
685 NaN NaN 4.11888708909163 82.6254157998181 NaN NaN NaN NaN 0 0 NaN NaN 0 0
686 NaN NaN 2.26859460743242 49.459912896784 NaN NaN NaN NaN 0 0 NaN NaN 0 0
687 NaN NaN 0.969686431758432 22.3948520042703 NaN NaN NaN NaN 0 0 NaN NaN 0 0
688 NaN NaN 0.477778245802608 11.541352413416 NaN NaN NaN NaN 0 0 NaN NaN 0 0
689 NaN NaN 0.165600593226505 4.28250847573618 NaN NaN NaN NaN 0 0 NaN NaN 0 0
690 NaN NaN 0.0812642023201617 2.19475924407672 NaN NaN NaN NaN 0 0 NaN NaN 0 0
691 NaN NaN 190.009393614311 2012.59194655558 NaN NaN NaN NaN 0 0 NaN NaN 0 0
692 NaN NaN 171.707844453422 1124.21267287257 NaN NaN NaN NaN 0 0 NaN NaN 0 0
693 NaN NaN 148.147679177605 1309.42815759071 NaN NaN NaN NaN 0 0 NaN NaN 0 0
694 NaN NaN 197.830069777399 1420.94542477795 NaN NaN NaN NaN 0 0 NaN NaN 0 0
695 NaN NaN 141.734360155257 1023.02418251399 NaN NaN NaN NaN 0 0 NaN NaN 0 0
696 NaN NaN 173.012151968822 1505.97653489112 NaN NaN NaN NaN 0 0 NaN NaN 0 0
697 NaN NaN 115.206100041313 937.434488591899 NaN NaN NaN NaN 0 0 NaN NaN 0 0
698 NaN NaN 156.000967223138 1299.93043145368 NaN NaN NaN NaN 0 0 NaN NaN 0 0
699 NaN NaN 89.0850170162383 753.393625806723 NaN NaN NaN NaN 0 0 NaN NaN 0 0
700 NaN NaN 92.8195799424329 1204.17454589693 NaN NaN NaN NaN 0 0 NaN NaN 0 0
701 NaN NaN 45.2819965204613 669.819304390397 NaN NaN NaN NaN 0 0 NaN NaN 0 0
702 NaN NaN 33.9599599709558 622.698962989565 NaN NaN NaN NaN 0 0 NaN NaN 0 0
703 NaN NaN 14.3010683328216 288.819534241409 NaN NaN NaN NaN 0 0 NaN NaN 0 0
704 NaN NaN 8.37555090896653 193.182936368023 NaN NaN NaN NaN 0 0 NaN NaN 0 0
705 NaN NaN 3.04913908972479 76.0388115306194 NaN NaN NaN NaN 0 0 NaN NaN 0 0
706 NaN NaN 1.46665827700811 40.3399149284054 NaN NaN NaN NaN 0 0 NaN NaN 0 0
707 NaN NaN 0.468403342802827 13.7573333781287 NaN NaN NaN NaN 0 0 NaN NaN 0 0
708 NaN NaN 0.190352013306708 6.06199396409537 NaN NaN NaN NaN 0 0 NaN NaN 0 0
709 NaN NaN 0.0553397786777357 1.86791711954775 NaN NaN NaN NaN 0 0 NaN NaN 0 0
710 NaN NaN 0.0196068810319344 0.707956156670103 NaN NaN NaN NaN 0 0 NaN NaN 0 0
711 NaN NaN 0.00518875314193783 0.197346226453262 NaN NaN NaN NaN 0 0 NaN NaN 0 0
712 NaN NaN 0.00163150757935878 0.0657296445307205 NaN NaN NaN NaN 0 0 NaN NaN 0 0
713 NaN NaN 0.000390968226920631 0.0164871262347637 NaN NaN NaN NaN 0 0 NaN NaN 0 0
714 NaN NaN 0.000109082093197615 0.00484113367173738 NaN NaN NaN NaN 0 0 NaN NaN 0 0
715 NaN NaN 2.41487087742441e-05 0.00111626448404707 NaN NaN NaN NaN 0 0 NaN NaN 0 0
716 NaN NaN 5.92346604498199e-06 0.000286719367391476 NaN NaN NaN NaN 0 0 NaN NaN 0 0
717 NaN NaN 1.23699761424696e-06 6.23123316362314e-05 NaN NaN NaN NaN 0 0 NaN NaN 0 0
718 NaN NaN 2.78969109357537e-07 1.45737022188032e-05 NaN NaN NaN NaN 0 0 NaN NaN 0 0
719 NaN NaN 4.77332992896422e-08 2.64529212363125e-06 NaN NaN NaN NaN 0 0 NaN NaN 0 0
720 NaN NaN 1.1559111692621e-08 6.22430039443675e-07 NaN NaN NaN NaN 0 0 NaN NaN 0 0
721 NaN NaN 145.978927104729 2026.25046306323 NaN NaN NaN NaN 0 0 NaN NaN 0 0
722 NaN NaN 40.3915050235309 981.635636475507 NaN NaN NaN NaN 0 0 NaN NaN 0 0
723 NaN NaN 11.680764345378 447.647927841359 NaN NaN NaN NaN 0 0 NaN NaN 0 0
724 NaN NaN 2.65093527028566 135.583321447395 NaN NaN NaN NaN 0 0 NaN NaN 0 0
725 NaN NaN 0.402211263554851 25.8905216736679 NaN NaN NaN NaN 0 0 NaN NaN 0 0
726 NaN NaN 0.0704905766673822 5.46496493502248 NaN NaN NaN NaN 0 0 NaN NaN 0 0
727 NaN NaN 0.00810893275036403 0.733282132155219 NaN NaN NaN NaN 0 0 NaN NaN 0 0
728 NaN NaN 0.00100109652095038 0.103560655697552 NaN NaN NaN NaN 0 0 NaN NaN 0 0
729 NaN NaN 7.83918898106282e-05 0.00913673470349941 NaN NaN NaN NaN 0 0 NaN NaN 0 0
730 NaN NaN 7.95701815628156e-06 0.00103187231152204 NaN NaN NaN NaN 0 0 NaN NaN 0 0
731 NaN NaN 5.33575843098479e-07 7.61701426275306e-05 NaN NaN NaN NaN 0 0 NaN NaN 0 0
732 NaN NaN 4.52300377012457e-08 7.04327925282627e-06 NaN NaN NaN NaN 0 0 NaN NaN 0 0
733 NaN NaN 2.94045239497757e-09 4.43587311852172e-07 NaN NaN NaN NaN 0 0 NaN NaN 0 0
734 NaN NaN 1.33194659085945e-09 3.44051651212931e-08 NaN NaN NaN NaN 0 0 NaN NaN 0 0
735 NaN NaN 1.31723867935458e-09 1.86340486381919e-09 NaN NaN NaN NaN 0 0 NaN NaN 0 0
736 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
737 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
738 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
739 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
740 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
741 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
742 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
743 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
744 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
745 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
746 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
747 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
748 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
749 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
750 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
751 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
752 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
753 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
754 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
755 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
756 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
757 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
758 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
759 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
760 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
761 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
762 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
763 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
764 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
765 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
766 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
767 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
768 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
769 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
770 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
771 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
772 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
773 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
774 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
775 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
776 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
777 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
778 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
779 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
780 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
781 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
782 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
783 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
784 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
785 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
786 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
787 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
788 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
789 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
790 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
791 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
792 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
793 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0
794 NaN NaN NaN NaN NaN NaN NaN NaN 0 0 NaN NaN 0 0


==> data/convergence/drum_t1.275_convergence.dat <==
m err_fom res_fom err_art res_art err_restart_rand res_restart_rand err_sfom250 res_sfom250 err_sfom500 res_sfom500
1 93.5639230487892 27469.0443011038 175.306852990176 66937.9501005978 175.306852990176 91601540.3479227 77.6349911253026 27033.6592323016 85.3472591040363 27232.3653032805
2 160.993050985467 1262075.68016932 93.5639230487896 1285.36009997199 3475293120.14663 2.19508186401513e+15 6471756739.39845 43373082412713.1 62.3777723387826 21155.0085780004
3 56.1096247322827 1014447.62243694 174.867388626926 14140.8003589539 126.712009848972 1903683.024168 139.180548242463 645763.210164601 258.537885964306 1516548.75792826
4 34.826258922946 428091.443376583 160.993050985466 50319.7606906778 150.089258962046 43373.7954098527 159.887664217955 309627.236993916 45.1128201387461 435848.9647218
5 30.4772764949134 181570.137870989 116.747929341743 706189.455785673 119.269868366427 61211.4050338105 151.598790040851 193230.202336936 52.1833520653287 179769.132456207
6 29.9249763308834 98194.0886900245 56.1096247322801 60657.9995243881 153.822096858602 48664.3145550471 82.5107660808631 91113.9081146402 38.7634493804818 95085.4042205304
7 29.8008232668479 65249.2737822441 115.879705237396 314991.631471317 146.845296965923 5810.16648364294 104.693349706602 62366.9709653361 41.6095537021146 66663.9256190381
8 29.7944556921406 53685.5438296349 34.826258922938 19910.2039257443 115.83170520528 14841.6130529753 28.625322370573 59940.7981976487 41.6923374295753 59833.2344808624
9 29.7465626448521 58882.3658488372 115.982132957612 135990.948530363 139.67652470865 62452.6675006719 69.5959935366862 59488.6884853156 55.8213696303682 59695.7294072889
10 29.684158537417 79124.0893003694 30.4772764949118 9559.04799144931 129.412810979178 18650.5044154449 45.4552236319378 70067.4289298558 34.314260736577 75500.9357182786
11 29.7055770750577 129213.716185164 116.011860543164 76107.0137737295 131.788558988732 30655.4847495263 28.8991989937434 156166.822284843 55.6410425919607 161378.962896667
12 29.9550237097339 166308.025427395 29.9249763308827 5307.64940827686 152.224117448737 13697.7847290213 125.537910484266 115101.283545594 155.595896722547 123507.050390471
13 31.925047126471 249953.595663571 116.014329393216 53910.3520455569 161.241659345069 189302.505719176 15006200.0378951 38525879384.7947 125.52139264166 161937.740305982
14 40.2710308551849 348080.467828661 29.8008232668493 3544.71245227386 4.26049058052862e+45 1.33318838965511e+50 1.38917802679919e+24 3.78481937177489e+28 109.50538413441 22669.6555782496
15 68.5458359809074 427887.216982314 116.004961159259 49028.0841559403 1086089.44095833 737092674.868407 115.009602622356 411504.844849572 110.166322073178 273897.744134412
16 118.129729720985 774276.825866015 29.7944556921428 2909.51636674112 1606801235.04647 4856929372307.68 167955460.146715 395232318314.574 170.720574876217 767258.30029047
17 138.167416952553 916099.8525772 115.98171624108 60088.7231754593 167.915679231635 187518.450607276 156.323633527002 559026.552324184 487.421157736302 6219530.14155724
18 133.636480469152 332393.869067267 29.7465626448496 3224.90014291124 4052.68421474669 9791104.29932188 118434570.295303 360388142198.938 76.5061530898195 514021.395672597
19 79.7178553777331 623076.067997926 115.938235990853 86173.6835185337 101.202312114474 896918.126650918 532491.452023672 3020166313.8599 376101.052615875 1780511822.75313
20 37.3630446322027 581786.340250938 29.6841585374136 4369.03762758065 114.746650364384 576535.088556545 105.589862275356 35124.2808056054 58951.75023371 124955626.830437
21 37.5222262411941 412718.735541494 115.785708660176 145414.754465864 894.585767668182 1408645.85191636 92.2027347351079 850740.937260765 260.66673797435 988219.882847671
22 50.150536605121 326735.524301382 29.7055770750569 7206.08178884712 121.88948976898 114665.785212479 59.014198751357 276671.346213536 139.45565934381 328030.201210458
23 59.583796693184 235513.194365356 115.497329570899 186681.625313889 348.536738542514 518340.63468177 180.180866117526 457478.624948598 524.851999382524 873632.389133066
24 65.5147350403004 191789.257098463 29.9550237097355 9436.38751711822 122.395794426612 61274.2564090742 138.42768981508 138678.032218411 52.3295270598853 157318.006613771
25 69.2822298970291 143368.515429533 114.825076586125 280315.617038421 153.818838565212 103305.975301841 115.551227513549 97671.5784455663 114.872424168206 145055.19532701
26 71.5437171446573 114364.511360002 31.925047126483 15290.5834509829 145.408639787997 104869.760300336 108.218923555632 121145.270310209 125.888092298852 134207.972933905
27 72.9489671136644 92848.4756712044 114.090859699628 436755.767124646 128.999874428136 136004.033318082 103.096179914559 55411.9411796446 48.259161372956 92447.7611735494
28 73.8871318690072 76021.8335973286 40.2710308551906 23243.6394606391 162.916759072329 52203.4846750493 145.596128458694 72517.1345801773 112.911790106305 70399.1551391911
29 74.5632627207479 70794.0956936111 117.201148626294 601589.431018282 164.222458268376 51724.56178299 123.614341450179 59071.1548080405 130.390015649985 56539.7355576626
30 75.1147585575568 62803.3061270709 68.5458359809606 32112.7193691739 142.630280157249 32906.8841955303 100.335280310649 31192.9719693937 137.848951778937 42490.3737641924
31 75.6007060612876 61692.1388490187 1.59231828838799e+79 2.39435914904354e+81 170.452410147636 36724.7868288034 104.514747559977 67987.7252492837 122.789189292393 57718.5740431892
32 76.0515835374504 57411.2749250674 78.3413775763487 44498.0370993879 139.420904767537 81356.9519285246 124.43969805438 68224.2225219681 112.422693120423 63062.4493893486
33 76.4821868665909 57091.6612192786 59.0979909536689 27337.9565841114 146.869542021505 44264.4001245293 66.3949751255689 65124.3044574909 60.603816441157 57171.0975501363
34 76.90517452272 55686.1116181882 1.33345916380153e+47 9.15044361347105e+50 134.211027665024 31782.9964237482 89.1281134063878 39360.214929981 101.657917195353 39024.174668012
35 77.3585071412908 58507.7730106392 1.81573029525134e+162 7.56802310172197e+165 159.178718226366 66418.2559652329 38.8940438194565 62298.2505175779 84.8749275680646 67950.9524754103
36 77.8481896678995 61884.666409052 77.4442254441559 3447.61816021095 288.736284358291 312586.625035724 52.4046199639595 81028.0037691093 82.2177629629985 74107.110797415
37 78.4111986403611 65558.8622165441 3.04368504373888e+60 1.34536154337616e+65 98.1753374137174 110866.019580291 100.714508727177 70215.936213685 93.176383132035 71078.2408834606
38 79.0126362605326 68487.4017862275 2.05246437251188e+43 5.46893532655421e+47 108.00169818066 33549.5433274102 79.0052131350049 40227.0215482391 90.8747650316349 58446.604774415
39 79.6801754854058 68958.5063483481 4.79037011859527e+73 3.87598078260884e+76 150.78977733745 122377.042496793 102.24724775205 67856.0382243345 111.050209580941 56790.3275685541
40 80.407484206112 71811.7120196091 1.97327068162959e+199 7.6112897365094e+202 92.2481612200909 47337.8807421768 83.9402316578793 54054.6865887327 88.8302665464965 48283.8174259631
41 81.1525933921589 74393.0996982182 1.53545968810391e+61 8.90324632578677e+65 597.065849739878 879112.20479741 113.501349476555 92805.1558266564 149.462754839767 51304.3190190951
42 82.0204639647261 79512.1923104993 2.98101107677773e+143 8.14037280970623e+146 127.364456575581 219346.744928676 108.306976060775 92050.0166665171 55.0715729348818 98498.1840698823
43 82.8931405156879 83309.6618421773 3.72562149963601e+184 6.75108043644263e+187 167.405220810967 66835.0874105515 143.206406897389 109976.356121174 105.884602047098 121615.162113669
44 83.8864408821408 85631.3202249451 1.08696359229121e+128 3.85663945223885e+131 78.2965251811305 125674.322762895 77.1819765529828 76581.1899891102 125.657814028774 100883.54903137
45 84.9280205728112 89671.1136887221 3.32812915307898e+206 3.00428004479555e+209 158.555475343132 150704.94129906 127.232839022152 62879.2626887082 135.572110548131 56541.7667845237
46 86.0621468613819 91202.8664733044 4.21715480207716e+164 4.36970285958944e+167 44285422081642 2.13327369924373e+17 80.62072330734 97707.0619874063 141.678602413935 79733.5770384626
47 87.3731466946255 98604.4954994665 1.37608286989331e+195 2.61442305707028e+198 690.01858809295 673527.321873567 73.2646635347164 172334.728062702 62.9363393797626 126129.514954117
48 88.6723896554283 102370.462563785 8.06084606806264e+189 1.57187919819788e+193 164.509607399849 56515.4913107099 146.759547720825 58601.3310792457 100.097114333865 63960.3575541336
49 90.2705995296179 110297.077402807 3.61569265270345e+212 2.13653552256983e+215 561.87110785238 2711689.88323578 120.39774615011 72459.8933236121 107.879094633945 82840.0276272222
50 91.9163627364617 115028.39442453 4.54862784953352e+192 7.8713124106957e+195 7005242.68647508 19480887781.463 107.556750398598 205381.574518898 66.4000961169652 152204.307902545
51 93.7791314388715 122559.248311309 2.83404729969847e+212 3.6652333459914e+215 170.068498973507 570896.96258738 137.131526236247 87292.0350430829 143.427567778417 82203.8440185043
52 95.7988399221471 132616.475054198 6.99866152967983e+193 3.08510432468884e+195 8409.69767547842 30141214.9908627 117.497425334304 84279.3253094681 69.8670855322451 99846.3150716349
53 98.0807952789214 134257.438317615 4.45446620984565e+219 1.79226841184384e+222 85.2590560961278 66357.991389207 114.018807155301 89516.4241688289 136.394492702921 49750.354084221
54 100.664153192909 147207.078074992 1.50687270871089e+184 2.09643291569073e+187 4299854132.52313 30675461455051.9 89.905605043494 96227.1210575106 141.511400321697 105697.617169745
55 103.461934617692 165035.037085397 5.83483375311507e+230 4.29455075109695e+233 12743.0309806934 24894237.3758401 151.495613819126 139417.477772977 155.24793335852 144712.435742988
56 106.646660336258 181698.388451981 5.99092066897509e+180 2.02630762406179e+184 549366.208794566 2481715637.6542 97.1439593236845 34947.8288600545 113.735271277505 84223.3713187888
57 110.321367994317 185463.606627138 2.21742001213735e+227 2.74253100591241e+230 124.749918351179 24782.1457620413 581.337245377837 1788243.64868521 138.983384179865 129772.70698435
58 114.187625462748 184787.927758918 2.54081865339827e+186 7.66961715849416e+189 192.063077337099 875745.473481663 8601.34643088207 6153241.77972733 143.140538332951 222588.642803454
59 118.493724004272 204187.064726579 1.14715734030659e+223 1.95688216949341e+226 122.997486936799 244418.503122652 125.777586075044 857765.495174774 44.9490989596862 382259.999781655
60 123.447760701896 245069.56871159 1.83038168360966e+184 5.74308766587594e+187 2818470430328.92 1.47780674298738e+16 138.566198691973 261432.791951835 77.5030881478444 345449.806879086
61 129.080469582316 308621.994764968 1.03086095433319e+56 1.07994659949377e+58 7736.27328669726 17143309.8277017 128.853046786096 260487.833337569 87.1696304905203 277976.032806558
62 134.655385074753 371829.168304453 95.9928286006519 26064.6458588647 79.145929909012 77816.1391260618 170.0345389054 619467.579833748 191.107546759185 618732.43834438
63 140.23383761438 426657.248858829 2.32432463821682e+281 2.2966657618554e+285 142.536001580579 267480.532244562 14389.8743367279 9722037.54037277 139.338725127413 153457.899184888
64 146.55042286947 455375.007351064 68.0204134713699 5207.63438304652 349.311270683073 73637103.8505149 115.08434331116 240780.983511974 231.577647397484 420703.238208039
65 151.468738664069 445778.893460912 2.00524465192919e+131 9.69154623088428e+134 8532534.73441329 18550831264.0979 131.563888702691 101265.681818529 139.194234294088 104800.353064816
66 151.034912035107 414431.356884742 727566.376602514 19646138225.9202 1599.2335149712 5665318.86848242 311.701472720449 1369454.22991429 916.460432474676 4990383.81841749
67 146.055790452207 353355.461093383 1.01945035781871e+101 2.12467924351677e+104 219.631172908306 417623.590003235 87.3258111243351 731978.022696907 152.693771324328 446324.563916197
68 140.738459365 288469.393370966 66.2864191317201 9164.6503801698 2692.69431417295 719764.633431915 271.041653876748 615086.403940816 1321.07861312239 2652184.3079244
69 137.842065613406 266162.749438898 3.08625034581855e+44 3.3000600364533e+47 7110.80810127106 7815466.98111148 144.981111021095 402514.412792343 169.194279208117 348057.846618034
70 135.947636186761 302260.903064806 2.20906422543295e+20 2.629448564267e+24 199.265569933716 236063.897163899 881.576726734821 3144063.48443954 2545.35533446307 6108123.95703804
71 132.990783950201 330284.437088966 3.97387954518771e+52 1.21246929475007e+55 271.664482569702 239733.856808137 896.096369438679 517961.989903683 97.6530718841618 248425.498674452
72 127.02612295418 318016.817276669 7.95579057051453e+21 2.4282779059477e+25 46141190.705784 75929028944.2679 1435.98886483259 1754429.53032587 944.235022264528 1830815.7561057
73 118.967943392839 347727.23810433 1.07285850694368e+47 3.10084674246034e+49 193.190536674556 234374.766955622 151.770340576104 260170.501781874 146.233681127821 217354.621024403
74 110.469071278693 344010.870979458 3.83779170283745e+73 1.11903441695557e+77 111.18206620112 120462.598342414 115.764035913057 151653.282307601 137.729154992484 689756.395341209
75 103.013615649457 334776.56698157 5.96628793101836e+81 2.91192304752939e+83 121.580160051814 152344.869951236 125.412289223715 256458.464363203 98.6507790840955 108246.26997422
76 97.1960915965564 300433.71614864 7.38134429432226e+75 4.35766016472465e+79 69.1796680679017 136909.06783384 396.902443927532 483867.901626388 225.049355179165 282779.76264695
77 92.5654898761676 269719.58434563 9.66042842417847e+124 1.61776682463724e+128 952.566533612255 830222.883530155 5077.458225771 2538920.3543679 42.7556959816256 237456.593125598
78 88.7064081072468 229405.443169811 6.90036168289814e+149 6.9148253993192e+152 141.690795281585 224720.701512463 146.235367032735 274338.709592105 1168.70013130607 918508.844169376
79 84.8106689329638 230800.683817253 2.11797248490725e+117 8.02378663961667e+120 59.4139457172877 83576.5543464821 94.1972530267624 210693.438100138 247.09853744746 521665.37991704
80 81.0182552257876 232774.126811448 1.06242888495926e+132 2.08176628658491e+135 78.8764020124956 75679.949435479 87.4180986945321 166639.965616823 163.045493724103 230199.518632455
81 77.5290979352748 229459.190782216 9.83214487231274e+194 2.81516603483534e+198 1680.07696742703 667618.177527604 245.842782481805 604421.497578572 94.4046650819607 287311.327347318
82 74.9245505969605 224967.349422315 1.96878506684414e+110 1.42435266490308e+113 146.570948123259 60943.9246760465 53.0932892163782 89950.3237789316 173.436110210016 169574.31881937
83 73.5691781223202 216632.160608713 4.57720768545939e+145 4.32178115889519e+148 10634613.3071336 16420028017.4207 98.9629528894781 132941.569751218 116.079755509867 228598.115030975
84 73.772860646884 206236.478997837 4.81523092810217e+130 9.04305933443549e+133 1567.15620261594 4766148.37221116 216.922518392733 263239.535732817 50.065062873984 82435.7588630209
85 75.3993951058146 196912.409641708 4.13321809273552e+155 4.43373550967643e+158 79.7139971219493 115528.057954259 129.21463932642 113200.129686098 103.087676393383 140043.816843721
86 78.0820075461174 185420.636112646 4.1473002529263e+128 4.81075027384777e+131 7015.51458234834 362435371.680029 66.0687725415925 110707.354266413 71.7396398277817 116955.79375319
87 81.50991194188 178650.788374364 1.19715487037622e+156 1.04789144246999e+159 126.59544156456 2289024.17723987 151.748479218623 296231.166793184 999.182012356552 1744206.61275138
88 85.1686146366735 165604.079862198 1.14661222174881e+131 1.71673609488092e+134 5361.6059737377 53564929.1204418 128.915616953095 88806.3877643087 122.194600082874 98427.6213054884
89 88.8260023403199 159387.423670529 3.85121965761912e+157 1.6122608359677e+160 3592373.56013946 3941817798.20461 57.6058478321926 280572.954655435 91.8250266127062 191731.554145587
90 92.1583393019119 146776.461909614 1.0880315147745e+138 1.57794979357795e+141 706.826970170344 24641626.2741578 69.1768634918037 94489.784904058 74.1425102751626 124092.065105968
91 95.0909247448456 138402.117843347 6.55429617859256e+42 5.3070401527981e+44 136.722274543943 120010.406779837 123.285608716301 209610.770135475 112.056117597541 107074.417047721
92 97.4438423132278 130261.953117114 81.8624200799375 41420.8111829815 213.673487197607 121733.023305883 96.3898551864468 100285.617589253 89.1946145028307 149230.638939826
93 99.269848186649 121653.317272363 2.86427480439089e+24 2.89309777534491e+27 106.247542766591 49378.1962632317 103.09631052609 95423.7140591022 104.297948463437 86144.0008734265
94 100.556844928725 113836.648409642 352147245300.363 4.06562107877424e+15 112.799792851569 89751.6030213757 90.956268633743 262493.83936109 112.633513301445 104773.922171776
95 101.37371116893 105757.786177026 64.6479915008093 50574.3844224703 175300.281823891 144967137.299686 94.3113655442908 90808.7313965689 237.213549354548 345881.840832703
96 101.731315754592 98900.6496771317 2.02684924790688e+29 2.44626531331518e+33 129.532744968109 1909817.83642092 100.341948606175 208449.152717439 123.011113996438 77496.4643085901
97 101.709909994869 93938.7106791267 3.44924140771791e+35 6.81969010727005e+38 2871.82639606426 2735859.68126849 1995.27846758466 1312304.64700404 96.7566134263982 161022.883784928
98 101.358626770591 86907.0426876193 6.87768136300696e+38 2.11790369932978e+42 91865.1913216117 90825415.8397395 80.0016476898427 142862.825412258 143.801757344639 101281.648492641
99 100.727466435394 82777.1696429085 5.17028719836493e+34 4.94074371855007e+37 6493.00271457798 214644221.27192 194.601016120957 67384.3858993249 110.027790540604 150272.688509883
100 99.857605453106 76331.1267210463 2.75987517806088e+40 3.46318346793719e+44 139.410758821954 133346.35508348 769.489528589238 534812.203446776 29.5318154393687 124407.428236056
101 98.801497117633 72310.003759696 1.43684613158284e+36 6.55627517236491e+38 13509.3369483986 5462984051.8811 80.6464088681032 172934.590931797 137.004049984914 117057.746180893
102 97.6273577956562 71191.9822672877 1.52878391842941e+101 2.81686452062794e+104 8036.56566131446 4957234515.29192 30.3698314289523 115323.988910211 139.995879651211 91354.6490662905
103 96.3549544408073 72295.9048472048 3.24605450968551e+38 7.99153552618677e+40 6706.37808644837 1917016788.43023 101.879252570145 103290.525193201 889.299878200597 1382137.37791701
104 95.0494094362501 72499.1284133834 3.15917135528483e+71 4.71414502107107e+74 5922.50203814029 1094527643.9778 153.492905240629 131706.235485892 119.676602463021 54989.7053160374
105 93.6989696531053 73193.866227418 1.63143183536413e+37 3.34604926444654e+39 5295.42788152083 801702719.549327 72.8623992426166 61528.0651542079 125.24646756439 135097.157697793
106 92.3677824536748 72776.0908543817 1.06556317508082e+70 5.24674718014728e+72 4775.69889849897 689507401.438604 221.676026337408 209242.916027843 30.7564903460573 106922.691854573
107 91.0605445851657 72793.35420841 5.68886207561641e+39 7.85654473786441e+41 4461.34140398614 345821757.141178 97.8558043329579 136284.739013625 80.0959850755332 76486.5328716156
108 89.7881115625721 71626.9093789578 6.35516186110705e+41 3.32313719796091e+45 4074.81150734069 377660591.764611 85.4935123997058 105000.677488074 99.3781502550498 168313.238233701
109 88.5630917131113 71384.3819067291 5.62035619083046e+97 1.51295111724325e+100 3834.21064969845 286073009.519513 118.180380056976 88202.0508198241 133.568734343696 126119.68446901
110 87.3963219723733 71114.3491394853 3.52214839534653e+64 2.45569979184785e+68 3548.11566414657 242010330.949069 465.932049050881 170597.474410448 76.6153850235137 79518.990655334
111 86.302178430954 71618.0226790904 6.55457604382615e+91 1.27463267744521e+95 3445.63481328011 192680060.738929 5129.44983733021 5624898.87273311 1224.83961597895 1656156.74887766
112 85.279424855921 70626.0153039505 3.67015395210338e+99 3.33792228396963e+102 3330.22698445696 132927563.466845 101.796137348518 46504.2892296822 101.645993463529 70079.0669726373
113 84.3317965183563 70573.7701015638 6.06706557545533e+112 4.34567433392399e+115 3156.01993709247 134392844.453043 998.213687131974 280493.714775803 90.0947242007756 79799.4750411235
114 83.4535308938483 69909.8156357046 8.987771928531e+101 6.53232004325315e+103 3053.59352449199 146305147.211025 57.6419952040684 121671.644365939 84.4787644572587 78410.4541851015
115 82.6676904373799 70287.4693724595 1.14418246621446e+110 4.43617979293197e+113 2974.23822841405 95789938.3740374 90.1871350402055 48640.3503047229 119.298133532646 46853.2718346233
116 81.9555973764869 69744.0272852849 2.45713325831522e+103 3.24451858865297e+106 2864.32206158849 103166511.209163 50.6490389331492 59012.4963342357 133.958018649808 91803.5225888198
117 81.3139591988741 69696.9576166521 NaN NaN 2806.21243537444 72487496.2998357 68.2448125049036 543574.93812313 59.4886739831755 82120.2277773766
118 80.7443109883922 68931.7104053908 5.80281751881684e+91 2.08468963056129e+95 2715.73618570333 71215776.9294291 892.003981381737 371687.776149012 123.375817520636 144762.618805159
119 80.2273318573988 69302.8129570003 4.24404460435085e+122 2.02614378948208e+126 2668.04879548609 57009373.7129956 192.190548992784 72939.8594294849 82.4357418691427 67753.1110122643
120 79.7755968994131 69002.3374580099 1.1037055240844e+97 4.06428807674067e+99 2650.7128205311 48098432.3758097 137.679770893186 100143.034883156 50.1593003395138 85069.1911585952
121 79.3805666533742 69299.6142795048 2.50984423833113e+34 1.68019435563104e+36 2572.67360661602 49479361.6614144 84.5032717246769 55712.9645682371 29.6195568173446 126205.997211284
122 79.0492628311432 68657.0416224313 71.1194333945571 30984.5473511926 2528.52515357252 59620985.7579266 88.7990292545744 43684.0976302214 129.116098640789 67921.9515427631
123 78.7722002009808 69696.083994225 1.86293520574176e+20 1.07207645332019e+23 2497.06774653181 49210962.7254133 141.130972321123 147076.742123021 109.54292419124 71192.5611458409
124 78.5482167930745 68973.4791358135 938156622.565075 5746659973906.79 2479.77217706938 37440900.1618775 99.6741320840078 667385.536793677 142.170310093567 62531.0000833723
125 78.3684081183305 69645.3907451629 3.57422317443749e+61 1.59824885972208e+65 2444.96633451211 40071993.7408001 100235.989347538 100277352.842857 107.204311422354 134540.731399768
126 78.2311201901712 69006.697408921 448891825.254696 4000012153989.66 2444.94789449713 26685461.2816789 101.954925184325 132129.227702081 90.7306713622174 58431.3498777668
127 78.1242799277254 68741.7449136458 2.35630846310985e+23 5.76081159218144e+26 2435.58440913326 23746096.696588 115.348573398742 52959.9863357118 62.8470706024612 70471.3528098916
128 78.0507918835241 68413.5654892403 1.88726713792296e+23 2.34917518424699e+26 2412.04494516945 17521487.268193 103.051214891526 81496.8827055466 59.4733869477097 66786.7170294558
129 78.0037504769654 68293.615727826 3.26475805107497e+30 3.10019198782082e+33 2388.04355091135 17811196.8832928 40.1985925158464 51696.4337939824 38.7669291288933 60865.3643477892
130 77.9836206686842 67864.2264407385 1.51902882966719e+47 2.0651355980845e+50 2382.21712489137 18323517.2120528 111.224958068194 98216.9659009594 123.922104555379 70830.1644575713
131 77.99182689945 68517.8608743949 6.38154395251915e+30 3.15968754451008e+33 2365.36772307003 15908886.6370944 139.734259711585 102513.37873686 90.6063763324311 90763.7448701171
132 78.0183079477378 68119.4641769804 3.79033109893814e+27 4.90828743432165e+30 2355.06262862308 15195646.4044882 173.096145310045 94625.6725173229 84.2638874130216 48074.2755682147
133 78.0696435654117 68341.6031965048 1.00835610604448e+31 2.7268868399774e+33 2338.69979868156 11311971.9432266 133.301786136238 76646.3303913013 31.1291930992841 77806.1216762385
134 78.1371366568401 67953.7266895904 1.44693203476544e+170 3.83940677921955e+173 2329.95486468596 9318646.9874 95.8481511728979 55778.2291340685 38.8998536922468 66573.0595525163
135 78.216505623646 68799.7323276378 1.2505248473236e+31 2.29162754665757e+33 2303.965259319 12902382.25475 67.9000346942868 46742.9268407956 49.9094033278966 80585.7758644739
136 78.3076654373862 68436.9545614261 7.7909845617358e+39 7.25356338087965e+43 2305.01750518973 8021677.42716612 407.390403517125 233339.96730583 118.894889409734 83776.112046676
137 78.4097100110141 69142.495777671 4.43378954002739e+30 6.17628702788672e+32 2270.39816539517 10269753.0998536 106.844884070683 82924.6891455515 129.632618994179 70065.8936647043
138 78.5121766325347 69665.553665982 3.56076788674704e+53 7.62965859162518e+55 2268.37225450812 11441422.2392156 70.6245488446579 71561.6307805699 127.742387831389 105123.028315277
139 78.6333499276497 70412.8671410378 7.65445338408518e+30 9.31488031886922e+32 2289.29818898107 7377773.59032215 233.401511311623 184209.721179523 106.446149690318 48582.4128746739
140 78.751563659085 71562.6481136047 1.95930698387985e+28 5.08642488844225e+31 2258.76166183647 8142706.22698675 781.07767840074 164452.220118213 86.5859563434587 55338.2747728939
141 78.892394600107 73370.7260785835 1.86097110437597e+108 1.68173089523988e+112 2238.96145030313 7068607.35799365 132.733007873308 105173.829698488 106.101174315681 91838.4782100639
142 79.0298680485276 74650.3623828853 3.04283525223927e+28 2.31869763755008e+31 2207.74258910587 9104507.82298092 93.9014980003847 50199.5477514325 65.7450354245694 66702.0195540542
143 79.1985251487974 76178.9678653397 4.42396303130365e+64 3.52892685305161e+68 2169.45572940449 9628908.12115331 260.660562444556 158616.701203982 78.1008218318699 69912.2228938202
144 79.3676775479663 78439.540441664 9.80992435188876e+68 3.04295756490841e+72 2052.76375745552 18104766.4634004 103.541990163724 34675.6595358665 123.187714394695 58892.1347170541
145 79.5685026062384 80665.9717737823 NaN NaN 2138.66331075948 7168417.56852092 105.216551082587 51805.1177693402 85.2564718340741 51399.3201389451
146 79.7689690738907 83077.3140855052 6.09871293903848e+54 1.61810331751647e+58 2068.61964188471 8171529.88381506 39.7380478495881 51580.0383138185 85.2627742619026 63747.7734290799
147 79.991411985028 86113.6609718487 5.8358204083285e+89 7.43000214038778e+92 2080.6084348811 7381394.57660662 111.726451672307 64200.9845874898 21.858649044208 74365.3155563957
148 80.200117424269 88487.656124039 4.76965119643229e+82 5.29887293305265e+85 1906.4587350011 17353330.0236655 68.3193021926617 50607.6891546455 43.7291403746851 61231.7595436506
149 80.4129803509645 92453.4845365221 1.85737212981702e+96 1.05932717209721e+99 2003.26562280186 9642314.09005236 234.807460940632 15186638.0818843 101.879317519746 90487.6360786275
150 80.627253214062 96081.4398314321 1.38635415891556e+78 1.91605578282175e+81 1907.9447544144 11581690.7008067 143.097901477931 128488.439237188 78.4500250914376 65219.0868183595
151 80.8521607791268 100158.482643466 3.56408943673323e+28 2.06132564544663e+30 1933.16175117829 8435527.14262757 630.072567704454 346889.7241322 105.7117274593 145959.028198887
152 81.1285279577077 103368.035571498 71.2365036706502 34041.9010166808 2010.67916973956 5022598.10373371 104.199012832384 48229.8489012438 90.1196310017412 65301.9065072658
153 81.4469061146591 107935.867957487 1.7672347240143e+181 7.81776118859933e+184 1853.03215047554 10027924.7240805 131.068258939751 77844.772978346 133.962840051918 119374.012821387
154 81.847129909453 112536.452130299 37.5716897507266 8227.11618630694 1811.10814783903 7922976.70089915 94841.1666532148 77788932.2330255 107.867623094111 69464.0712606344
155 82.3063256826031 116173.362760132 7.987750708364e+50 2.94146823513369e+54 1823.36191303132 5439022.67226323 49.983323911308 54312.8539355337 103.35491649073 72627.146367369
156 82.9101633479404 120082.790816873 9399.65286147212 56966326.8276438 1754.18069534695 5973614.88445835 78.3100354192165 845386.916297683 96.5004515354399 48521.6808118637
157 83.7247976229826 129455.838125213 1.06010783845626e+26 2.26508998765165e+29 1542.24217298015 13947348.2508118 12002.873019207 11615774.4615084 210.408133733493 177346.671720831
158 84.962761673656 144823.242977392 2.21976950135196e+31 8.5163603455949e+35 1610.16949939781 6211269.13445406 68.2222600778179 43379.5823110108 84.1720847971883 70014.2168095043
159 86.7559913018521 161623.420866407 6.16557825210323e+23 6.56848262460785e+26 1658.54782030519 5866365.93137398 66.6070978792831 55832.0066738671 103.090059917028 64612.2712133326
160 89.2165813856786 178666.717129791 3.35592228150712e+69 7.93334278433247e+72 1524.3305621895 10652062.9963175 83.6056521250409 294527.468232624 65.3803043672169 88995.7264719142
161 92.3134813417228 195574.894093229 9.92686368044228e+25 4.29805847649122e+28 1598.0887900072 5132880.3001127 360.509149905911 34113.4438236289 79.1080047593471 81276.4449565794
162 95.6862793403801 207037.136440865 8.10700230591148e+37 3.95459614756732e+41 1722.50850028508 3072594.60719759 66.9688014911565 73699.5315613503 75.9907238518902 89534.0179253849
163 99.1460503516223 215735.489945398 6.38033581943755e+25 2.02990115800672e+28 1607.78976762683 4265313.21452859 186.43541163183 98143.4949914732 111.94637367395 58587.8011993218
164 102.05459189334 219800.435500186 5.16678793961435e+116 1.4118169459678e+120 1512.37728951717 4450453.51014419 146.635850048824 101648.031956187 119.822096540006 81670.3163012543
165 104.21678967524 221870.316542344 1.66326302890365e+26 2.70132559176709e+28 1670.60105489229 3911869.69510357 76.4235853047958 112687.178377196 124.389249073605 304200.986346255
166 105.204722575953 218489.424506091 2.62041388945822e+46 4.44413903778023e+50 1537.78148671348 5205263.11783331 99.5735229996722 65138.0524900949 149.118032406954 136205.653434593
167 105.04754714501 209850.72992839 1.06787270137648e+26 1.40361505201027e+28 1542.80246570582 4620859.80713628 135.393429619804 123604.27261889 159.946699852673 127000.41889803
168 103.948795946292 197523.594915991 5.74274964818977e+48 6.13829241311336e+51 1581.5910549747 3120313.62030995 124.061262559974 66279.4009749472 70.3282550354599 84491.0460251441
169 102.449700782035 178638.422336847 5.47295942638365e+25 5.95385065736513e+27 1491.15378776782 2625251.53807787 342.134090878701 211844.900875539 61.7662235054 78888.1634046007
170 101.218026490499 158994.59059845 4.60467116664279e+46 4.35563822335748e+50 1538.2600573104 3853702.95028801 101.800420484149 301884.45821064 74.5357186394723 144652.899993291
171 101.051904594742 156022.593342372 8.31952245777974e+24 1.03919146204822e+27 1466.5597434235 5690986.09665292 985.959931671389 2792879.60181462 164.685761020019 121722.752433495
172 102.559796884898 155715.807368933 5.03862809956263e+17 1.63791988687739e+22 1548.04693199231 2825432.74863925 96.4846393339047 49997.2838581394 87.8373871161165 76353.6080583183
173 105.95743784721 154830.815403258 1.45795163943823e+43 7.90805131866384e+45 1555.85957851409 2518406.89794498 172.798465052256 134733.537373899 120.043670229196 198751.855760888
174 111.095425464185 152127.084913892 3.8673990285077e+21 7.18170061553406e+25 1496.51284785523 3067347.17050588 94.297789026939 324194.173963839 149.338737138649 136727.415684893
175 117.341430995793 185047.365652693 7.07428415515699e+44 1.43637608380964e+48 1529.6152574836 4004259.24097594 200.402892549135 95490.6871113665 100.660530206475 139042.803021798
176 123.985093313343 214931.512483809 1.44584331663912e+43 2.38370564394809e+47 1453.29934166735 2423270.23256912 70.0017179433106 265238.31860031 103.167494217268 183175.894101269
177 130.55403455254 240825.351037384 1.54174288820948e+30 2.60644368087366e+33 1319.45877936302 6161730.58334028 116.791203410823 76975.2589077117 169.194440603395 146130.411751818
178 136.229158053926 261110.072849425 1.44424467431133e+50 3.40807375137497e+53 1351.14492623173 4663670.64608196 71.2548437176869 124876.889469739 104.11406614035 192125.96426242
179 140.702943917149 271646.282665284 7.28552966623571e+70 1.52699051752393e+74 1430.86578150657 2779019.19244643 258.418566257672 414181.573844645 138.552339920864 221459.034793165
180 143.60471770141 278176.315744374 1.08772720448379e+69 8.1596342193143e+71 1376.86150621155 68426848.3998453 8469985.03909401 10185254350.3006 416.621058891303 670887.346762574
181 144.859221942392 276224.229372656 1.68423633202071e+24 8.76365498569842e+25 1306.18974507082 5949843.1283758 271.607746211457 130676.722513159 90.3093052989973 106194.857069865
182 144.556402602008 268435.170456489 25440.2245281482 4631217.91228271 1335.41557557781 3049145.32638999 84851.3131997737 60479183.551563 2793.58787091278 1366822.42291232
183 142.877098405703 254626.062362825 2095681.72782893 1519996194.24614 1448.80981824396 2382845.37152202 193.923282304109 142228.705236494 69.7531166707506 88533.2021851522
184 140.037210450111 235729.784033803 1.79803817102893e+17 2.20233918118223e+21 2267381.97254975 102387797691.247 77.9433538554224 49331.6558028655 137.137700336019 284979.859664273
185 136.300466743593 216924.724638634 284.391198778099 159265.994765665 1424.33023957036 1561448.83304765 154.349133449224 109859.368308587 94.824645149243 165669.650366861
186 131.987073218282 198730.36512855 5.09879562783133e+61 2.27090591278473e+66 1234.63866569776 2987057.41426098 256.626202850519 102355.884542889 625.963029118461 215495.794637987
187 127.254337095335 202755.314499974 5.38749425113879e+33 1.86871063281639e+38 1277.98654319161 1996381.30086508 730.760901435707 7239282.7874474 121.300398203018 117697.661912499
188 122.488275432563 205003.185439686 3.44341157104349e+57 5.81102000693715e+61 971791.721172894 19807469640.2862 136.615010533282 126265.693316429 182.597071578031 140928.401835249
189 117.853139073058 203328.565906223 1.52266279557722e+21 1.58380984755169e+24 1237.29384545293 3468215.66422397 1111.88352628251 474269.079501359 134.197180342188 233903.185450737
190 113.480130183656 200987.334740101 2.55619568903147e+17 2.38606716592887e+21 1229.84040167686 2998378.3314165 272.898813861219 457092.358704258 116.730531031028 116259.894079053
191 109.575846773565 198287.37598005 8.34347611647396e+22 1.63537001080181e+27 1168.44030734339 2521721.41641992 1342.48698255763 1501327.42547504 114.844619877297 137280.971676639
192 106.191345612369 193603.415451655 3.90698931252673e+115 1.99798615758423e+119 1125.44298934741 4158922.30962325 103.593257343057 51681.7559100636 136.862834727457 93887.8713921801
193 103.361381780022 186601.151382226 2.00572609689858e+22 6.31683309712609e+24 1184.992223857 2934272.93270989 193.713742678753 157159.997377565 486.474582316359 223450.208560528
194 101.105964398177 180191.083365809 2.56346082952351e+34 1.00985932543091e+38 53982.0366195906 1073216032.44254 320.45773448564 261987.595517684 88.5690040378091 172652.270308437
195 99.3262305536975 173604.465535874 1.20383075521025e+22 2.12129085414564e+24 1136.8264138376 4177390.26308118 239.208834448152 216511.989715224 87.6751168305994 115731.1018449
196 97.9428225752588 166401.97042213 1.24692611259166e+86 2.06374558071796e+89 1161.27609566838 2747318.8831399 2647.67901722763 690624.894886004 102.531072928609 304625.303002343
197 96.8467184503106 158812.793443008 1.77710476107747e+22 2.04134397832076e+24 1159.47016825661 4202580.84007836 505.871953223243 706004.085275418 101.906602984979 142886.107507751
198 95.9199945999882 151383.675848527 8.26090370985741e+17 4.49010240292268e+21 1199.61201904905 1152751.48383742 2141.35304441696 3829742.81706623 1113.50170238932 352574.215098233
199 95.1233103800838 144196.743768925 9.07260215402895e+21 8.8423094328501e+23 1170.44468585262 2181027.22491324 1495.17565273797 446538.200730618 137.1145676695 111783.027448127
200 94.3516440602875 136409.270732737 2.61815296850314e+23 4.86887518267951e+26 1185.09674409998 958626.433263087 155.49179941481 122013.653351745 177.929124340503 274502.330466985
201 93.5711301816596 129467.794121512 5.28829158306199e+21 5.31216551950006e+23 394202.537719134 146528531618.784 100.976583278682 81365.343206562 838.643126410949 854194.622066598
202 92.747550096392 122252.904274585 61728001271664.2 3.4338632683634e+18 249208.680842683 138808947683.786 3138.93569193501 2552561.01984335 77.5501321597917 148698.242754519
203 91.8472368753936 115279.377458391 1.35818123293759e+21 1.6000311051631e+23 202283.151371598 57984056067.7873 97.5894378492796 75929.6283709483 312.554612291432 449657.514667903
204 90.8709786090471 109163.068711129 18855594943762.5 1.17217119790916e+17 168486.233029801 35557853974.0786 2139.31484467031 503185.459483021 101.483460000113 109637.375227947
205 89.8072826442742 102368.537503071 4.95382452877161e+29 2.32529654274936e+32 145118.009329355 28639501866.6965 545.047823997348 196191.895609846 1214.47678082757 672620.616021511
206 88.6355339646147 96319.4211768766 281799731921724 9.79857135187662e+17 133838.960996741 15781526403.3771 128.488998763948 148836.122347361 112.158918931479 251899.117748244
207 87.3815384593126 90376.7467886137 1.77317432488765e+25 5.68150648286141e+27 125486.877109443 10122389171.2519 130.677858928573 180885.205361773 131.409023348241 189344.511761011
208 86.036468866135 84209.210661815 1.4648558222319e+33 1.62820979599226e+37 117793.236841517 9886900401.62984 445.191187197245 266288.763702157 185.865594333854 270314.396114268
209 84.618538969543 79498.7837797502 1.80236266589305e+23 1.55729102581327e+27 109061.548124726 8133805727.91556 107.958580545361 68347.6722512508 140.926683707894 250014.783811911
210 83.1647598544745 75113.8095046502 2.8368202134912e+43 2.54550312002332e+46 103494.960052225 6204893503.33131 126.320598759567 101642.537499101 484.939248751147 183707.173765382
211 81.6629647619148 70883.2679741099 7.43979300722495e+20 3.61407225495883e+22 98251.0363834205 5040727399.14731 133.949366594001 87003.3611622597 167.49641883802 114989.696306841
212 80.1391325217213 66830.9222893297 665.377358994486 150639.008649479 94619.6761386357 4669014939.73662 368.514565161131 212241.945208254 141.212239796365 171898.254882471
213 78.5953105060237 62754.6075493624 1.33877188470794e+155 2.83586708561484e+158 90822.7677795687 3933978897.05723 77.9623414516719 171907.670794993 249.62657361248 227417.751185354
214 77.0461455428022 59455.6579228418 3797.15916236793 202164.936170026 85301.4242174832 3945155725.77714 677.894875877224 402366.007448025 119.220935374059 129543.313150777
215 75.512326136747 55973.646833032 1.59129387261934e+35 3.90944222246392e+38 81335.9833237722 3442394896.0016 132.140745435686 124811.013020117 94.8451329203842 232491.033857836
216 73.9994539906779 52641.7839078076 4098.52024073825 414286.26578237 78083.3248553872 3371318539.09291 76.9174439564876 115831.773135861 113.367774488004 205416.698168161
217 72.5243283726937 49753.7538216206 2.16413115514504e+22 5.03473702258068e+25 73068.2106077393 3062085592.58723 3544.89865719756 1394795.35028029 108.143630998507 181563.547968729
218 71.0838788895738 46956.2235970335 6545.65490021339 1377136.17227049 69344.3858637758 2556340819.42199 835.314773766036 194806.807702784 553.984351780092 361957.153668179
219 69.6706496862793 44664.6654504184 1.15896539534624e+27 1.07910082406468e+32 68692.8606828916 1837717141.90746 79273056100017.5 3.15230480675064e+17 91.3826604660499 162901.488510041
220 68.3125790156403 42230.3793568936 83535.7227197262 78565111.7848662 64483.1575992148 1684476869.17773 204.115054007681 151697.845551917 759.378364652816 180095.836791322
221 66.9924551182152 39836.8649162619 2.7580666952886e+29 9.29816903180934e+33 62178.3567361786 2149673565.53696 20679.9433107693 22387426.1775599 842.860447135669 274284.425858285
222 65.714248549165 37973.2448024877 690834.753997846 861330002.629699 59424.5128980324 1442123823.10715 153342.217396398 201298388.26952 139.344004482015 145921.437662575
223 64.4950353769419 36119.687322239 3.7690182621241e+20 2.47597265467112e+25 55674.4187900912 1594569643.42514 99.685188173012 113589.509207602 98.91803160462 117499.330638148
224 63.3186483912662 34450.3386235206 251641797.296522 599733031520.871 55129.8287980094 1485302092.00507 1081.79186865571 898066.393447579 104.389561555055 80907.3962941547
225 62.2024342057428 33203.8939669636 3.10726833855831e+19 5.63244393470654e+21 52980.2196209431 1275927745.99128 101.993095644176 65282.9961975887 4959.41537860817 2362893.07686322
226 61.1422644256488 31908.0340215484 43734065681.3154 55379701889265.1 52619.9777278812 742003181.684918 715.19764434501 370844.983572154 134.026985437498 33025.8378021307
227 60.1346965173846 30964.3398711768 2.83248115790592e+19 3.67873568744983e+21 50967.4780885143 788264755.013355 221.000287985575 106805.321276407 108.176782425494 89400.8572290537
228 59.1853433542881 30073.2455146064 1267.30387194454 1833278.95580565 51190.3775932201 560909143.591251 230.278280251135 55316.7536338916 304.898326530054 391380.875451288
229 58.2938982360417 29175.7303717858 2.78441231044377e+19 2.43061586236299e+21 51529.0339833118 653845494.988876 116793.563925401 79983832.8637067 78.8972552390421 102791.955562475
230 57.4603724773864 28327.1125087876 16641.8540559424 23250372.5139929 50446.988762675 867081074.19803 163.841984694225 239900.28262312 264.054982575253 259055.337981928
231 56.6756144651931 27642.868842512 5.2068604381856e+19 4.90394002124494e+21 47618.2442077558 911254263.372647 438.631229239327 557520.830936924 218.716054411048 92519.2161027967
232 55.9380147196576 26889.1668055035 3724.5982564452 158720.260863578 46628.1418488787 1179672824.66846 255.191703535665 202345.128777159 136.778176805148 184469.228143488
233 55.2362525611011 26204.7121636129 2.13926443574101e+19 1.96625365097771e+21 45960.0738640898 764438554.373356 528.471795751119 149067.088717734 49.2129454115445 108078.457335213
234 54.5791433647527 25654.119426253 594796706.667887 1631215644988.06 46694.9385377573 449234518.384936 1732.42571746796 441511.766494867 99.9114996671657 75549.6828281456
235 53.9737435926744 25000.304710602 5.01196955461386e+19 6.2823899502649e+21 44896.1878973289 473976145.077333 303.279096624922 193091.424959081 53.4201403837914 47981.9489880208
236 53.4126310886838 24485.5123805828 87.442275528962 37908.8714628568 45337.1333675778 319187963.985762 119.471397470193 60003.3878823662 80.4835946686232 45377.9796654824
237 52.9037930317165 24060.9739547372 3.1268672455911e+21 5.04837388532238e+23 43642.9691635286 451495703.310508 1063.51991576508 979632.114088118 122.982700291079 103561.264939377
238 52.4296878874041 23424.6176381614 65.7307603298322 29633.1690102056 43918.4924694936 396495152.115344 1771.69463113791 863270.670116837 263.24997733402 197812.967109159
239 51.9875290654492 22891.9329919687 8.34635539248367e+22 2.29987527297109e+25 43021.7267895986 339640707.558992 3404.33914888095 941755.52879437 116.466123208286 144179.912950909
240 51.5771800416843 22556.1900841931 599700455432 2.54478558002609e+15 43062.4094766847 307135778.478487 140.832992484348 36579.3848891394 134.209632490507 84429.9563455644
241 51.2070441742362 22080.9395419743 1.48204337518861e+18 6.90750496197928e+19 42885.4722826371 244428572.481244 77.6472913896792 101780.701269725 128.506321998203 86133.2906825991
242 50.8554758082972 21579.3738285104 11359.8468721992 1997005.95189547 41652.2522984833 266957054.958937 306.416451194001 172605.754141578 64.5583216296108 103285.277785122
243 50.5391338978811 21199.2821845408 1.47605926659925e+40 1.07685273712422e+43 41604.3249768176 419271615.423655 12476.1328603451 8764129.1094516 96.6176795541024 94015.1386940182
244 50.2432172955786 20923.290578712 21050.6888510416 4649384.94102552 39407.7013268056 406989325.866964 131.130347040935 78670.6810949296 257.672377703315 178791.630318515
245 49.9716049436917 20577.9828995633 1.63269663235891e+24 3.50108031055753e+27 39660.6315842979 589661683.724743 250.121369815941 139365.493412354 102.042963685801 47674.7872198491
246 49.7300612525565 20393.570977342 22034.4694983028 11643127.3782803 38390.4268689498 290392043.378404 62.3329109119095 33468.6237090638 84.5045498030362 57779.0216995562
247 49.5061006618692 20275.4286227571 2.17843670820148e+18 4.31390665427322e+21 38742.4134007605 189360708.904091 3117.71430627863 4146178.9695095 103.843294539784 110707.31137428
248 49.3116067609691 20227.754137223 38724.360354886 30431007.3230345 37890.010513834 254383395.286315 1249.86565391306 365365.891860086 88.7037100238492 30412.2927693513
249 49.1229642856453 20186.7480244836 1.99771911543197e+48 1.09219763713888e+53 35228.355027665 372757379.07408 75.2276230670481 20692.7410469716 68.8769660856806 28063.1682401359
250 48.9535353366228 19997.5262241392 3744313.79310315 3375626927.21171 36028.0314737843 224438306.681085 288.737678227853 157121.053870892 135.836338078297 103913.507048402
251 48.7995679806644 19899.2514209655 1.05805994872343e+48 1.49619008174274e+53 33727.8336722455 502909839.741617 62805297503.0019 449970931475729 108.493328116696 49752.3600343069
252 48.6593699171718 19865.3838086926 69648.4667764325 11465744.0012281 35479.936122204 1018746775.43854 139.43501391767 298936.299556046 7398.9259515454 2512328.3264805
253 48.5364640535381 19886.5960134783 3.90774342556744e+42 4.77497704144353e+46 34358.7421722406 224035923.330476 89.8209318596513 88034.9376965373 107.017789281147 73203.0092737478
254 48.4293644407609 20101.8251242768 44920620729798.9 3.05739912332371e+16 35449.8691722368 145207008.355833 123.860111009952 57616.5918628489 109.642251773081 53521.5126407926
255 48.3325399325416 20355.347998407 4.16930810395322e+135 5.13353839243295e+138 36427.5378508757 161605090.661849 39.4230676036752 63118.6340260723 44.4613842586397 50189.9162669186
256 48.2483574223771 20667.9079376936 285432580246284 1.05424380910543e+17 35312.2940967089 131114942.241956 72.5674833061555 59970.3302253406 60.054871395543 29334.5251936515
257 48.172255342153 20932.8822386862 6.2750946765959e+170 2.41791153338536e+174 34019.8234781218 144167723.802496 64.7858881655856 74306.1733495359 91.9513505822893 21178.6548417035
258 48.1060466606901 21229.4162273978 606639500739771 1.18434089249392e+17 34842.0168053675 76236539.4604949 61.387038293665 151513.766404738 78.3506095939016 22448.4441232529
259 48.0478781245513 21566.0552568814 7.69825499080018e+179 2.26090650055335e+183 33565.0341893697 90678137.997507 140.282843380185 127806.052051213 86.5514412102965 27754.0315311743
260 48.0028055771231 22092.0328297344 30383437206868.7 6.57790597613287e+15 33169.3506866982 85086721.5069265 3.72145397423262e+28 1.09335034732109e+33 88.0397614536381 25103.1093712555
261 47.9684669932138 22548.2265274704 7.90273043849173e+178 1.89899998269668e+182 33329.9659314009 91732395.7610266 16033349.8637068 78282312825.1224 84.3199647460402 32775.2007239981
262 47.9461272081457 22928.2610461766 14111735808677.2 2.15554686760799e+15 32142.3105547245 136452616.714924 1769814883928.38 2.50938737033296e+16 61.4986783824276 31739.6382329877
263 47.926935475885 23502.7075279906 9.72115623716425e+95 1.21560824199098e+100 31423.3263089246 109723029.042786 70583.3858891897 487370360.353373 76.3648370457984 18411.5835137238
264 47.9304666691853 24168.3443041164 384655513666.133 65414410625692.3 30559.4691319401 203704423.175514 975873.521076484 12626496129.0457 72.2701848932516 24448.2779935855
265 47.9179089944422 24860.5656906116 7.78593990858075e+185 3.11980713315789e+189 31691.6504412092 226657670.061221 2812067048.52855 13257877939978.9 386.27094414404 101074.642233921
266 47.9414376175535 25768.9117329604 5474562.51020138 1672871818.24599 31146.2008931448 118062915.211985 41.3965565095256 827737.404869888 35.3955302846386 17646.7594334162
267 47.9420393983241 26746.933481964 2.09258098917328e+128 8.90021031124354e+130 29687.597130856 161608208.921239 142.239736640082 552462.974806438 121.733119930948 75077.3977133905
268 47.9805449444277 27627.3708944038 144.996375036967 846337.981291225 28906.1052812823 129876211.146358 113.506946796385 253521.488605299 266.730653750381 103311.63771964
269 48.0020801281596 28778.9689152587 2.76900904918393e+21 2.37105460859369e+24 28090.9400347422 145744802.207409 154.48535364627 356390.905794412 54.9992623249293 30339.1929852202
270 48.0493065006548 30079.2858972951 86.7519918142397 2368928.77731983 28646.8869679675 103946321.336626 128.715527849633 230225.168924649 76.8477047925418 33803.3821159246
271 48.09547979492 31360.9341259397 8.51880427474654e+15 3.9747167762448e+17 27976.4384206238 118662133.715458 132.435822370207 174512.883628769 66.9386505286082 45083.1095957908
272 48.149125493691 32794.5069174262 40715963.355556 19037751722.6964 27892.5437160065 101931776.052642 277.752287853448 443240.713898364 70.4531461232702 63437.2598970445
273 48.2134805426562 34549.2933820491 256559923.723682 134428455699.391 24399.3734000395 149888180.196907 157.994500295905 681144.497215015 67.4752887812199 15894.5928816314
274 48.286345713633 36119.7211239599 2.08850654025761e+19 5.53924123552951e+23 23403.7744681116 181450295.800862 73.0699165837688 142079.253097252 88.1904407058301 28430.0526708801
275 48.3617545097105 37705.9130716684 328567.906755257 469529699.397299 25885.7737315141 116673058.364232 1424.68149868772 8563400.02872407 140.959208168054 39287.4962494559
276 48.4632573368981 39909.4467217039 73275050261785.9 7.81832939560173e+18 23432.375591636 108276511.924988 136.065514398352 68779.8057412203 116.826036377859 19251.2284540948
277 48.5725208763433 42471.5134344146 4.19645904329452e+24 3.65816767359922e+29 23204.3762187866 80329830.5799747 119.297761589914 175633.476588746 320.772160717914 213742.34249335
278 48.7177892942656 44851.7608832132 3465680.04794887 492671478.708725 23175.900753542 111031582.40409 133.809798752012 309588.130373405 57.3644305028492 36840.6987835498
279 48.9159173648561 47708.7983014905 4.28965227639458e+28 8.39440658939098e+32 25635.8227812341 58081209.7110219 1425126.39196467 1752115425.95791 74.6907959492515 38141.8690838917
280 49.160090070107 50340.2140830179 88555170.8143367 10908056518.4185 22240.2975612403 120577917.882324 155.165985132593 223593.860448064 92.4971529359451 40950.2718497519
281 49.5251889281085 52759.639173796 3.49771612415487e+35 1.26274047334469e+40 23697.7743228059 85535048.9431537 356.183394426777 665176.026147915 89.9926671041846 36619.2125893116
282 49.9714255215928 55575.3243289892 18246847.4025464 11298218607.9014 22319.4934616444 91944618.2247863 516.546854350372 1355710.42007428 70.7200104692869 39003.0630326342
283 50.5795855588258 58344.6037001852 1.18811240359124e+30 1.09066410527702e+35 20215.2924891579 95020634.1029198 1672.70443562592 2403270.6673966 71.5679865085137 76330.183016386
284 51.3490125498793 61163.7030148996 3626313060999.27 2.0463284963326e+15 17534.5477026176 158904953.823704 582612.348995666 1551407018.56149 37.7926998149479 12847.2126831521
285 52.2584363355108 65292.3143636559 2.11634395017892e+108 2.9323732802197e+113 22682.7851628755 47716836.9947366 1033.97445861812 815293.560710165 75.8218354737124 16214.1358392064
286 53.3052381554058 73737.637338922 3033069141881.61 1.2788141964895e+15 21455.2916280798 65199384.85643 133.120389002699 189873.074428623 41.5431315373013 16960.6052384717
287 54.4263152894441 82048.4510650786 2.22967757858479e+87 1.28908701310606e+91 20411.5813305389 75255598.4305959 106.757163642957 218909.362706749 88.4381140250057 18713.5343927976
288 55.5482505814701 89843.3591851066 13672551103147.6 2.84431323683728e+15 22616.1193920068 57040312.4213433 95.3521001024568 269656.055820655 71.7637477502461 37424.7265697016
289 56.5669177132744 96654.2452385527 1.82807891245903e+75 2.84784164509687e+78 19248.2164167733 53590220.21593 126.916780856165 109695.240517775 70.9182407739581 27098.8807317613
290 57.3503741904795 101133.145470936 25720465740.2969 8903994287025.69 21711.2077728318 63474517.3531208 893.975012420506 2367305.60180757 51.8935552022285 22406.9339654817
291 57.799410071068 102773.765767405 5.38658813115815e+72 3.1505545953843e+75 21224.3804678216 47462281.9127461 190.679805676113 219247.745345468 92.4869686461378 64270.9624483748
292 57.8279049005728 101763.154065758 88396086266.4923 19642453599882.5 21977.9034026627 46664597.6918811 133.378385836932 96659.9111091317 53.9783099177097 17380.283537892
293 57.4091065080512 97346.5565033644 1.8171145560164e+51 2.21286327163371e+54 21421.7701333831 37894299.8620502 101.503362065752 221278.701796714 60.6128732911389 34052.1191643105
294 56.588059754017 87882.4243165964 203859549.872953 54176925298.3376 167656.183631176 1184234010.8934 166.737761419444 136369.017709277 71.8303544162901 39278.7438134877
295 55.5410010338381 82578.5392061697 1.83858009961698e+56 6.84229075946504e+58 58793.942027164 615273773.821261 158.122079792937 312331.532440321 162.72805781228 59064.4703698228
296 54.5880541387498 81917.1449996643 114.976015583571 47869.1021714385 26320.0212880121 241879172.205799 99.5091954927519 160616.918530609 73.1530900869999 31188.869082504
297 54.1123749239984 79720.4223130984 1.16810817060879e+78 1.80862188154917e+81 17427.2119653127 42436841.0577187 5088.33092451068 5262472.01959237 107.124038643227 35417.1569085123
298 54.5393678353694 77921.0630261137 5934519.55491449 152033184046.847 20170.2950512667 52658334.9710436 27430.2560493916 20104900.8987208 130.461641316602 57835.3483735526
299 56.1572036634691 75267.4751089751 43941109205865.5 2.48869083229581e+16 14787.3231938752 74175736.2421994 106.931616273228 239499.354927437 177.153559284881 64567.4028827779
300 59.0056697650436 70974.6606439177 18355452.2685676 792754345256.15 17798.9504974804 80418703.27441 65.2884359200692 140586.138316163 75.6590872855389 33542.6058556492
301 62.9908324003101 66735.9236921138 105873440520880 5.11254388156312e+15 7934466.10708335 3225264257993.09 185.963912066869 338189.759058115 86.2033163007261 23006.1462731501
302 67.655198933546 80435.9635237669 11986657.9973563 2608844120.37258 4511112.38512206 3162281049596.84 69.664513921218 99823.69497477 46.170823628881 15699.6903222837
303 72.6384928060834 100498.651729734 1.91288135703294e+122 3.17344774162109e+125 3773271.1914988 1113649298687.42 46388.1828745225 18986351.6239962 69.3262108667812 19849.785670113
304 77.3544911215344 117141.724417333 170259051.980021 2249281994.92507 3188882.79405346 732555749231.903 154.183966744853 299330.053098011 60.1328277456244 19254.5766636701
305 81.4187222743214 129110.403502061 3.62535763622389e+19 5.44190418033685e+22 2705802.65147733 549121749765.443 7162.49244578914 18876401.4628152 50.8592419672136 14686.4143981132
306 84.5793183708668 137178.431982761 175724786.638721 4190786303.02427 2452544.36148142 307694435138.613 88535.7224560527 132394383.290548 68.0517183057377 24737.3593300352
307 86.6230601884521 139485.190460289 980270024029905 1.67406417259845e+18 2112835.75218979 294875985153.984 114.301024261023 100873.257191391 70.9409817547166 22985.0682733319
308 87.5249589884215 137116.821480097 360358723.271383 80552498989.2177 1843862.6796381 314369215863.406 151.005123522217 270020.316191418 67.5786925836121 20403.9424986966
309 87.2556887470936 131157.417075948 68306445698654.1 1.84878507359449e+17 1733487.22183625 151899287063.103 3427148.68451514 5086931194.8127 179.335794368478 62883.9928073303
310 85.9142678203428 126315.942666452 800387528.19743 531042087357.422 1548188.98660169 146576001040.766 41.8942049758684 94218.5169500119 103.04194316445 99145.2819474169
311 83.6207513503008 133045.796251814 1.95467250628014e+16 9.90000738670045e+20 1380990.88256488 147199694027.226 73.5465163804143 69460.5920465163 105.658234427611 55320.6410874295
312 80.6511909537138 137406.678939051 5109833.01170239 3458961915.34182 1296156.57150879 104663019189.983 9591.12725421491 8146623.11707073 260.397039303039 183503.228985911
313 77.1619629638135 139051.619432962 30146035486664.3 4.83488616165677e+17 1213854.24875748 84962256715.5283 407583.115158876 844897688.12645 67.9579239240866 87850.3009648935
314 73.3366463103011 139045.190632073 11807081844.9858 10599572683323.3 1136016.12007764 61830651066.035 127.010408422402 153582.677992685 63.8936692340364 60713.1055138653
315 69.4655519852315 138204.588651382 1.26114004359581e+29 2.22405188481972e+32 1055688.79219826 76411916409.0627 1111.32581334772 717731.112076149 45.6925787152169 40112.8081279341
316 65.6776455013701 135558.978062413 101899765174.538 43393091666584.1 1001563.52747975 51298583855.6041 110.423691726306 126161.314614699 102.617232529416 34313.7105431728
317 62.0712018260998 131704.886191038 3.25491172761969e+25 1.62228000828588e+30 911198.5650139 71346665475.3279 284876.397030855 1236559618.97376 3819.8607839299 990926.157424229
318 58.7659971604794 127164.22073758 441235004567.151 92170649581315 866529.33309534 52139824629.5094 1651.5202795326 3145910.62032966 266.232878051544 144501.52005518
319 55.7743634142155 120632.675751566 2.45612304070629e+32 8.51757221333838e+34 810421.475499518 39060399620.0291 21219787.964559 40667689229.599 115.661982789777 76211.2046486772
320 53.0444379793157 113591.836090553 53163768280.3743 10605575872217.3 796354.720561214 30011723693.973 114894.331168138 36690995.4246393 83.32232627277 110443.744697948
321 50.5849733637473 106534.020514003 1.70252118905355e+36 3.73392769228753e+38 763805.858799834 30727376009.5254 128704.345532546 188426245.094291 83.063095203405 63009.9519941269
322 48.3717731925777 99294.5261536062 11761900224.7593 2284463923643.44 715845.604808848 26600919979.6294 1736.02574039416 2817723.14367503 155.72737039683 134182.749466988
323 46.2815464174745 91738.4016121166 1.57202017743521e+46 2.50233322369439e+49 699176.131975536 21121048908.0613 18346.2860946504 12289350.394359 88.3780936770432 84644.3437571087
324 44.302027341079 84006.9819157546 210850932.489334 43709734050.2687 652470.662044461 23401797944.8982 458342.159316265 1095937843.37414 64.5818552758267 45128.6534865396
325 42.3228934423421 76599.2850145189 1.04475786748934e+51 3.13775680396243e+54 625568.339712808 23866930277.2759 1427.3047682293 7285111.11535932 59.5111392742201 58685.6064447057
326 40.3631853719907 73899.2971562483 363350.950201048 179725831.249522 620123.927865238 15617191791.047 1720.71656156661 2939973.98997187 72.3172674268169 30910.4479522374
327 38.4183094139447 75271.3189653073 2.9892600411793e+27 3.77002706636585e+31 583317.569362548 12123187034.5111 150816.692449367 394545136.204659 97.1042707160804 27916.1745576238
328 36.4314455705094 76166.8409859952 5189253603.33547 12128131346006.1 548064.36018868 15918218963.2392 73096.2383043637 268916929.224073 105.865672397543 61294.0093005708
329 34.4609261469385 77190.2032249065 21984233404537.2 3.30520214403195e+15 535688.4619988 15036921746.0857 265409.869789578 819987607.690261 106.295007753578 50530.3172471204
330 32.4937700689059 77186.1874796998 2963256144.77466 19726949416435 520677.364155543 11605706248.3563 743.237883434009 333524.387194638 134.720318691761 135046.836702894
331 30.5500400276715 77442.4206916333 2340628604115.06 120795930054024 501195.974281766 18672592368.756 168.129831346631 194540.347164073 113.983715421853 140604.864331437
332 28.6271058451172 77725.7983152683 115447407129.52 13220395790269.4 505873.965263263 12042344323.4181 754.686640340477 352894.167028647 137.720192316316 44831.6601259336
333 26.7675758348876 77560.8709299669 2858415.86502284 2344407897.21032 483216.331217621 13616104288.1333 201.972513594684 215162.277338962 148.096052839553 60880.0059012526
334 24.9124058177984 77358.1264829336 8121372087.7253 322788502162.181 474871.217215113 7856639741.30987 2418.36075044039 3800727.98673166 114.990240440798 114755.292095223
335 23.1709257262879 76605.7334681654 41756048.8692233 33947654219.7511 473144.6578502 8041060050.84246 55.6121206427891 155970.674688695 288.78673202318 79845.0657005228
336 21.4900506147024 75889.894586588 3.07780377407146e+40 6.84783396249898e+43 466533.742642371 7288103714.61192 11717.6341666926 6992229.13741737 729.971894464955 640896.992628981
337 19.9181073046422 74656.7095628181 589865163.577847 1516394974542.62 455493.969331686 7274468158.47278 164.508745261385 62509.7709189327 97.5765474220456 43623.0405418843
338 18.4282409513098 73991.0682817748 1.46076584754874e+39 6.23746435919048e+42 458785.18413653 4982447196.46967 1361.50086876762 2741912.20382373 101.39132875718 79726.5443192647
339 17.0128359617531 73188.3701358358 221361991150.526 218512455008727 454549.9021583 4812334531.615 111.648929481585 160483.854909918 119.090772322527 42130.8054189948
340 15.7276414827443 71658.8146045283 1961154514.87682 2867831125151.81 448668.366536749 4019527821.53774 38071.1726394087 31512609.4953189 80.3712040730116 196234.060143615
341 14.5008560792381 70466.2789965678 240588180642.14 102676564568270 447188.9008771 3614621293.70424 214.886822488042 267414.073999978 154.373663253707 119739.898118973
342 13.3924600881173 69316.600464431 5.8459050011072e+18 1.94689301150914e+22 444393.526279605 3490129283.48662 227.052546136559 259916.5750217 442.189785195963 274085.856287851
343 12.3643632062214 67771.541605185 232526922027.42 53806047116465.6 435869.814219975 3958136745.8028 118.168622524548 335868.843097167 81.4211591443937 77083.6985825414
344 11.4257809658096 66250.4473967274 2.03268562488968e+17 1.18006593593649e+20 436413.007761904 3008903043.47966 47005354.5442627 56489719266.5046 112.178379443332 78357.9243161484
345 10.5602516247304 64543.8693705892 213963704972.402 32713193867002.9 436029.651625116 2447317844.12444 71.6392256163702 623344.551234791 215.256635012029 98306.1278519703
346 9.78379628953874 63608.5878909281 2.21536358074821e+96 9.32030857261776e+99 425406.58995891 2652128540.64641 354.716171132407 137811.754779056 86.2529967983649 90028.3314826761
347 9.06589978590847 62652.1442772081 205523982132.308 18588435372381.9 414422.076239766 3690424278.97094 195.697858220916 158381.15673356 165.104372217326 49475.2118026986
348 8.41754131462679 61385.2293085584 3.19917883223242e+132 8.20793709671236e+136 420382.080536336 2823931817.94725 488.385387008557 1736709.33282599 134.009061272755 57648.3806735507
349 7.82193076721133 59530.1484421749 183907551534.417 15148359653684.1 418180.691666421 2386496828.16611 30319.9105694046 18342766.4963065 2247.22515428968 1897049.74404136
350 7.27565076116077 57932.4921735866 3.62935352739466e+159 9.53762232203603e+163 411532.604033525 2066607233.65917 217.895527916963 179558.381915901 410.909026606164 274451.93054363
351 6.77941653792813 56390.8051184638 169079152622.276 11576067627858.4 406535.567121942 2292933933.62534 113.3407953753 150962.343570786 236.603218765823 174375.54867378
352 6.32720480095987 54957.2180483818 1.30219036664554e+150 1.69455526566631e+154 406123.24636726 1875643159.34986 102.752418947014 102892.584886937 138.554158270696 158648.423357238
353 5.91564237110343 53748.8029372641 145625358862.511 11525760619098 391144.42441387 2280289053.42972 17579.0215633874 7479521.60951745 103.832404408793 86772.6083288928
354 5.53780781023008 52347.6692560545 1.89486692814412e+76 2.43337054911894e+79 387908.818075108 1838158375.23931 18018.1740036044 7049505.58874719 242.699018129312 242049.9017583
355 5.18922175681047 50671.4980516966 74063410026.4349 7447874072833.36 388312.254615399 1566213692.95197 993.556924805471 472046.08717052 184.339761179964 124956.808897266
356 4.87217915323785 49416.6664089218 3.0838579621153e+71 6.22765616884442e+74 383880.188036286 2639044802.3894 116.829178981028 104041.57485381 531.302663456342 100430.867445183
357 4.5779801089096 48141.647397446 122831596797.251 15659559014278.4 388882.007083413 1623562860.00889 13370.1876814661 5316712.27114468 132.125134361689 131282.466583608
358 4.30558530882376 46911.1284165367 570653864.622679 127618360122.72 371892.801511047 1849521358.30029 129.372527852937 122409.482500067 2644.56106349091 5254244.80653557
359 4.05543555172804 45568.4752816465 64582045577.284 9653812095524.98 365923.926475307 1522164152.64178 988.70562662765 511459.226417988 508.698580432431 415109.425237782
360 3.82385485570873 44388.9878246825 269571.106039365 1202883902.33513 378291.398013169 1157946460.53841 224.178835304648 1285184.85759746 321.908810278533 78512.8491102602
361 3.60921974045452 43521.7230126718 80310197408.3992 4589141693751.65 370999.247306718 1282780276.97677 103.520108576529 679159.646953817 150.560665005198 85430.3457248398
362 3.40693415893142 42210.9330169137 40327625182.0199 19643974623139.5 375118.768587399 1018415700.1289 174.12769955493 7695498.05219261 224.942224062497 102179.479387769
363 3.22106821482343 41102.6270912702 598089577.410447 296718704130.345 350455.103330591 1920848777.99697 232.322124530897 228179.090190578 83.937528761977 61055.9883521374
364 3.03989187564918 39916.4598001802 23268803768.2766 3751215118728.12 346494.70959291 1261657323.00288 96.4908386160825 39793.6383892814 336.974695400365 439014.584715701
365 2.87801995571334 38815.7428547783 8497130.31941539 31784610621.2333 358735.159200876 1086809387.76756 163.753452875654 95640.0787464671 496.162231016254 505692.842314467
366 2.72037004848595 38026.3474384721 22630545177.4809 7369872679912.63 350778.799842024 835006909.236781 40.5024959787448 48095.1381504347 81.4752155560498 63866.097763596
367 2.57893201461661 36682.5211694082 10076.7302692367 14845382.442537 354193.239665114 584623506.840143 382.880193503818 12659764.8859473 143.188643283792 115775.266550695
368 2.44229566662866 35473.9496027526 2.00979601600829e+46 2.25000348686416e+50 347517.954942132 763081957.250782 841.897169871837 176524.235107617 55.2815387130965 52952.972424544
369 2.31773888494353 34574.4718067485 6366811196.97343 6402254045226.1 336850.955762197 1710551788.18999 133.90531098534 9751850.46321184 172.078626069151 95195.3777974519
370 2.19540969918239 33466.6149558134 1.68594175561301e+15 2.47112417310657e+18 339116.284569543 774937740.971539 6098.24147741359 2773296.19905466 58.3559690685675 63267.57408191
371 2.08748881443923 32614.1834158123 9102975969.01326 4956884411452.81 304051.894582468 1559829379.43298 59.8412016015397 56694.8899473324 149.26677656713 70287.3964844167
372 1.97608611048963 31814.7421329779 4.2275943121396e+26 7.26575554940677e+29 322743.369256702 865042100.869997 90.8199810687254 40565.7869047601 83.799234692419 102031.32452918
373 1.8771481666477 30860.8502951543 7579735332.31196 1931039120822.1 301940.433550947 1690954916.72973 167.379685553568 1332487.68671893 81.5724021385609 142169.026199044
374 1.7820239571645 30066.8331961216 4.09223914603603e+192 3.97605441907249e+196 324669.9252025 842455846.75167 76262.4771279433 15079108.7867091 121.00781704877 60118.1518289899
375 1.68981409228404 29182.9018977681 7670145842.22913 1385427690265.3 312828.396599482 1041572695.77747 158.340631389899 56444.7259547033 123.211629430987 98129.4466814181
376 1.60757474161789 28387.5073448434 2.35620821779715e+128 1.16514093556089e+132 200124.507728145 6380015717.47125 165.446290684241 56712.8531228528 81.2593289310575 52892.9414452939
377 1.52887870042606 27689.0937293381 8119703845.15633 844422003534.777 299884.716217269 838705883.284415 147.46143096494 641099.651257431 88.0646412306777 60486.7650229879
378 1.45285498559034 26790.9368657478 2.49730373702788e+149 8.28016242478282e+152 205089.221216829 2248848790.03318 78.9987675924658 289439.752210286 258.957767689644 84095.4500325932
379 1.38392984111059 25986.9647253009 7000279787.86354 630645981201.435 657067.35992966 14271860760.9713 287.66363844872 1055107.59877444 77.0684467338935 72926.8046112842
380 1.31676651138756 25190.3691423006 5.44824144894986e+114 4.39392315851411e+118 257400.280368843 1423040347.5486 78.3914488345497 252228.693329883 44.5466715846959 53521.2590579295
381 1.25438716630662 24471.7279657904 6088588329.18981 436329677986.805 235921.665157864 1118773274.50927 148.300675657812 136499.735607073 327.562620965211 198380.486297266
382 1.19595477458642 23668.6930944408 1.05459449327192e+116 1.21392439271365e+120 233499.026422409 1143911370.94441 152.449173556376 320778.214709395 113.139692340564 94610.6025091017
383 1.14082125691571 22910.9958632701 3523206443.57158 273194894584.114 183399.869402126 1436327367.31539 1222.05345423658 841771.317257674 275.083215275626 57549.1862053932
384 1.0890395984344 22378.9955059866 1.48520359683854e+135 1.52015749724198e+139 287698.334507266 791633601.317654 119.055540320325 205492.835057686 88.4029766991917 46656.766253441
385 1.03956535355303 21616.6236106181 1814910434.65395 171194194237.12 390726.377891735 4953026740.11294 3831641.98917841 12589889604.7744 92.418629087974 80417.5366868838
386 0.993241668034322 21007.1377989598 2.64512357216454e+118 4.73437119327756e+121 31197492.3116762 234002052145.87 678018163507.225 3.40376187873136e+15 164.810226818556 134962.4553559
387 0.94960935628092 20499.3683085567 4053566419.84164 492027295548.363 271828.21784248 637647537.206804 784.826103077221 1523638.84903747 73.279876376208 40369.2360996769
388 0.90807765949951 19856.1439051016 3.83589569949213e+27 2.20673853534786e+30 197831.266063506 1070279679.22012 591.230225344498 1636687.01300608 33.6313144979601 70136.5061694952
389 0.869455871760632 19284.3657048839 28558610786.8085 3682034576420.71 191006.84259351 1043737059.95968 1466.85206736131 1714307.07473619 72.5390184736826 54052.8899700797
390 0.832209200711825 18698.9692968811 658942.167548939 159776582.782429 226305.60016031 551032806.234767 38.2988751427955 203245.767171273 32.3541272784377 42014.1081887709
391 0.79669040771943 18131.1313625531 3875102207.92003 249086840030.364 183928.774199589 740671340.788766 123.912872981018 136743.862893977 88.8874982146199 52651.5896722987
392 0.763575754447821 17540.5687948945 6315546184.36706 1260847919727.89 104116.060910569 1524522682.57266 119.164469027275 100399.380710778 1012.42854325777 276252.49607185
393 0.730829324858967 17085.8579206907 5.84870682559467e+257 2.05531344493307e+261 158778.162432815 1457480748.48024 128.063240712603 92450.1440493411 36.0229757619426 41890.8960622073
394 0.701641989528785 16590.8620464482 624702987236.467 33354520471706.4 152402.11128983 836436151.112863 95.1877786654529 91537.77297461 105.176046327113 72360.2235511524
395 0.672427300182327 16113.3616200906 1.37222869824066e+34 9.75490830395443e+36 104199.240501693 835590769.664054 60.5202380948203 74832.8113379369 47.2247336144997 35095.8098354867
396 0.647507309837498 15694.7255481665 584904920268.518 56359506998037.5 161266.118234054 680581266.911988 257.12935931155 571496.686561836 77.1063202951212 49684.4371870922
397 0.621082802938051 15184.2903078546 8740.61529363884 31152850.8783803 107704.358986326 2066279066.05075 727.775343352056 472272.487476937 22.0845827230715 76404.1611144884
398 0.598396669199262 14713.8762625057 1.05321374252498e+56 2.20925577001883e+59 231341.389536507 1854378834.01674 92.1253505430968 209813.354678565 44.5437242924907 61645.1831955396
399 0.573816029641523 14250.7574544483 90604847.1294952 101969873903.089 130113.671494949 940474475.162564 61.4800155719352 126991.332394274 45.1156189304834 43309.4362128162
400 0.552702093153418 13812.9046591177 5.68059002070636e+59 7.37228608261845e+62 160566.255084492 428804051.759687 1222.73037356772 1741129.59941294 60.3776086827963 35690.7592856658
401 0.530756078464297 13522.9239611472 725199144.554328 361873133596.284 18760944.2474036 7878975148397.04 37.5703322592489 143216.390425224 27.8619950693472 39319.7489606091
402 0.510407880037895 13042.7942602843 2.79737655950791e+26 7.68906715534356e+30 11894023.6560199 6469633525858.66 28.0667890138899 123333.351667315 39.4049142342944 35616.0396459697
403 0.491697171578476 12536.3739464306 349345287.245167 98457952295.8728 9885618.81700401 2828319167652.39 88.5592843194115 67475.8828186431 73.612155340186 60204.5742512837
404 0.4718476352405 12278.774673845 NaN NaN 8374626.77825608 1985277828574.26 51.8996374122404 108189.968740106 74.3286192108056 49463.113531627
405 0.454922013880535 11973.5401659234 451694191.217358 78260848360.3974 7498847.52572758 1302631403818.35 115.636887281113 104844.983198992 88.9503222774847 43759.2278681507
406 0.437115250783406 11498.0457101866 5.43667024035925e+151 3.16229118948678e+155 7010311.28343008 791095575188.635 54.8199461004969 89949.4143466756 36.9018201341675 32702.8823608235
407 0.420866292911659 11189.2004442813 522002117.593238 55877947239.3578 6489953.36985226 588188832308.769 114.686623334267 83550.5902265715 22.4189278989899 29135.4487587228
408 0.404914507889839 10969.6392942017 5.18540965332593e+203 2.10513506167385e+207 6106699.23320985 508376433267.071 76.5239278567246 77175.9320811523 33.1297819732416 35056.1848907804
409 0.389836889746521 10571.5095740847 506084222.185033 42535596392.0593 5685999.73312594 430078702916.993 80.8491245720933 64227.812743887 54.0925384471899 48624.5517640053
410 0.375020210668346 10157.4675628385 1.45089268117163e+73 2.92488940916888e+77 5378441.33114721 272556420935.588 122.33123404572 83276.6357674316 62.3245462658565 41065.4315039377
411 0.360877452836723 9884.62885759456 490760404.685828 35454804890.9353 5124187.45021287 254292402825.134 82.6648665145952 51244.3720108479 32.149240689132 32874.8826593356
412 0.346897541668273 9545.44390377799 7.51007233169135e+84 9.08743783905835e+87 4909506.47272402 247110848106.311 100.354342172169 52233.0922636982 49.1954028383399 48976.8157261648
413 0.333929621628647 9186.11030116801 240697029.70616 19783422624.1225 4554116.57896798 254897700705.832 65.7107111706702 84347.7224279522 25.2539440057768 27793.5447782128
414 0.320999946745609 9014.88013414075 6.91334623354421e+98 8.41199690476123e+102 4150862.47222579 223302526891.547 489.2330286287 409932.946887209 47.4749170632412 28364.1127501811
415 0.308925597938641 8774.3619333219 111538676.776325 11849934246.9527 4064200.64711018 144484110099.475 104.019554086375 59240.5065918519 63.7014952408165 39418.0508664637
416 0.296895981321105 8431.646856901 2.56106335012381e+86 1.68385894617778e+90 3774406.07575906 168411697742.188 112.241381065468 71971.7132164999 48.8194643944004 32320.6160354476
417 0.285269596546338 8155.89560658536 109386526.861703 15097604733.3314 3637747.5078697 117700916717.158 60.3995907633037 64582.0302736061 20.6504677930439 24783.2290372945
418 0.274078726434079 7958.77509089017 3.48864424631923e+43 1.40484021172917e+47 3504513.68887144 114594895263.366 33.4430955148829 42021.2534050497 32.1408752626776 27895.0064485694
419 0.262878387642648 7679.39289164098 2303294168.18538 1609050386328.08 3440505.18956656 84187112048.1853 66.9527440883424 135788.916492585 22.5305765024288 28885.5652562493
420 0.25231565409506 7418.43462021823 56289913.7291812 20388001555.7305 3313041.09861911 89260872012.3747 93.5519298028957 66781.8423299865 54.2430184898918 52055.569097637
421 0.241735162651828 7254.51029250268 244417288.327778 18034033353.007 3177258.98901039 82701461899.2709 125.56801762085 77932.7799963697 16.1447041940847 24345.1102604729
422 0.231824437113515 7032.83212930957 21279536455027.6 4.49707411642031e+15 3178437.24669998 72234340872.0731 77063.0085347997 55890865.5005931 43.6726954261706 29789.4990354669
423 0.222285985227564 6755.71129617016 73.0345745166712 210805.962041932 2982630.04566557 76676165315.1524 235.033903993904 137692.377904286 33.5470459253105 22430.0822274245
424 0.212752220908072 6581.85877482325 8.024411342108e+16 3.49956847030973e+19 2820806.35166897 85796346952.1012 90.5838198745766 86584.0832771844 34.2474763396591 22471.4315598439
425 0.204019903514863 6369.00692449792 1386037630.39739 936048562668.759 2827612.75856942 44408347053.9271 147.021729377791 197566.948744733 13.221190634387 15944.2608888824
426 0.194875055287978 6126.61451896311 1.35787578427971e+32 3.18657181648777e+34 2728619.56701038 43817179958.4296 77.5155883437076 47432.3622403759 27.8422036163175 26144.4064763451
427 0.186465519343848 5899.42813533565 1864831.31172818 1361041052.43113 2691282.42602146 54416617032.6392 64.5052909816853 146833.606787204 8.03937207122837 23087.1214702151
428 0.17824876156325 5789.65868642894 1.6957116206087e+94 7.07771811791951e+96 2455108.72845959 90365133223.9707 90.6609970063697 65737.0762834823 81.8578886838176 37152.3821363248
429 0.169879360418533 5620.15097540178 265570.447328528 382704255.638852 2507372.71615573 49006776585.2241 114.084548629059 58331.4455947401 37.7688497455839 32823.2896033788
430 0.162166403464326 5360.69108829278 1.00694142933135e+55 5.66325646898623e+57 2497131.25743587 37449676717.6655 74.0480355733669 100381.299784359 37.1159667789454 29784.6150121927
431 0.154201437521038 5215.01002681607 13438632.1944102 7411002800.24429 2338374.89940101 50458536357.7992 142.558607794593 134754.980686813 23.8650286850313 18572.5887045931
432 0.146807687391389 5155.02044464351 1.04730522144322e+175 6.07719485729209e+178 2302796.71541733 39006425007.5165 150.667615311037 122162.73057909 47.0140942423801 21773.3883109009
433 0.139423164174489 4898.21968829466 26141645.5802272 7934639038.04006 2336769.66614282 25690112443.3219 84.7994040401669 61843.8224954107 17.4669898772829 18795.5936865806
434 0.132621050692607 4667.12959117604 NaN NaN 2289241.79026811 37571227070.9458 37947.4026893302 4207699136.76607 30.9136365400923 32672.3306665378
435 0.12579520419363 4590.75914306178 31825393.6294009 5905733779.87835 2297925.55375386 21193343511.5843 107.318663709327 105631.224358759 38.67141259921 20672.6055517317
436 0.11916904064124 4488.41290624782 5.02474073100806e+232 3.4812463265781e+236 2243999.51783004 26448275043.7437 85.2639222739026 76505.8788997211 25.8343918391381 24419.6190048898
437 0.112930644640348 4241.83780846031 42054352.6085155 4818338062.21443 2214446.13702345 22308077363.6677 164.521583580176 409406.674759949 16.2102548539225 13873.4714174746
438 0.106489310909769 4092.39785640711 1.05816434249118e+194 4.76577419563668e+197 2193077.02067015 17797823577.7909 118.647197350834 79006.1112975902 40.527544382429 20022.4263268001
439 0.100644535519818 4075.28710934842 40774214.8269264 3718851676.68635 2166388.65914998 22669969099.011 95.8778697726459 91194.7392707837 25.5024706448595 14797.4426086185
440 0.0948120813756017 3937.27175846137 2.3826727794458e+83 4.45239526396227e+86 2172335.79480823 13589983821.9549 62.7684884287085 189712.945346717 53.2090543123877 41004.4179160223
441 0.0890769960862489 3706.30978315559 37204362.2247231 2878859001.0606 2101642.96907236 19358570349.446 82.3933489464537 83278.1755991866 8.43396296602742 12377.3681141288
442 0.0839017614111094 3632.66267031144 3.03980780463473e+79 3.9107661288561e+82 2090822.30920162 19496384378.1508 341.828429229466 1327827.51174218 10.9153451125864 19985.9509396906
443 0.078618148412555 3620.69526275586 21489295.5123411 1887591519.03694 2088412.7805236 11279003939.588 360.4394654298 254334.832261496 33.1596149688236 13770.4067040793
444 0.0737444987477343 3440.00277829063 3.9399302458631e+50 2.78246668004214e+53 2076266.25660349 12421706508.5571 94.6372668990701 183556.449609939 23.8729560992032 20921.1427063801
445 0.068938295477771 3230.12405624485 7217926.22011287 791186964.639664 1941159.60909346 27412996265.0058 196.461619880102 621707.924901259 11.4368086170778 12938.2741849492
446 0.0646407080564788 3168.44743443201 1.16940271150435e+65 6.83101569807153e+68 1965248.04637923 13026038528.2611 144.304894333005 99042.3440900178 12.4399102808134 14001.2027385616
447 0.0601484508267958 3126.78619817868 9194884.47259159 1325618442.20415 1920466.81629574 13651670261.5656 147.022267405936 159975.683227796 20.5162978970481 16833.038095657
448 0.0563242115627111 2925.93715399404 2.21477095773948e+31 9.30957948601279e+33 1935979.42670179 12788546839.0415 202.116793897754 398073.138695738 19.2598320173334 18001.103302445
449 0.0522070654714692 2776.11970955615 80417149.5712163 82489103060.9679 1950777.35602321 10273854980.6067 116.700425937057 232857.874558946 22.7209247038936 14746.9164192689
450 0.0488776617378511 2784.85029634031 558681661.351853 38971972648.3201 1763183.37929777 20315438897.9075 91.4748235903792 89506.3613615779 12.5165442898667 13142.2820640425
451 0.0453166884944256 2736.09159496234 19073168.9157112 1642329178.00385 1944857.39902329 7736547490.5648 2232470.39347124 3646981913.12986 15.7084555190397 14658.2734218229
452 0.0424292039707436 2550.19801873204 1041997815167.81 232058354478191 1771072.107895 12874578187.1016 1203.79150022266 2413695.97571743 13.4934235793391 10213.4998690128
453 0.0396619085924677 2459.96473327346 64.5597059706026 82339.4050241572 1819160.99627005 8337302058.27015 168.882667372972 72497.0126285715 19.7846095949943 12644.1809068379
454 0.0369781457724808 2470.07215910199 552233299814.552 48129900878225.8 1820179.91301207 7563988231.07613 194926.9980932 27002497816.4699 11.706896238501 19215.5088795689
455 0.0350773686940992 2388.0122177382 119369331.942748 97333936958.4508 1807433.00711768 7778180653.74455 62.20528773335 1373236.80760514 10.0491765485146 12966.7904179933
456 0.0330208814352976 2198.22828001404 4.76500521926441e+26 1.01742769921576e+30 1763808.96003012 5659253617.33988 157.48389459114 201794.935455748 21.8984140403023 12770.5348650388
457 0.0315857355479403 2150.74652603628 5870.57534049997 4336806.91305168 1729400.4041564 6534402840.27138 76.9639681804944 100928.629537932 9.7820577981952 15409.6852816521
458 0.0305614928902426 2157.90080648447 3.2031472831956e+37 5.20788748577008e+40 1683204.1609765 6092030293.72585 395972.406308651 100274415193.127 14.5370653137839 13832.9415368649
459 0.0296859721656532 2032.95525700916 16917.8457671727 26146120.2882013 1721576.15414433 5019437822.26825 8120.0529087107 203254709.309319 8.19186436797484 10212.3810198188
460 0.0292991005926476 1881.71784180202 2.52281011761832e+51 6.67306780119236e+53 1686783.11163705 4201607481.03182 141.415943635666 144346.900159669 17.1819062123739 11206.6436478943
461 0.0291143724767665 1868.8799024299 1542267.35038364 954143131.788895 1675058.0555224 4926247037.56302 155.365344719096 88341.4855705292 12.6443352057161 11275.0533238639
462 0.0292316704643392 1861.99209530247 5.50453733512735e+107 1.95418520762705e+111 1570061.48912182 11015386909.6739 971.882524739441 1189341.38417309 9.25186239302404 8733.00468234841
463 0.0295099520836742 1732.76156171956 3162522.71071967 911558311.624575 1569944.17817039 9662490977.70389 76.6767418805941 132441.198681281 8.27052558746217 10331.8249171795
464 0.030084649324632 1618.1845741006 5.562966310477e+288 6.6045708614302e+292 1659198.86805384 4446779433.89153 25459.2631505558 56971218.805982 12.8006962754647 7226.26950039496
465 0.0307314517910658 1633.23591191811 3519390.18039801 677454582.551856 1377461.27996203 20498825841.6727 153.245594921509 175539.732559549 29.9015071688638 11731.6021691384
466 0.0315161106265023 1618.34891040946 3.2742968878391e+197 2.23172279525041e+201 1536981.80071428 7137246868.79951 343.321655051769 386436.439543659 21.3211183274326 18224.8847918683
467 0.0323906853369193 1477.52376139369 4734780.27439856 528768123.923935 1582996.96079135 4168657407.88478 21649.6382731591 10290504.0888291 9.29957493830375 7342.06238211976
468 0.0332950905139462 1384.45006429173 4.44845820247949e+237 2.16722710069125e+241 1504379.24010092 4950251471.26715 107.851744943748 179499.86771692 11.5036404541334 10054.5012830751
469 0.0342024368172299 1408.73969559806 4362152.18716096 410105829.822255 1465826.03535957 5162838912.25011 505.597207931846 452601.839521204 8.8931865604028 6233.9595033511
470 0.0351014291615273 1398.9986736343 5.20559759310253e+82 1.09083769208007e+86 1455666.28556168 6017363719.20142 215.963776639145 437417.994656967 5.03648531171649 7787.43176276885
471 0.0360256755602316 1283.33812995618 4397313.44552533 353920546.602589 1542346.12013449 5512468864.95055 176.967673297897 237271.647357513 12.1178449058675 7987.52516925053
472 0.0368447087330783 1190.86755375489 8.64722367416901e+85 1.33477949513053e+89 1546103.98768668 4242968119.09273 887.590801947644 815378.164007762 10.4381359726809 7385.52054027831
473 0.0377368332833645 1215.47513294801 2362969.62346577 228192300.948382 1371942.99561725 4447248899.74963 228.660644089362 218453.266524217 7.00178939846971 8014.72078074542
474 0.0384912472167224 1209.82744185374 1.46514755781373e+45 1.14295726936964e+48 1385929.72668661 4735203494.74217 658.140493729176 3569562.71792198 6.12447745905492 5842.9261613837
475 0.0392646465139319 1096.95832329875 1069549.22352503 133442615.457347 1290154.99431197 7328845439.38116 6655.48231975587 8952505.3462137 7.81617115333601 8166.07208917533
476 0.0399450948221032 1030.90065881073 1.97246377524579e+53 4.51861992359996e+57 1416932.1136179 4456413724.11467 113.771433148152 50079.0322032067 7.22451968120991 7156.84157054255
477 0.040577099970616 1039.06722159622 956848.595623708 166631969.626037 1227308.12800852 5065854690.01993 68.8840900533181 251709.673267097 8.56077772907984 6045.95229341476
478 0.0411512975425507 1030.06280568569 4.06253183185634e+16 2.34216569241115e+19 1296238.27666703 5789893114.00177 1537.91118797272 13697506.5606658 8.16532359846643 6954.31375221608
479 0.0416378602990837 942.592949312602 5064330802742.19 1.58231930205988e+15 1137784.20795318 6015058089.38643 135.700276424838 416557.042014817 7.10043625617291 7626.93894590347
480 0.0420809575596175 873.973832003119 981714771.739939 344110903208.629 1277535.78611168 5427457024.05739 122.756877048781 183634.413478345 9.93574817050976 6952.75094115238
481 0.0424230126155372 887.687984092056 1765185.6753878 177710220.993348 1313953.43569712 3104749833.19809 1674.67710692066 1961674.54164213 11.7615750843002 6836.76018228759
482 0.0427160036886742 873.708331484647 74451570438.9879 6250093920224.6 829833.446697424 10894577617.7388 35894.5091079847 172181976.716668 10.8484966105567 5622.83035155463
483 0.0429087906602676 784.373485150078 1.94882251037235e+193 8.15668502957839e+196 1308274.11419254 3330370080.12639 4101945.03311088 29828255648.1307 8.52340847104011 5243.82940908003
484 0.0430565987536789 737.642377879592 907280305715.695 35837409523578.4 1241723.3160968 3860529866.48373 17787.3030425135 51740865.0370389 4.06538942637358 6305.5921228682
485 0.0431039739876056 761.257432001867 2.89025028427882e+23 1.98646621359296e+26 1018689.7839139 5058392205.64651 734542.364476252 1407340842.15075 5.76260798766971 6150.69990956279
486 0.0431092502539109 744.460600196407 886247657608.505 51313600111260.6 1115487.11902602 4725612510.46823 703.780694475952 1171260.38393536 4.64798362657011 4803.11043735547
487 0.0430165565176738 662.101862061106 1221897321.39313 1587172885302.05 1109749.57663987 3838095085.81474 117.701985506438 125782.282565033 13.0651039445957 5882.82735460623
488 0.0428843841194583 621.816736468799 2.7035385302816e+19 1.474957317076e+23 822877.643801551 5804386418.89254 107.831430807581 74870.4945938407 11.6362479253995 4491.97330743997
489 0.0426600314943366 648.778257346847 354259.581917057 638156781.108066 9879535.69078736 86717137888.6953 125.381990337597 70615.5978180074 11.9742014017 6536.88354119253
490 0.0423904444505251 637.699139452804 4.59818928026046e+21 1.53312144891226e+25 889954.241343795 3791157231.47986 84.0201265888102 83257.0568643807 8.72534943747637 4506.43725071914
491 0.0420473026547467 562.23833090114 824381.301203365 386398475.320567 782737.183757112 5972271920.17091 78.7243064815346 43578.320769085 5.04025970657299 4184.01367967616
492 0.0416419133271826 513.955483737264 9.77101976957984e+17 2.10369809252087e+22 1022170.26442545 2875136774.2116 167.553449402913 337630.906002816 6.32392863138745 7988.12084850723
493 0.0411764837422137 540.125104093256 580173.63908976 161889306.48946 848447.827158713 3500089142.7994 89.1421827161317 86678.5596339285 5.30924999742453 5454.18197732968
494 0.0406478383385675 550.114296164224 3.62786050163493e+215 3.37210831644337e+219 952811.318238887 3349119918.0936 34391868.2149595 136617940820.11 4.24999789916453 4385.9314347423
495 0.0400601701233701 477.330044213857 549195.693244523 102326165.933669 667087.323255318 5202861286.09524 109795.139201375 164177214.949276 4.10578041349962 3677.14042375343
496 0.0394190214261619 412.631717047509 2.15673734156106e+170 1.46087192934335e+174 839049.87006909 10708515727.4156 4017.26174446687 7215231.44320367 3.82976929711816 4974.5332365104
497 0.0387337948987894 432.987091840662 669030.884317719 80224100.0464029 878404.242017501 2762591039.41914 9452.25917825273 32762902.714454 6.20604405299288 5565.04310904906
498 0.0379944680333328 462.396507186648 7.25548266625851e+242 3.68620873035103e+246 862660.23140512 3416178079.96275 6095.39272782055 2870122.45174089 3.60973364765641 4400.6535447508
499 0.0372107314564943 412.55049938658 587299.759340542 58717007.6773099 415510.945915798 10506561457.8077 136.977623097093 140004.79733389 4.16899041854061 4078.92188608412
500 0.0363822696250382 335.779605395487 2.54602453433931e+94 6.00653576963127e+97 467943.401161936 3672094005.18442 155576.499303542 200400473.975938 3.68844997601896 2892.00067486745
501 0.0355142350994485 341.931554850652 554962.464676338 51483335.8308097 105323197.51493 43833055734377.8 1489.97014805539 2073155.16114243 86.5661014029425 498590.473719688
502 0.0346132876537082 390.284360852604 1.10319561283717e+103 1.85588251119002e+106 59324385.2752196 40007104493458.8 103.722399756171 244669.729004446 64.824865913421 76046.723301634
503 0.0336776428362149 367.912282834001 231186.88425147 25107147.9354612 49065162.0249105 16529116121617.6 343.923600000032 449499.011758864 29.3157669212583 54709.9957288761
504 0.0327061760274776 289.699994012376 6.14795338533099e+134 2.88634796452884e+138 41127453.9609523 12480299588213.6 294.324228321126 488770.264157195 32.951441682757 86729.991144528
505 0.0317183438714501 259.759496721787 91699.2134660748 13492360.6312384 36035659.6611619 7156177440644.43 174.834019663597 190242.81099786 134.159035183582 207592.514343442
506 0.0306944381881596 301.638296710329 5.87141264900262e+76 6.37793890141462e+79 32051042.7471998 4196445715469.94 111.318372868983 93691.4489109978 10738.9862847984 18798590.9540968
507 0.0296460979809174 319.31095354865 99362.6763413818 18778216.1076241 28465031.535774 3431316334970.17 81.6893943327614 121335.116863813 108.047027100225 748008.158966095
508 0.0285890679211442 257.326055661885 394545897441401 2.45229818952565e+18 24191142.6056791 3541178516861.81 107.78511994711 174683.617476745 182682.109909722 2113079325.31226
509 0.0275151075063588 196.971426802827 991889.215375286 201329662.488641 20411089.4507098 3426921179251.06 49.8275286822702 126550.176634337 92.9960930070242 458635.067375494
510 0.0264422436378733 218.188443344322 31855862319.6993 6523370801020.96 17604370.2450238 2510230123297.38 5896.64683032523 5045970.59290519 117.50582438225 421877.13055133
511 0.0253780713613829 260.703666731101 187552.419076841 22151329.212489 16158661.061101 1861481348079.23 14757.8635495745 8233034.3692052 1827157.34530771 5242598506.74227
512 0.0243032696915855 233.899538511932 223027357420.217 38925763649974.3 14875760.500444 1433943581010.13 166.760240631463 145080.16764441 586.083193304306 706860.201644159
513 0.023220025507328 166.684966243763 60.0168651924691 103630.176506492 13590646.8656403 1186823888285.94 2809.86402233619 1241182.31575531 502.919041616263 906234.613450764
514 0.0221451211305066 152.124469319539 3.00499550887296e+17 2.14416053970292e+20 12619491.10889 1002573149615.86 105.921584165237 203160.339362829 336.810891036858 586694.772619824
515 0.0210746415355271 195.091281524871 197351.942852242 369858979.915968 11741323.6913325 779017501114.566 361.866565888906 159801.244794252 199.890207527557 357305.049954587
516 0.020005021658152 208.808398202499 107157911716.753 7548742185365.61 11151468.8657089 733493374347.438 55.5149184038701 145809.059251355 131.036422297733 121231.484264463
517 0.0189518934514306 157.387929397983 7.30932819023063e+18 6.05224823013118e+23 9793515.50057427 962719219632.46 1804.95108500851 1166494.51478269 110.427047541161 121470.931844792
518 0.0179133399578429 107.379194077629 1852087329543.44 3.73482264338413e+15 9808384.74506733 566199241098.845 103.808258409845 96123.4496166833 87.6373947063497 95896.0846220893
519 0.0168926368913433 126.457116027546 309282.05943873 333731875.113825 9206020.65293154 530990657253.488 115.163781958577 91324.4758003017 67.9556139945945 56675.3535719653
520 0.0159040349828449 165.601914492695 457678692640.233 149551079063419 8692417.9148931 376805174417.114 83.0337117314271 102601.621600437 106.206110087798 58427.2833727005
521 0.0149470708683162 149.80581098356 58536.2174362295 31793939.8013036 8119601.50575494 342865735250.773 2247.80821091399 994510.355668219 144.857167253664 57421.7820248224
522 0.0140227931311588 92.5345312522316 3.73298150662108e+57 5.56023972868162e+60 7861135.9504915 373173911669.564 2506.52785483228 3076500.21671627 103.345679647437 57949.0921214172
523 0.0131451229882724 72.4611680620152 109115.151951084 29488095.809426 7627305.06920334 361671535607.679 157.578323930273 111606.601622871 126.11152260045 58353.5324138429
524 0.0123013473885919 108.780200852365 9.58630860051599e+173 7.1581454941092e+177 7121864.52621393 304365678859.209 5137.02796383054 4930026.35513836 36.1527712578209 59900.060437243
525 0.011495800663636 132.33281427469 97403.3893826756 18244584.197819 7027361.7506409 259191506978.279 109.40086912993 105316.997476117 105.174626630096 45048.5687152653
526 0.010741897479244 96.933239953727 2.58156887315554e+195 1.81311883651527e+199 6957046.17749547 187456075427.366 122.538358632652 155017.345272899 40.943990768621 89881.9885069718
527 0.0100413207553963 49.8991068084356 115493.033311371 14193379.5213628 6371621.59960757 235041126121.418 221.608242448011 162176.033891556 110.627143993205 117298.598341217
528 0.00939121784865911 53.8924201561863 2.75505396206022e+254 1.51096598576856e+258 6350869.0034646 177229409813.091 87.1977009574376 153172.750279818 66.4270113890679 71322.5369201439
529 0.00879016764739891 93.4133346437605 99966.5569528793 10573471.4146409 6154066.11069347 159101774848.051 231.717346966103 196374.673365758 117.807362996649 67701.3498164305
530 0.00825250316460758 98.1026575421785 7.9901612069077e+114 2.12074999196752e+118 5880965.60289901 151971250141.562 237.891814723608 131204.802533707 45.4854021436401 74201.1352189788
531 0.00776596503719248 54.2637384987846 86394.2719292076 8793431.65838044 5787631.37101184 164113746471.947 120.452543109944 131491.927879803 42.3637748611808 99882.9929819927
532 0.00732601310979913 33.7449269923095 7.04914901933722e+106 1.36415280671251e+110 5564594.79908461 144685717295.148 126.910797830521 60393.5905133245 148.214498232274 93316.3753052116
533 0.0069367754264289 39.6602303381495 30943.4775016604 4024749.93455529 4887242.10734401 209604876660.125 46.0004755304699 121983.31544255 24.8266637756075 81948.8688162643
534 0.00659496474512307 75.3423223085273 6.66710082915596e+113 1.83209847849189e+118 4906106.89260193 187460936612.34 44.6061073308073 67243.7845974615 77.6317070001091 272541.02188666
535 0.00629202831649391 70.7089595727652 8440.74046084177 1506898.77144244 4858064.70122327 132199252888.673 157.025625335108 123236.707636293 139.724586181094 76126.0891945143
536 0.00602776378064561 40.5521126860596 5.8894051857751e+82 4.67415243929353e+86 4753313.74458953 111954463781.548 99.9331258349795 89172.1059562388 133.715624522711 67273.6540334876
537 0.00579376001045892 44.3270952962896 22485.8886471191 4720050.11682009 4475775.74241452 100370757471.603 111.898290154923 74564.4105490613 93.23824033277 89981.5157672526
538 0.00558727889657353 28.5725009979193 555297248318.558 199308557776220 4113266.3595386 107800873623.68 138.65074933693 107678.569515348 119.058485775064 119693.600725952
539 0.00539409031932962 58.3077187320346 65337.135313388 16114539.0235759 4334888.6965811 89584208082.9514 97.8946460586767 74361.8063603143 17.8231002420169 68721.1630718498
540 0.00521740166852068 49.6658859421625 59921063044.4403 4962343993208.94 4082360.62647628 78794938767.2371 119.815792146803 100733.561780416 143.801499893778 99451.3071727573
541 0.00504843249164304 62.5603558128035 22346.9825908606 3087244.30262521 3967226.91430283 91571752097.3629 119.264832321263 48758.6845735749 133.098479992505 83332.7275051745
542 0.00488190472667365 27.501205524483 52076480803.477 6144289056116.86 3960670.11010161 67342015139.1276 111.526072073517 117628.189177702 158.292836602264 250824.783877188
543 0.00471425321407788 58.8604533705137 6.8744264147083e+38 1.58592845133471e+42 3674272.19963711 63637361896.2705 92.8956936469617 71479.5143896806 46.9449639480854 122198.104293743
544 0.00454768326970837 46.9619496581753 95601595359.9791 3026318641585.57 3584528.12668252 56182661569.4867 555.879807616507 115717.950080531 157.790981568405 198336.252395644
545 0.00437108150504206 34.9914958040121 4.598519639563e+22 3.39708315096902e+25 3393864.50513103 54134164739.641 104.600334074017 62172.0005956998 34.584981648361 185136.986005413
546 0.0041929485160341 66.1515483708983 91026770115.4231 3774834693592.4 3398222.6446041 44751604272.3631 94.548741874477 74859.0096368752 360.81692060016 2752160.01996392
547 0.00400542088744035 20.0393222063077 2.58449431643566e+18 9.34718163527846e+22 3422721.66065449 38848983763.9969 143.038855334702 98181.282162674 127.189103672841 146029.955125596
548 0.00381211016021819 65.372924594952 57581266628.0705 5432516924142.45 3223707.08539445 103791112688.716 81.9407433602638 68814.4275702019 161.581363253879 200950.280009302
549 0.00361426322927055 33.5909441586492 741517628154.954 1.26071051155654e+17 3109319.99558337 56940538116.5838 7634.29372364298 3877689.69159315 154.823510757216 160237.559427682
550 0.00341782653169086 52.3212685602865 79233160145.0629 14141599325634.9 3078614.38950553 57159641714.0727 137.935781513877 59365.5891099024 5150961.3665541 12546715043.9205
551 0.00322466289079017 36.2103677393533 38079.4659708678 19743485.7173448 3182166.60916242 38511230468.6606 50.7025706609749 35870.0546222809 124.651578516046 211622.688613552
552 0.00303460787574571 28.970352231509 177047697244.372 20042236255882.3 3036914.37024031 31970912702.61 141.686660890256 52398.2624113262 97.7286464595944 287824.331601936
553 0.00285252873323943 44.9189458998951 30410.6998775201 7901520.46960014 3083009.20092895 28926723965.2089 95.3645605440494 41870.2608513521 123.037774297701 155259.957633654
554 0.00267784918127507 20.1382031218865 5.48238321988654e+115 2.73127634838191e+119 2899373.89341737 42354145692.2679 93.7919278272455 74344.8424219208 177.292979354803 412078.049348494
555 0.00251316733871647 37.7864293953764 26017.2186580491 4964367.29661258 2904465.20522287 34437451698.2501 68.6247650313954 35425.5276090923 145.422302396232 120638.99375891
556 0.00235912267007875 18.7139597729504 1.93790086142222e+127 1.0480737589346e+131 2868272.73165756 29732398137.5769 91.1176892552173 587817.351390861 240.090077996933 1002429.54089161
557 0.00221868202689884 30.1362200416059 28797.3287125821 3641010.28620663 2834535.39421273 25198736017.8253 48.8521314606406 47791.1018888955 5965.15315115525 7538527.45049847
558 0.00208726367974744 30.7510387344789 8.24537471390858e+185 3.8656337087503e+189 2944203.63526905 17429013811.8296 118.585899377891 52619.1253613302 4300.04071721462 14663673.5588319
559 0.00196906119222472 9.94275010427821 25259.0382891386 2789704.33204994 2613094.58018063 36922696025.4597 65.9563432012686 101015.528027073 274.590389995626 915895.44764125
560 0.00185464286908826 31.9682262104564 3.30019175096175e+82 7.60733645200615e+85 2663157.51583673 25167042169.2965 85.2639123749973 43837.8744174923 623.021962044166 1797241.19708595
561 0.00175364493388332 12.8581853918376 23985.286792944 2549036.89861319 2638684.38700028 22548556398.0789 111.088052093432 87964.6841122168 468.737217461018 1974207.56978871
562 0.00165450179134643 24.9320819004368 4.54922196899751e+74 7.49973952996264e+77 2602388.18353958 23284259878.2771 93.1161354610997 7986397.62294289 203.594354797527 298067.883439728
563 0.0015630742991543 32.0271016613157 10118.547307562 1349513.20704342 2526514.83743113 25853601098.3605 178.521226893566 144843.179106793 922.371039299616 2063040.26935397
564 0.00147300161520609 15.5577581906545 1.86942831409808e+49 3.36380258910696e+52 2452120.16787499 18390068015.7336 83.7402746349369 55714.9732405996 141.425572021049 330194.508198212
565 0.00139063047474757 32.8474092919996 5223.42523077588 890379.88231412 2607746.65993276 12400521352.6786 71.4698899422582 50455.4327221917 104.072687774058 164761.42733165
566 0.00130934718072448 14.4637624169246 3.96171857917854e+46 1.16215135858077e+50 2427045.46924105 13212775207.0083 221.760235170629 84697.9102954146 808.03850981845 882464.280883603
567 0.00123676156512694 31.5252672635234 12832.4998487972 2786051.66980401 2442405.97380674 13485537239.8971 66.5410796800361 36561.5925675649 2238.50202626703 2721299.48428987
568 0.00116634621868207 33.5903976107141 1.03991113839913e+25 9.3378045029801e+28 2517418.30612254 14080573932.9087 93.2570653216437 37720.8636016756 124.073828594181 244539.738961405
569 0.00110417849383324 23.1757830878291 55633203120751.4 8.67975993625588e+15 2408291.27377935 13545588035.0489 103.290330301462 41810.2512644116 229.959646637257 428192.161682632
570 0.0010430469473307 49.6675460121098 15698265195.8401 3914900652826.96 2468038.49573284 7624029441.86458 666.143698160037 402661.266349229 383.701532219649 395273.386315067
571 0.000990812077966529 22.1051229889385 2962.74031593959 467769.26624834 2397849.14761113 7845840598.29452 304.490297250422 133318.032740846 287.68661787455 705525.1913047
572 0.000940429553567364 57.5223632023683 14786136713.1684 3831978790440.83 2234421.99016655 11343429356.8161 237.522555844699 91485.8509901413 172.37717828442 258221.672408186
573 0.00089506604481029 18.6857701536359 4.0079532800523e+104 1.76732069635315e+108 2337343.48005117 18356300923.4549 61.0369631105612 28539.8559707478 12686.9805621564 20598621.6844509
574 0.000852486918838787 54.577013748824 33146739784.6781 1612493818568.46 2087654.77280951 20655187448.1418 106.877132385434 64924.9345045999 286.822408986869 378189.174320446
575 0.000813256634618824 35.2356612631314 5.60001214952984e+30 4.62985247895973e+33 2341727.33575366 9013022073.50105 62.9776974876705 38800.1182550599 405.080800611155 496124.920803576
576 0.00078035333782812 45.4084724629424 31585440176.9486 1571832164921.34 1910548.07052356 55484154841.4559 81.9091454383289 41878.0609099933 104.316276315473 198730.605542384
577 0.00074788320518922 50.6678901158611 670763399396370 3.18937929197512e+17 2050408.71488138 16540745410.4686 262.944433964189 37658.0324916377 152.259567290442 254168.677342994
578 0.000722437869154597 31.1166263907212 11658737775.0732 1270457947412.67 2180413.98406874 8691919705.3989 70.1523316191846 1333138.80194475 3296.19653702329 3326030.43568805
579 0.000693491442660211 59.0256466524342 1.03194643329651e+33 2.49847684957097e+37 2184728.03643024 7435246327.4708 140.156412587158 46736.9720450207 88.8551042101006 118848.79759429
580 0.000672030039943938 28.6555600594983 5427617034.51423 1270615099283.77 2150846.83899891 7832176949.79543 695.19962788425 277306.117872337 112.961070055744 147065.980318196
581 0.00064972625498832 66.4947402640147 13904.2766617747 173421781.853107 1869560.05739224 17890286552.6972 119.344280046586 6133496.38237496 189.649086796678 229344.206938301
582 0.000633982429859051 12.180668000435 347531185470.601 136421425470078 2102749.79213416 5930357598.0989 187.86512073933 44620.1767643596 119.937396723601 185335.961860573
583 0.000616637892035656 65.4283191944086 9998.363438307 2707280.66698566 1929102.8987667 7729640200.96422 71.5699874828911 24252.8805848555 393.005700428994 754265.67659003
584 0.000602344784507019 25.640792799675 6.91359085202183e+60 1.73395045302874e+64 2034239.11059214 7676143374.57324 87.8478028792063 32780.1427049872 81.4079027500761 104089.077029599
585 0.000589768697109133 59.3729997647591 10398.0438112338 1851482.52840096 1862085.34480685 7551448659.58566 96.9916633324059 80621.3212794251 52.2298260059975 104870.185093533
586 0.00058190680366198 43.6209837280839 2.09395818664691e+55 6.43259649920544e+58 1924216.71759357 7624656813.92537 103.086931897534 28090.706871541 593.784877249669 1118883.11256287
587 0.00057216467006007 48.2767335858324 11033.5741640422 1443813.90903628 1887040.99751911 6749455045.13761 107.146915527687 86315.0010469849 1009.69155635229 308071.065043819
588 0.000565980814752716 56.9346504192554 3.04871515265104e+72 9.43870988883298e+75 1806082.86112464 7384450683.87598 78.1862692283238 28432.9201658095 474.446291741415 529086.773896684
589 0.000558722512257981 34.1676405383778 10152.0231797703 1023741.82994221 1893060.80455282 3695484633.72846 115.335759553028 34791.7515149255 48.2556610814311 142001.37647562
590 0.000554337483844224 62.2931096259145 8.23664725901873e+34 1.48416085481548e+38 1762108.27426411 10300206563.4715 102.879069987546 1019468.30807571 128.424445680901 135164.391807287
591 0.000551526298153501 20.5455815526412 9724.67278022121 1079793.02711637 1828835.75785986 4355047239.19843 63.1925490436089 1065569.6240794 91.5919358666616 240202.452109686
592 0.000547061977867855 64.1633488719655 1.11442762639106e+34 1.33683681859764e+37 1923766.05845098 5536780715.34643 39.7548276638731 34144.359734058 167.031031590186 249624.987441453
593 0.000544402008629685 22.6147500534189 6519.63835214986 810121.857387904 1825293.89155631 6799970361.71839 87.2860833368129 43055.8062307678 110.18354944507 101380.528807403
594 0.000540960648767271 61.6918412686941 1.46500811922132e+20 2.21430258957358e+23 1758878.45682309 4463280094.93553 277.947792618839 107973.887562104 105.416471589183 133356.628048282
595 0.000537648424061735 22.5775427771106 5817.25171708924 998177.994691738 1849447.82572538 6757134896.79808 74.6255078780145 29622.7744532847 133.114379687583 80176.1798994772
596 0.000537497316809792 59.8838182438541 94149897647.2348 45425231982542.8 1673370394.93604 22764131691245.6 8273.04544433921 3602534.08117078 80.451561984753 176302.08665797
597 0.000532559050587171 21.0256788434423 14335.0618817148 8422458.52536279 1586554.32191009 6899642979.97043 59.5692946259144 63645.2859902513 1119.28044779832 1938064.57816963
598 0.000532402670627238 52.7160514945622 1732660489.77413 1008578055170.36 1641207.40630141 5305198091.98486 169.47437351643 354804.592307618 121.601387179634 106783.425287953
599 0.000527997253086864 33.7214517303071 7.17853701331073e+17 7.70801340788792e+21 1470312.83553015 9621977784.81341 107.163792409415 97228.8780549132 411.822853906456 674436.65315887
600 0.000527890134272874 44.5041947454449 5780235796.54211 395766574123.922 1371893.06401675 3849726926.67068 137.109353495368 6422594.22051075 12386.452962433 19374270.5744403
601 0.000525582812738095 41.0152629013559 464.226529827157 75755.5125120765 56764308.0221732 23283298143228.3 145.510881730455 60605.328258183 219.045074828111 429709.259777054
602 0.000524569124332693 34.0788237851893 9337616285.09716 185223221693.168 34519359.0238881 20614200258639.1 2.84142745900659e+19 4.73708324076098e+23 375.833338418269 798753.376119861
603 0.000522204361855973 49.2581093305146 2147080.36295214 1672408282.40843 28169500.2143822 9740540896154.83 21211201219.7539 196931218279642 106.211595242858 67628.1847604333
604 0.000524896089390091 25.559456117677 6221185215.39675 2272591538622.14 25566125.5067264 4450166257683.74 99.0239656589766 264775.951606132 94.0699338826684 105511.743328292
605 0.000519829022957365 52.5165074598997 90461571.5798086 10522467435.8357 23772416.348523 3508057056861.86 93.890998149356 238310.247099397 132.261173449618 123209.871942996
606 0.000524847874333948 18.9880764279644 6173441120.37887 1059397215740.74 22620595.128668 2231586283760.26 100.410748598533 350750.395401598 79.2640450088243 78049.8393916558
607 0.000518194953874172 51.5147904396066 2.4405094107674e+33 1.29720942142916e+38 21686050.1819989 1428630938622.75 11350.0645141478 37019232.6626265 997.505177151315 665840.621698501
608 0.00052388367116864 16.8971001413914 3180820554.06482 329898338553.124 20848846.6312199 1249093361800.31 16426186.8402586 63630623037.9549 4215.7879233303 3410610.98838017
609 0.00052016620922932 51.9620551947495 3.43971576107785e+48 1.26640474523304e+53 19943607.0251247 944257518107.577 616543388.80116 3753230763787.94 1639.57780662993 1592498.08834216
610 0.000523089813798469 15.8807448785075 242063473.419265 28383543269.1355 19125232.1003245 721324112364.946 388.210223251504 667991.253891316 82.1463196312586 76673.4188111005
611 0.000523338500945035 49.2499919239925 5.32740393678664e+54 6.03257936195333e+58 18384602.4941063 690655403894.19 614.149428970948 1343345.18530502 99.9897305629434 69073.8372744693
612 0.000525436853961834 7.38261548225723 11336389823.8193 4925545220293.82 17500971.9732681 740425687062.166 72.0685700593702 136874.042540909 140.784921782373 60692.2584679492
613 0.000529165651162618 44.0355104245363 781713752244.277 3.97937210130455e+16 16296139.9578059 722179661092.982 127.357102612188 136026.691765838 82.6044850801268 74471.6782548791
614 0.000532021100558466 14.9989111061172 20712.6992398894 12215990.5070286 15384951.0412959 718346485843.378 55.350289145623 53257.9212201211 1561.39442994246 1737230.36973938
615 0.000535854963564502 36.3672400810049 2.87649747794896e+97 6.21872349095873e+101 14641571.3305496 552149251491.048 48.2781960251434 41813.5682044001 70.0011279831951 70082.8241771149
616 0.000534655600111191 21.3737850033866 312.928327753479 357975.065187398 14332574.0033387 509283020565.253 55.665341021731 35909.2258416243 5653.26775858175 3750697.07131128
617 0.000544771463746293 27.7942971153489 4.51432737861972e+150 2.37109619516348e+154 13277653.2839415 418205203164.322 3687201802564.54 4.06044380531499e+16 70.3763711858815 80497.5396558418
618 0.000518756756942246 24.6717857585206 87.216743163124 34911.1695860768 12596915.443295 367893614110.782 80.2557079062582 175302.078480508 97.6960302167828 94548.2601117969
619 0.000526760800768593 30.1581241953374 5.37721806278616e+244 1.95012513419224e+249 11468074.2175405 391074872389.132 143.689830625285 141627.059908932 590.713032942251 297993.112406196
620 0.000519016015509904 31.5408828165287 63.73778405589 32163.0606484589 11151617.1655937 350944746972.23 325.453860769872 836309.720189577 161.586552008808 130438.949853677
621 0.000534019705207645 26.0150691410929 4.99006487638433e+210 9.76348171645833e+214 11018995.8178185 276238977267.169 52727.9414723923 131110432.780834 256155.417134938 254283075.702023
622 0.000521868563697242 32.7243751666753 121.083737055743 26185.8302639949 11140312.6839808 193736490537.952 100489.817188044 164912086.359532 130.598738506011 256716.598862942
623 0.000525907783519611 25.2716754128458 2.56170871613063e+267 1.17705245855058e+271 10190537.5704213 217903359802.527 116.527513715392 203636.461059877 98.59287709828 59669.0422804123
624 0.00052204288809201 36.8980808347879 3658.30291250101 2755356.07329921 10117547.4763453 222118118102.948 855.223474084711 1852153.02759419 110.429824276997 152663.388455858
625 0.000523563399453512 22.7526282891734 1.64868812491802e+244 5.3404325310708e+247 9527920.76037824 232236032070.993 79.0656691586528 90907.5767438137 374.306148381828 378151.15357548
626 0.000521588335741918 39.52800337794 90933145.2738716 62011913009.8119 9224838.88286597 198783627659.429 59.3714936231599 125580.708250858 109.510604690416 89421.1510304128
627 0.000520662578992707 22.4527365742564 1.27763985228203e+94 1.93329541301709e+97 9506360.36508925 169623126216.695 56.6087514921081 81589.8375877194 2690.38865543044 1792817.3119337
628 0.00051669932647349 39.5708770768605 11566678177.647 7165711756955.64 8984701.20514124 142739247523.239 302.0029782353 320035.064617748 77.6090973812366 38394.6770748145
629 0.000523781848877434 21.1317033125768 546.974654176392 129218.985607156 8035609.70997742 209075719083.341 162.814381051104 160677.75020998 94.1593185400661 47474.5735402847
630 0.000521985223352731 39.0622185717346 11768412941.5742 3405712511138.66 7951191.71117843 197056710307.961 2478.19444495002 21099712.146447 112.862861145821 107266.831535161
631 0.000521478371017696 31.9321580843914 118.183607899253 12872.2682168663 8010088.92660044 139030834863.599 129.433324120235 134909.838983615 55.7379753895573 47899.209434929
632 0.000518206674627408 37.1464706855098 687817785.434002 85000029075.5667 7632276.99326639 158184383446.635 72154.256301978 207608997.926003 71.6585433118547 52699.415966796
633 0.000514086764200125 25.4905950415418 3.27660708988248e+27 1.22275481233425e+31 7903979.98862523 89887512799.4499 30537.399155682 157418207.201829 362.942149127356 312373.520272803
634 0.000515925326066869 33.1308676058863 773719766.141601 9786058530.02698 7191334.1262568 171362015957.009 524.945907913699 399448.985249771 143.475732678831 54876.5866015677
635 0.000511537220585935 17.888570915329 457659329747.217 594810261653209 7059841.65259496 139738419695.364 680.042716463305 1736570.02595788 75.3686192918263 91708.4837855842
636 0.000517236512277156 30.5212140787844 760868306.01483 9025681398.27959 6864144.29665808 109787771198.337 107.248232701653 118560.180687932 189.909608136457 60023.532671529
637 0.000511092228623534 17.4810298203263 6418568284895.15 4.12793707926068e+17 7221491.72981979 69591829798.5864 146.881099323742 231599.045963144 1483.64109655924 419380.271022266
638 0.000519540683156737 27.1885238854801 606571452.341341 5921491730.84346 6691422.23096405 67048069321.9494 257.973257061136 416532.362472203 89.0143270622025 82627.8617879032
639 0.000512534624132366 16.7028554576494 3.24307891633901e+44 1.4099123447431e+48 6696176.54935789 62575663581.6292 486855.22977243 491304082.806965 62.9236097446348 61170.2013856383
640 0.000522581625243145 26.0205252536251 73523419.0472444 13811085719.3296 6608996.61655637 71114821729.6734 90.7745949148079 241216.067977059 85.9642615011109 44042.2879307275
641 0.000512020252480578 15.8330853202022 3.45666856879382e+124 2.18292095473063e+129 6447579.310908 51709404283.834 52.1801059917266 96081.9198756304 89.8240000595574 52403.5724904833
642 0.000521126339183603 24.5746932044097 1650042.56444005 492950350.408745 6082986.42137893 104239538905.616 747.77136771865 1066786.27275794 332.100816635148 207846.98197353
643 0.000513507794467032 10.614260881966 1.02642821416833e+156 6.36007866995738e+159 6184440.60066946 69837570914.1188 76.238098346467 34808.1231062045 59.566105234406 49782.9666804769
644 0.000519175981050645 26.0397486576249 242.990784603036 50918.8917956002 6138820.22983569 47647464784.9353 49.2707085233574 84637.7335209194 72.1330620113786 55313.9467562588
645 0.000511403970019983 14.7458347965649 1.86015409943112e+168 1.196174494155e+173 5786672.66948284 58105931317.2859 174.869382799696 146887.751827736 103.670482156507 32033.4609355682
646 0.000516094690843906 27.4218123338912 83.2259269285001 29840.4918696445 5601297.85996377 64954910937.1015 415.522219173218 520194.641065411 89.7644472131964 45770.9196355066
647 0.000510176400711303 32.3690663038807 7.19052615572296e+123 1.62758167897366e+128 4797091.68042979 144914363585.801 106.046103179685 86296.8471657517 90.4726575602724 65069.0031390412
648 0.000512232607007738 29.4606492646629 66.5631890474867 34385.5181711565 5049428.18082668 67757288800.1564 153.038633172301 96663.5940497153 86.3060391816733 65018.6186776477
649 0.000508981757593962 41.1871829356596 1.38712473765033e+115 3.40628840684327e+118 5150486.02092512 55047537322.0079 2166.12487395178 1431280.12088772 28.8572975549583 96244.6867516351
650 0.000508069258482226 30.4839714538985 102.103427969127 31699.6293791881 5165494.46954119 50670196301.9976 225.080653892095 245657.539617819 72.6166962022413 42549.4621932055
651 0.00050793885499574 32.7420717724383 8.31511622800448e+113 7.77685282418769e+117 4512581.71261479 73724524631.3283 25162.9885580879 28740378.4383874 783.804987331041 4807318.3564368
652 0.000505503990871055 34.5228001478897 124.074795311793 42218.3997928712 4464762.61359828 57959744811.2335 172.11869572056 141342.632753046 93.9341865507492 34062.1278455049
653 0.000507945652087435 16.8167315523403 7.30318631963023e+98 1.10576484650888e+103 4394898.2058053 39510014468.7012 109.45554356428 111848.437344253 135.4856162782 124547.19334022
654 0.000502388755560734 38.9539903874376 6094.62885807732 3909894.73920604 4493187.61582297 44216552570.9122 612.425935215151 795297.267406844 68.9541738132942 35442.7398733001
655 0.000508230493068761 20.1423669263129 3.30972743840217e+123 4.89352063679446e+126 4352070.30209592 35636502850.387 1612.24729206015 2235381.41086654 97.8334860869525 100137.609837857
656 0.000499725722059769 31.4268646416266 10336465.4828866 6014742045.29696 4279089.09285558 37790003924.591 289.906034539191 309787.463217767 88.9577270824459 76223.8726559195
657 0.000508626831497874 26.9057689943544 1.72232538990998e+93 1.27064197948004e+96 4063283.51332171 49134722138.4661 487.438902402911 568382.921811389 113.065135312658 85095.6564615944
658 0.000497153561230416 26.7778022825565 1958206042.5309 756069792069.213 4107900.9689629 28678791505.5257 1563.60377310166 1145066.50758939 51.6373188952922 36800.5840069858
659 0.000504410838533599 32.3744407099048 39347982.3795036 81297544146.4148 4178256.22915689 26773058028.7927 192.326601493356 164283.705122207 121.949899721681 331793.863696234
660 0.000496474846628747 20.0802766996448 7529380563.49991 369638921903.359 4080114.85920327 25407253443.9513 71.5321211842152 115481.646273241 77.1093447468688 29823.5312250934
661 0.000502857634370815 39.5801530287756 68.8285579136011 9385.3929381018 4133560.40667154 24647915843.1934 100.275911193078 105693.158135938 266.416943962849 209574.892770152
662 0.000496334284227632 19.251212306054 104667519.92144 15063864239.9804 4080413.01183921 17699356420.6453 212.995143950761 121580.673352077 152.798951031964 60949.5421378723
663 0.00050193782349828 42.9261054810393 2.52774316152497e+201 2.14970728168085e+205 4024180.83327793 21192960598.0084 82.4826000868098 93783.7104459556 65.174988257452 71406.4291903136
664 0.000496408300485549 20.4841067318059 387784486.656037 14084186688.9389 3869626.44286413 24080469094.7769 4263.37381857908 2487678.90845156 82.7178890154673 86102.5572234216
665 0.000500357985790276 41.594708299398 8.44430584540928e+65 1.24316657129314e+69 3942189.78793829 21700835230.1284 84.4983227801906 177993.319892802 83.031513565944 42701.112605227
666 0.000496649339588224 10.5116746680644 388738639.281078 12461125221.1013 3979944.31653702 15745694483.5977 71.6330467328457 79528.1249617871 142.168231125369 94610.8422690958
667 0.00049734478490001 36.6617103375455 47580849.7619667 50262405202.9205 3645311.42617219 30007407391.9753 140.187742147922 176986.624468822 68.9350908271861 110749.376333343
668 0.000497445470045704 18.3108411163708 3.04054311698402e+15 5.18266978696157e+19 3890518.75890611 15821734501.6203 83.4215357501653 89559.6590441674 63.8068644786547 128158.28371998
669 0.000495534283911019 33.9066632255732 1.79166956086001e+29 2.41162696697131e+33 3795140.79086113 14528278496.4106 629.543626518204 403555.176983538 147.472894170373 103608.439991358
670 0.000497543362369068 29.7131592971391 106761747.475337 16353268002.4342 3987397.13837698 11326656683.9493 301.364136898307 283581.444034156 310.753742477005 221774.082307502
671 0.000495687846177702 24.7117473535251 1.05547309224816e+69 2.6346696015012e+73 3788039.85552861 12975681376.6781 977.123657484394 431831.68817998 121.923441488221 49714.8408548013
672 0.000498129468467939 48.6596022700491 1335737.63740987 319089000.824183 3578600.43655857 13369597470.4549 23230.1343107509 14698925.3259702 245.93359157876 279967.405216555
673 0.000489688240996677 14.2057518966851 1.07389682187468e+84 1.56584043814127e+89 3665077.27762737 9901320827.45307 567.41849957434 698485.035201243 70.4298228073549 32268.4834999447
674 0.000493335974415492 54.5242000995218 5651.18847908289 3529857.48243422 3550240.07845762 16501302248.2888 448.513361251467 178639.93954338 583.510910454593 714359.529546004
675 0.000484900944538066 22.2803938388186 7.88453842562703e+84 1.69046532112552e+88 3594643.75700139 13478495094.3095 74.0889021310568 62017.9182511158 49.6638733139577 41712.2976236237
676 0.000488282112830787 45.1268362275785 218895.715339589 10296142260.714 3365911.84278568 20313239519.3285 39.2006563948106 286608.38174434 72.3029167282895 94913.0419072481
677 0.000481106815930707 45.4771477232422 5.02969738576575e+71 4.58922602800643e+75 3337504.46780953 14936344655.2315 80.1014148625443 94006.8961574516 82.7582291570066 68711.5916535666
678 0.00048416788491218 35.2226688892448 1408.95907742439 648591.467733397 3191509.35829006 17875963095.3642 252.12901964136 313039.810359145 149.011252728902 100898.02634391
679 0.000479120376865594 59.9996805386752 2.04195555552884e+60 1.23362534272198e+63 3181792.76096717 14296281078.9804 4349186.23262511 6516311682.95729 228.721492656739 233970.798282539
680 0.000479466926867547 27.3161930133404 832.72018477676 26191094.3761743 3305020.87756538 11650855842.504 275.590905246596 199716.780623294 107.455756118405 72535.1360150899
681 0.000475201767596719 64.2106575730617 5.95723963387795e+57 4.38499398456299e+61 3500824.30421642 8174727032.4605 124.828875922219 88908.4762883548 136.14176885308 86095.7324975644
682 0.000478802981428745 27.0850558083006 1770033.68562316 3324731018.43277 3057650.9032516 15235760251.5427 99.3804952725309 72774.253596309 115.144422445836 189496.821685844
683 0.000473485426114003 51.0963293728506 6.50312942728956e+54 4.67507554164645e+58 3038734.95215395 11387252894.804 96.4114983079319 53517.0066157047 40.7122165893548 302884.998786044
684 0.00047404446126034 50.0242216972328 170585616.200143 235285072126.033 3125970.82218719 9790236041.14297 98.4799411415488 74150.8184674956 83.0777597217393 75779.0352956253
685 0.000470955119762484 35.0740829032738 3.79509668136683e+50 5.5225812552139e+53 2990494.1697726 11741485041.2399 160.693627001871 125714.354495572 98.0665917521419 188060.03589253
686 0.000470038860204421 58.6025425084162 965877372.694308 62121821161.7719 2712100.97984214 17171516916.5556 223.52807245362 106799.745849352 125.62722859793 103590.626835171
687 0.000466230692696447 31.9404691569589 9.32955071672443e+38 4.93302274363205e+41 2795791.36059797 9930247469.15961 274.052423325772 236915.986488721 49.9230986976279 83535.6361984258
688 0.000465276316474199 55.7582270117891 4349802175.07944 2926440890205.11 2581975.87710482 54883178637.5454 109.145347713647 56597.4430552448 320.834568403347 375245.387992665
689 0.000463490391422012 21.7592907678951 27040874147804.3 2.57385581679459e+15 2876681.16193787 9022449989.82994 43.4235595729679 99193.8902726816 78.4493084883539 103353.349195321
690 0.000460632793142758 41.3059792597262 71235360073.4822 27366139722807.1 2223143.06181091 14928033638.5824 10152.8280515115 8541287.69559794 78.8754723060286 116560.297377831
691 0.000461202263559887 29.31525242213 61.4967113729075 7524.48262969287 2793033.75633751 8889293163.22491 467.270226767193 330611.099754968 115.697037137493 169599.706101558
692 0.000459011335425471 31.5501871472667 264837062.358624 87566506685.9238 2421406.40682941 11076538927.3632 549.05635587118 136630.933715767 85.2176696455323 56210.0109326448
693 0.000458139254193127 35.0324879076418 21792.8000450558 23381867.6607756 1877831.60516267 19408330659.4554 1725.2271337557 459579.352507506 59.4883808165027 93458.8991639624
694 0.0004541656259328 31.5152813877448 295923189539503 2.39846093239813e+18 30449905.902008 257967707184.276 95.0924327238828 74186.6059293424 91.6699164734587 83175.0048230086
695 0.00045592466387098 32.1708893723617 628390.672189962 537619000.536808 2096552.00665667 17525431814.504 70.667099998128 32306.3641727767 80.8167515411725 110030.252104137
696 0.000454099550709355 23.813256559856 2164978040.28354 1991592824399.24 2704285.48433694 8789915527.35928 124.86362787993 55447.3873486409 134.710740880392 142520.602651998
697 0.000455010266445893 23.2228681974881 42778.3241730511 5157023076.92916 2130912.88503597 9873914588.54183 66.7565910761364 35707.4839981451 94.1819989500206 99875.2113340641
698 0.000453555846037328 27.4765647232241 4.51899094332553e+20 4.83947974978694e+24 1551687.20046031 13440311940.2437 383.920062810809 396693.271293668 130.898062259496 50163.5102943257
699 0.000455122430273896 28.1777721587917 579026.865388835 10527646230.0954 2113426.68850968 8480243990.02853 74.8699197716635 70178.4715582488 96.9788221291009 99179.0987001723
700 0.000455305335837425 24.1713908978914 63065387.9573555 8466812200.79024 1336944.65844365 9804979248.53346 196.785416880039 229664.494998745 237.588420782695 201211.604592435
701 0.000456358724329372 30.8840873936264 5.32023537334204e+49 2.61396769096656e+53 89356139.6985529 35319075161842.5 83.2387364406661 170145.05222137 43.2457068278226 97444.474957819
702 0.000457597107194351 14.1708376535805 37271664.5294352 421148491400.12 55282025.4441595 33833334984225.4 57.8386266302185 29840.0246937574 17.2158112720778 56222.4756083648
703 0.00045812499245382 26.2176459722936 9.96995920599631e+52 1.45371655166106e+57 45136870.7677741 13028797207581 1662.11443651066 193118.366820377 55.9558206001896 48189.3269054797
704 0.000457892629523431 23.2162515736625 136252.23934907 64523437.3621574 38642095.9896193 8132430717859.49 46.2104004013512 27573.1310784105 70.923236262066 97062.3474616142
705 0.00045604864733516 28.3240256045318 1.1033058778643e+52 1.45021473862659e+56 33529891.7801927 6970657863682.96 152.951995500296 66047.0278024043 40.2998026993069 67926.9076530234
706 0.000456412393154596 27.3555912488207 853557628.421639 896259769435.474 30606063.9533611 4123463622632.96 55.3908237336342 26639.079185576 104.49155146063 134899.199302298
707 0.000454635044187637 20.5242447170497 1.76819457034787e+46 5.40818125937319e+49 26972254.8097993 3386353365856.64 79.8755431636345 38565.7479803023 57.7107472478098 67898.1781154671
708 0.000451870555630412 37.1957063269881 3.07481364580331e+23 4.64186578134696e+26 25583750.9114116 1873207868231.39 159.589854647887 67490.853491554 240.34759232895 223536.318568899
709 0.000449320339271695 15.84721957246 1.06916696107375e+39 7.48350283467469e+42 23637074.5827406 1926367883161.68 58.2041323951845 47174.3813052256 71.7932348059706 59051.3200415285
710 0.000449132739120857 46.1673049215311 6.20013248740835e+18 7.2705559299436e+21 21635789.1381206 1588283174008.85 53.0648898656817 30868.3235986547 113.55466554685 50173.8454987666
711 0.000447965597194323 24.6558392198783 5.90431094186259e+34 1.51509049331798e+38 19987926.476124 1285961259686.14 158.470787063433 52966.5614791033 38.4369093996357 52594.3611482309
712 0.0004439722758614 45.9415263297156 6.81389881035125e+15 6.46032615605648e+18 19560327.7134392 824976033894.33 77.583073669857 74547.2258275548 199.796747423202 61778.5016051379
713 0.000444015168860753 27.7118418872131 3.59377210522813e+32 9.01130379867401e+35 16274256.2934844 1443488798095.19 65.8918126496711 33465.6583781614 95.7133438586065 84062.87423299
714 0.000439209659898745 38.3482843184236 1.27184975220024e+15 8.02228898844042e+19 15178790.6863708 963029414096.925 75.1102158158814 75497.8005813484 45.2950610477403 57608.1170902779
715 0.000439749013764036 42.7799711710725 4.75694716682196e+29 3.41368429670921e+32 15027402.9973828 812090403839.198 70.706313112803 31204.2351690993 271.184144186456 160334.607282435
716 0.000434530816424505 24.5749024932928 2.06769212469427e+16 6.41139036408837e+18 13422813.7265074 721592333380.903 78.5052302766375 37820.2896922531 54.4049522952321 53995.15670749
717 0.00043589746257374 53.7949290433233 2.7125492001093e+28 6.84153139561269e+30 12385801.4821349 775679455248.192 54.313240925355 31178.6096960514 145.605174167345 81731.9719049173
718 0.000430738984445841 26.7043539520042 2.88222017415385e+19 1.59193419330996e+23 12526006.4763453 368773424960.514 151.330199346167 99761.3638950631 208.600696039649 143540.666175108
719 0.000430572692327192 57.7656571414672 7.58166306384667e+33 2.07174852575381e+36 11769569.9965577 399889984567.349 131.323555501149 87709.2770390353 28.956889449081 31726.4921990516
720 0.000427927354357905 21.4047386600544 2.57378821507196e+20 1.92763576338914e+23 10831205.44114 511065633557.164 108.884201336524 29681.9098596323 106.280884665726 94443.9703860185
721 0.000424832865916238 54.3282122124788 60.3401226415961 6033.56944693895 10059119.3467514 472005430502.462 42.9060833489043 31455.7425096156 67.3087621105238 53017.7527576773
722 0.000424027664780708 32.596301733784 57745356.9727714 15889496247.5953 9850223.40359911 400994431422.348 94.1235642994659 56358.7341398693 108.205197892359 81623.8007647294
723 0.000419911160804864 48.1544280899103 60.1178988958167 8208.31858679962 8808527.65925524 312958253458.214 56.1633063777316 62980.4296435023 83.6816398011047 45566.7042802481
724 0.000420217308322071 45.2257318022101 52852712.6723283 2589271897.49112 8428017.28948265 367012619933.001 72.339613699059 38662.9704192671 20.3593762716438 29301.842373902
725 0.00041368087691595 34.6739252112295 675.460053217553 712308.324445322 8321861.06378857 245020950062.657 60.8939099012747 85395.0980693943 10.3646772891889 32390.0452118826
726 0.000415628823412386 57.0857978250981 113707559599.915 235741121793758 7920961.86420856 261709907715.524 66.3104587128302 48614.6449204757 50.2185746623702 28097.1069469539
727 0.000408141628901067 16.4255149631871 4173.93246097327 5345314.61118879 7541778.34974293 243124682271.657 65752.7506578494 503247120.111898 7.71612017330387 26758.581108189
728 0.000410390702555772 63.4167259411872 693664013587106 1.15154166463073e+17 7170824.59845153 210019572975.791 100.265142169174 327816.235432866 287.742114091713 198344.425256998
729 0.000405673904393955 10.3476618276201 65492.6750787248 42758755.2417455 6420066.68214445 213058882131.93 67.8747647035636 240188.375973059 38.1559691748005 20091.4791091088
730 0.00040419140692083 61.606966365734 27423600.6544973 3397227432.1049 6654594.20730212 150870552173.19 60.8901423241154 71346.9572249567 43.5356073668446 21713.0556352397
731 0.000399916330205778 23.3501528489194 7.3488203204426e+30 3.654560750216e+35 5644189.48868493 399202040969.94 48.1230313017144 59987.4068741617 52.007589548526 27201.084113861
732 0.000399292558580974 53.27275344625 7484100.21649744 1599432248.07203 5616322.37055626 175325125710.293 142.25123721722 146597.005672992 41.1820421445363 28628.8142602308
733 0.000398108711525707 32.6339478012272 3.7651839510782e+33 2.25876272293631e+38 5341440.89537144 192058872451.003 929.710742945815 3538229.15256234 63.8370815742611 28077.8462821715
734 0.000396766596417967 43.9586619725161 25943.8704202543 13361676.8925455 5112356.944074 133866110082.089 42651591.3846043 266085912362.011 33.2316399688524 20090.0180603241
735 0.000393676430491038 43.1305364842869 7.06262497184711e+33 7.61974754058014e+37 4264545.26159322 248285668686.408 766175.151584703 6502693584.999 19.2578793650992 22027.5880383592
736 0.000390859479217903 29.4277343007768 576599.752272239 376269529.013128 4535400.24317953 97525702287.1818 321.279044702447 1415511.24344628 29.5279689673617 19188.7908724369
737 0.000388512161835121 52.5113692133916 1.07685436392559e+32 9.60087569692056e+35 4772828.43456026 89968124700.6834 104.458224452947 135976.832965073 29.496008708392 20462.8536366388
738 0.000386564641755539 18.9254066947732 1.23150861574191e+20 1.69052827593627e+25 4326125.13247012 88728312141.4401 53.7881055999291 114756.312570062 33.0932208190048 32819.5712773132
739 0.000384836431935278 56.1126938244205 3.06261863506483e+29 1.35331305883273e+33 4051072.67179986 81999121056.8577 120.73899102422 143736.197044526 42.2371329966404 18268.642754641
740 0.00038261355119963 3.30745175090025 1.23828706133116e+24 4.79464387609005e+28 4261576.22717345 76134967029.8353 61.2774009590736 62624.6982973522 28.9880557042644 15644.3449606548
741 0.000381767402199028 56.5323440715773 2.45577725140749e+28 1.40668356618153e+32 3977869.22688158 77342755043.6853 3574.97988992279 4269814.08463803 42.2580150330003 25938.2485676846
742 0.000379441714542596 14.8275327818203 9.18009619613194e+21 4.97081510989809e+25 3616133.81955952 94625112946.5912 118.86763980008 66181.015923973 34.6817733458034 22704.8861113046
743 0.00037826126687746 52.3879167699964 4.22386725536717e+27 1.33673824509466e+31 3669332.77070795 57910746771.3639 666.924332177084 1558650.60183374 11.6827031185879 23341.085971427
744 0.000375499862013525 24.5064121494041 1.08943477396118e+22 1.00942350208972e+26 3739065.6700123 43432688110.6533 353.588417335001 857478.955787669 23.8640188977219 22158.3910081667
745 0.000374919464081022 45.6865202872019 1.50550241059984e+28 8.94748266414895e+30 3254424.78121646 57841312470.8892 70.3515512252148 402922.329626937 24.0242423420318 24854.4084039136
746 0.000371349739030103 30.8461023921429 3.99213772343248e+23 4.53821187734371e+27 3100976.07116983 86165394910.9994 270.786242585511 605823.378591655 22.2806144527946 27948.1492263069
747 0.000370554135763216 34.9557232316694 2.03537265151143e+27 1.63175554381099e+30 3217303.36652074 84401534929.196 451.36973919954 359978.877461488 23.3911509690003 16530.7602015457
748 0.000368418169813478 38.6981662011366 5.93055885349095e+27 1.63194917314814e+31 2897188.22471289 62607307981.9734 209.873899093299 185537.226162128 14.0851251370272 17610.3620307016
749 0.000368195526091041 25.2276505010406 1.20440609630522e+28 1.37475272909295e+30 2847623.89491526 56938680617.9273 74.5632953113758 71306.8231991896 54.6132957215874 30969.6071071973
750 0.000364246226058495 41.8913847135465 3.31896695676253e+26 1.7435919270424e+29 2886538.2312607 45450719880.3795 832.743359568837 1065756.34834768 84.8695458675699 87823.9846112867
751 0.000364173680033335 14.6119830765125 60.1535481730245 4823.62151793313 2853635.1961774 28761678802.4226 54.1220365281664 80219.8167081832 119.572692096917 41549.9817469946
752 0.000361346447096072 43.4247842635885 10691218.2418423 3826197349.59177 2719182.28758971 39351738613.8414 65.3834007934706 56503.0411487112 539.005028952627 14714789.4365068
753 0.000360467570121157 15.2675446124914 2.43780603676235e+159 2.68084570983324e+163 2704959.00125427 28004888076.9513 43.255835001555 72226.9222026568 3483.82559969606 23847692.6434408
754 0.0003582794728393 44.3011684990473 16780763.2089796 906154254.997968 2673312.29334927 29043916899.3947 50.2532685059144 67481.1907264702 128.248831631151 216932.973463548
755 0.000357097889210464 23.3163910923666 1.34707451199303e+28 1.87914506084151e+31 2605232.13838284 28782096106.4244 56.8587672632772 72282.6982906679 56.1566728737915 101592.460601173
756 0.00035604038258986 42.6858133829507 72150465.8505803 187027679883.228 2699980.37234014 17188708196.023 36.8219799693521 31363.8479738386 60.6434719431259 85438.17054659
757 0.000354721123760129 13.9683967330009 2915.84294510631 5066876.46374873 2601773.63009539 17717718499.8845 895.673369907482 901609.012541614 18770.2541754864 49903389.2915327
758 0.000353186459395491 39.8428148923325 1.83784180561578e+22 1.16178836528022e+25 2604808.04647203 15660080035.0284 54.1448831514336 45400.270080322 3412.63378848086 16279806.0081547
759 0.000351624686606397 20.8093453914914 603630.365559328 9363347263.35017 2561501.77358971 15921340673.9381 54.7318627074921 52542.3617089069 2288.98034190188 12274639.1763345
760 0.000349987708890866 34.8167719128152 9251233.32197911 1085883759.62426 2421155.17888117 19285428511.6293 56.3620807539376 56285.670389054 211.249686348692 707177.376403265
761 0.000348600596337481 26.9899407165465 3.55660280005937e+18 7.75600763102646e+22 2447774.12655757 14102143685.4626 39.9303833452826 38993.6376997362 1280386.30246258 4918361867.90031
762 0.000346842238525858 32.9630001604183 851229.980672943 169361711.209047 2383938.48086928 20267325741.8747 36.575399803904 25451.4319521075 189.558705736478 260405.197101668
763 0.000345728287554013 30.8660977695448 8.5890725213073e+21 7.48139661083885e+25 2438433.95087131 18209919588.8183 116.795096828291 85618.8921248995 105.749295643992 150449.262808436
764 0.000344921351833323 27.3565682042014 576.62639667495 369236.655583138 2305672.49643751 16999198350.2823 233.335014659357 52052.1660668598 90.7465391976644 200001.877855839
765 0.000343418090406926 30.7549797459014 4.4576313242046e+21 2.69321830037306e+26 2130992.72142136 16686219883.2411 40.7375467269096 29682.5594489267 114.198978960005 186880.901824993
766 0.00034214899889752 20.4784546214286 90.8050768788651 56920.3626081335 2240225.78233284 12450471127.4508 45.6058749569259 27042.6712772753 263.753156623554 220044.210391856
767 0.000340333179673747 34.6955072960379 1.61222811944495e+22 4.77198945314997e+24 2154922.77997201 13888957349.1978 42.0064712341437 24961.4008562387 899.592546975926 2328407.63541278
768 0.000337858051508489 16.6063175991929 3775.18394921988 359981732.977737 2190528.85439372 16649650014.6633 47.3554202980925 36591.6751645054 163.071294549415 228582.558224679
769 0.000335487466823759 33.7023529966803 1.62425616417579e+21 3.08223838805537e+25 2039999.34855394 26746120354.7916 878.40746325141 1025392.47481363 123.497228201925 304241.160816933
770 0.000335952325010163 20.7371976243673 1259.15807301325 4730418.43098902 2135661.25870985 8853792396.50707 40.5834899922609 82513.6159937221 165.831818773996 243340.503012316
771 0.00033674046971405 31.9795802147632 1.96722380779182e+25 1.62942540243162e+28 2049059.77969107 11525087805.5968 50.8592436829871 46846.9407455188 148.46319243186 429564.517285175
772 0.000335886825387919 10.3085128950072 53582.9218913425 43641125.0787114 1980522.32603431 10932068014.3322 52.4709180730003 49577.0010079204 280.575230784985 850787.026218182
773 0.000334346829171228 36.1237162537057 3.16339453315908e+30 1.04536912840996e+34 2041175.64358455 8644148645.35181 37.2924851250693 22987.1351509292 320.824809778853 404674.284637184
774 0.000332486657551334 9.22662572558259 256171.759894238 207363223.257788 1930636.54416291 7450193035.54486 185.579123453643 315298.295744231 74.8889288533514 189941.121005469
775 0.000333636941792655 34.3805605729932 1.59321129640918e+40 2.55216969150172e+43 1733265.61534362 21302602123.9297 41.6076334848104 20319.875176152 91.0724229048949 160241.155437276
776 0.000332810239732114 19.0013126766096 3015100.77475923 1561044947.6409 1834974.98441705 10352648812.9573 69.2840759355902 48421.2229949488 247.189888803964 200943.448250178
777 0.000333255503551592 32.7145509405666 4.58724737900456e+24 7.30092427743906e+27 1875828.56718079 7127389913.14118 56.0456187330989 42843.497714183 74.8271743897487 89082.1801051376
778 0.000333210054450709 8.51678006279424 46873398.5472874 214358675050.004 1592849.7617458 17158043022.8713 40.5663554706248 41316.5615597712 76.0685199042718 74667.5346794271
779 0.000332680726003877 34.4537874264701 1.76189307045252e+21 1.01479930851725e+24 1671113.41596868 11674785831.1031 47.2357228014025 34646.5226721835 199.080881203221 95503.9292654419
780 0.000332244704202909 15.1478248399945 6.4316506720363e+26 4.95315124019564e+29 1779436.80487717 8203001845.36634 75.7978229766288 50550.9954276092 107.649425760459 80512.4516330587
781 0.000330804786308019 34.7028670288948 60.123510498677 3842.34319529871 1581922.54043514 17353975382.2956 56.7564789430698 58560.2018442741 70.2275188859601 74094.8124413675
782 0.000331279676719585 18.4464613674123 7189330.89085974 2620795912.68171 1554893.20071513 6997536929.22622 54.0224644531541 26763.5356546614 75.3564484133714 66336.8596044875
783 0.000329467801948092 35.1752869543408 15973.8845997023 26427359.5409052 1767111.74925332 5713924883.57707 39.0256071517204 25430.533522252 104.058319999353 65912.8839224415
784 0.000329044738739485 13.0398749240002 5673373.86552107 575013472.531576 1632667.5524629 7327202990.165 40.4049729122856 23853.8940771429 84.6001355633749 73019.3929524657
785 0.000326698442516445 35.2417032647494 120483.306344135 81397862.0737063 1596633.74971033 11063131586.7179 42.9615107245897 30581.6816175479 75.7927414799155 53626.1463150792
786 0.000326161751520502 18.332187246636 5645887.29223077 245980464.527554 1623383.52599977 5379885914.36885 38.0089414531756 20220.8921044199 35.8518880378882 41390.8432021735
787 0.000324728436011875 34.373927475142 23445179.2483806 5721272965472.96 1462976.58917656 7625799934.13611 57.9965909508229 43466.7171062997 44.5096964420692 62301.1236158243
788 0.000322137030136422 12.7508673621819 5513096.19980321 400868487.051003 1353025.18351365 10017843666.478 42.8868851818351 22860.244418939 48.8232712942033 54734.7200403349
789 0.000321368144663064 33.7568370046278 8604883272894.36 8.60362608146194e+17 1450549.4650913 5059730037.59033 46.896763368048 33915.8631778171 60.7064761126722 74829.7449365354
790 0.000319168532092876 11.1642891630339 2542420.05908546 286298688.82137 1550637.29465529 4261144448.51108 42.2786405032809 29245.8224438935 88.4305790669024 48606.1300684012
791 0.000318997340001282 32.0183789999423 1.2155200949581e+20 1.29005781734966e+24 1120711.85125792 16111455333.4914 45.8311838468838 36368.0212913954 86.1554742027872 72533.7342895618
792 0.000317353128167531 15.5446972310834 1866087.54324901 438344471.786557 1208657.10151147 9433459652.21157 48.267179266866 30142.955376895 65.4084810028363 62236.6995707515
793 0.000316995699328143 30.4807650369438 174375792449.241 3.48316266423338e+15 1330443.24589294 4937421227.54887 44.3418877449776 21672.2266075377 41.2654903800666 45404.1695734243
794 0.000315738314330264 8.41895842310567 120.833406397371 52241.7299407881 1443272.2151655 4408084076.69077 77.1834445309231 39316.12055601 219.193972812287 73387.4040545356
795 0.000314645538791708 28.5969087250887 2.29827680215885e+30 1.82688577554194e+33 1237956.59749161 4458992316.34485 38.7601864093366 26192.8758876199 72.7729688335601 66183.7991730584
796 0.000313542872276213 19.1105505865172 48.1815379095911 232179.671796434 1420914.97401365 4126499508.80596 44.0104555147994 44117.4181024792 77.159657235047 46916.094586597
797 0.00031213749348605 25.8004184416294 1.16522693017283e+21 2.34931003108806e+25 1421813.28773244 5717620204.63533 56.9305041247063 28643.9543595931 40.8853560475845 71206.2465483578
798 0.000311442902257775 7.06412208561649 1450.48429618766 137177.963603033 1107480.76542967 7533783590.2907 37.9966990507343 21681.8696404859 76.4565383881878 60976.6915192107
799 0.000310643868776955 23.4799052930758 6.17064768695348e+36 1.38472970807828e+40 1217994.0038995 5308768667.06297 49.8605527875007 31640.8039621888 66.978403947775 43381.2341520403
800 0.000310413045351277 18.5675810674941 5024.05370393339 6074502.85758613 1008670.82255346 9283638902.28776 40.0871006253304 18865.0902430615 66.0989867798342 53650.7524410377
801 0.000309153363171181 22.8315415370954 2.45085892353049e+28 6.89029305563669e+31 52325789.2279247 18702755186039.7 37.7692827018554 21349.9148395495 98.9575739742792 38429.0406471365
802 0.000309124501221788 9.05610335908347 24073.249677376 17239568.6188179 27782525.7956575 15803379044997.7 49.2748262310592 18027.7370508992 97.8741063719447 34007.1587942159
803 0.000308248618001559 22.1028154985672 6.91989000252619e+64 1.02296332288777e+68 21657362.8218397 6962623013625.25 41.3835782442089 21087.3556845037 80.5194558166758 43267.4310183996
804 0.00030787747481966 15.5716726414842 114384.630701347 46797565.8035441 16870875.4805706 5031172905970.62 44.2477681361253 21451.3042479542 71.6497882019319 47168.9805504781
805 0.000307507163102385 22.1273280451279 2.43349066376318e+60 3.78641833407444e+63 14160765.6348508 3591267817901.93 37.4058103697054 16798.2255451903 112.982651963372 117584.551854009
806 0.000307240386232286 10.4638183154707 457040.427330397 354382295.114868 12320975.9192679 2336922350337.86 54.3114957477116 19452.8883163851 61.1827754353066 42159.9594584978
807 0.000305794260388431 22.959111935736 9.73351038880339e+44 2.15004284130524e+48 11201103.7077799 1340422059442.21 36.9624646414687 12763.3141891485 83.189088256547 71824.6925842423
808 0.000305289047561092 11.3331327038569 11246614.6858914 7989546283.79389 10472882.0624828 860741522866.395 39.8501353631832 21260.6653448721 82.629684098552 59308.4775566985
809 0.000304912684060688 25.2336058217386 520699659123241 2.16473057217979e+17 9823702.59287036 778703518661.992 55.2186253305996 34424.1566775341 160.783461704779 101302.997659288
810 0.000303666542018087 10.3291890114778 1.36571647756357e+27 3.39186631175278e+30 9084986.958136 749996057282.467 37.0639969665464 15254.3607071071 59.9595494467537 45509.3182574875
811 0.000303537567711376 27.735995194829 60.1187554743167 3045.38416909465 8662451.19116092 442036414845.11 2412345.28788798 6462156192.23195 77.065884643588 36581.1963359201
812 0.000302681045533728 8.9487849101242 2142923.4575716 604691342.227365 8017426.37299604 424787864425.241 37.7306239604609 20671.0211747995 42.2155037049868 43799.0163648303
813 0.000301514604684193 31.3012195425362 549.466701359597 750511.35932449 7635853.60341713 371597082039.051 46.6464345071338 37658.1032844892 70.6446172544895 68459.3570830308
814 0.000300734718486992 11.6367282728876 1899604.56468934 130462074.440564 7080798.30199083 424914126948.084 40.8850441019849 22741.2476378674 78.5929483227977 48316.4238877311
815 0.000300380006465457 32.0522548782702 932.321114896343 1179296.66793567 6826525.92368884 329142491004.96 35.8304571340326 12970.444070935 64.5565841825513 32006.8177212344
816 0.000298424189114425 8.79862008431149 1909528.83319762 85917011.7924352 6426807.78252278 238667255916.886 64.4809395737451 44528.5835202401 93.0431736871385 70804.8039989875
817 0.000298195154065985 33.5360502337739 3.81937092629932e+16 2.53518019300378e+19 6196331.17995314 223875369028.163 39.8795765005186 19565.1180105398 76.5615462544015 30562.7597595258
818 0.000296585448869999 11.931617059562 1626086.90457352 98024094.0528668 5942684.94418488 164177761772.145 67.6982511087867 65162.5447929876 66.8578506257623 44641.4652485417
819 0.000295976135191972 32.5946664172164 2.40907138837654e+31 6.59935540969544e+35 5752919.18263011 134842604045.614 1156.70012534797 1795342.69624662 39.7513134264773 42504.9255761228
820 0.000294593989848071 13.6587927245268 750801.62965401 87066316.2017007 5514406.06449502 119833203269.549 42.555820573655 37885.9675329449 73.6018809484662 33865.1836694766
821 0.000293592153639803 31.6861243057937 2.42912780885777e+18 1.42871467911073e+24 5105851.26574896 202351703258.792 77.7626499570506 56821.5236105427 36.162882353888 47459.6985908107
822 0.00029308692041844 21.113122778344 281692.457431541 60551403.264492 4611801.82829421 203529512629.503 74.5861375508667 81824.7397423491 75.1375235991922 57674.1937947731
823 0.000291562227041365 27.311443615339 500006329924835 2.14376549191464e+18 3789690.77400497 238161284841.42 141.007903689386 344214.049168691 76.2794013544106 53164.4320134444
824 0.000290517443281486 27.4539168905567 113.111865413944 29097.0054070865 3755622.90022493 147747217932.944 37.5615606057192 10064.4684377894 55.3094109798648 33642.6093350635
825 0.000288423269476464 20.7992676541882 3.66191943221745e+65 2.31772725304222e+68 3529894.15472468 124724495327.851 85.344034457634 102748.609925446 72.4256305228645 42551.3541464763
826 0.000287360502804247 34.3792618059611 835.617354354911 126978.850586744 3232162.01305138 145899716547.999 72.2184011240593 522342.234939431 79.3627577164581 49745.0378210769
827 0.00028643289796728 12.9263881543614 2.09789258594827e+36 3.20056748858359e+39 3254901.53341173 112192213047.25 43.6997878044206 23031.2685888139 65.9165612817366 51220.4990623758
828 0.0002856084892455 36.6614675632914 5659.36489167437 656304.607859463 3058621.46172061 97753478517.6533 60.6897425538948 371822.169090468 44.5405799720053 35975.6147919372
829 0.000283218706051204 12.7020603717418 8.49644154309569e+56 5.12688443672847e+59 2896784.81713756 85544890703.2492 38.8715936190679 29252.1358364373 61.2957149026579 31834.6426913076
830 0.000282310896799996 38.0545659510987 38361.5078031046 9385744.55166406 2497892.52100333 71279047471.0699 35.4823136656739 11178.3683468288 70.3512361927011 48440.316772045
831 0.000280911965599666 6.33912998142939 4.39936696373907e+49 6.05677795809263e+52 2399637.16325658 80564694862.3703 278.568535470838 878022.585925676 54.2661773002622 39797.2827242729
832 0.000278637843673164 35.0349422557998 84222.5163270232 38858368.0637974 2342656.81247842 68968759949.8091 47.7216505221741 66787.5910293424 40.1763347800378 28683.7673060944
833 0.000278172083538522 15.2320424050288 7.34030977187392e+93 6.81021580111357e+96 2289419.53300773 40908276270.061 99.6412999389311 152392.695083929 60.5612804854001 24947.7755133637
834 0.000276378830535652 30.9332133520945 254171.871462359 94642102.8260292 2360386.89751118 45104638719.2262 35.0315095399293 21475.2351476104 65.2736794976623 36126.8360387924
835 0.000275833134636474 25.0557864664545 1.60409794480694e+109 3.35549781011832e+112 2189175.58364371 49773180630.9045 1422.78095633663 849548.027716203 83.5975126056839 48892.3621688291
836 0.000274280634414607 23.3146730418227 133982.920211159 92299258.4981741 2124674.93437893 35222699964.5619 43.3203789578213 64093.1249343637 56.0968478857002 52150.3297854918
837 0.000273195409828736 30.1966578352894 2.96315836814991e+53 9.12858917831846e+56 2192837.33351623 26276482190.5814 31.5987360627208 31726.4018717018 135.689894909983 273037.10893999
838 0.000272622407127126 14.7721026374022 3467959.27579407 2096507555.83293 2233783.66776873 24104859810.003 46.8760510656736 40202.0604722332 57.4422253556273 68676.0679967937
839 0.000270933210972273 33.6387850412443 1524427456.95136 1246829464547.61 1976040.37496074 39020381741.57 1918.39206213868 1564842.21275514 222.806718400136 334368.652496729
840 0.000270262244155403 4.8190517966918 2.36751768248205e+23 4.04047689739519e+26 2046101.86519535 19500737851.3774 342.049698256813 442832.0753647 58.3997456496235 81525.153243819
841 0.000268762166234955 33.7006179121753 60.1180243124062 2396.17464858239 1944013.17510585 27904825130.9909 203.676072068034 125957.940983343 182.974372504915 617185.284808521
842 0.000267029061363633 8.94882585569004 461425.233833051 175406137.591736 1709968.14966121 37975108633.3321 9627.281787209 10425253.8209517 58.519061963479 56282.6331188589
843 0.00026516127259927 31.4203779512834 1.42987731221307e+258 2.39623969907796e+262 1851109.49376598 24293102040.093 67.2746048693008 35442.5040189375 51.4867771978988 44137.2327796306
844 0.000263709788537445 16.4293987270845 679944.241027898 37784512.015052 1754916.47797551 23293673673.4063 67.8377771628534 69535.4253934379 40.2617892178457 37726.1215163648
845 0.000262944802844417 25.8778571410581 4.13348634294208e+110 1.01714512661505e+114 1538013.18042103 35820888164.0444 41.9405630574073 147231.381008682 358.042161231011 490915.203889945
846 0.000262818435304185 24.2523439457623 660056.335144405 29358920.2180008 1562721.36026546 17889311940.9019 150.088539208442 120616.898230896 88.7164959513492 116611.588025804
847 0.000263332425474766 17.3856699728521 2.09678745403415e+64 2.06938654956216e+67 1517714.32654762 36830129514.8164 48.9924580559781 26921.1539622734 63.1964952583704 60514.4935861416
848 0.000263303302481507 28.8684546448152 455186.344773643 29147529.3407515 1454349.4536393 28236503750.8355 5113.57930727579 9117386.03921817 68.1703535986841 186076.18197639
849 0.000261370311922189 10.4276799029164 1.79380059815117e+43 2.92670477080061e+47 1464390.1290834 19217412352.2823 34.9726420358322 141819.40739859 114.159632629626 65779.6832460866
850 0.00025974067155782 31.5230578481864 148584.668796318 19833157.7564653 1283025.80031676 24567087638.4189 276.99836177212 295588.327687189 81.2543282223062 61964.9121594024
851 0.000256565401353578 6.90582025932967 1.21319780038533e+26 9.40341677529405e+29 1221305.19374707 19139463831.7618 81.2050761934171 45782.5149637778 140.383630379286 154551.871959229
852 0.000254125760160777 29.7011864600673 4903.14105889639 1782272.84745876 1212342.53058641 19642674540.329 690715604.136014 24170879729493.5 75.5721516892813 33726.4006990809
853 0.000253507355574483 13.971351492895 9.03823786516032e+28 1.73587164920821e+32 1165100.80801972 20061373410.3983 2492076486.82923 19651518431627 61.1360531436693 91416.1354793183
854 0.000252327397760259 22.6405186287828 1912.83777755877 133091.664400387 1204544.27254447 13325742818.7693 173.179028465763 554379.858749887 63.3861241685666 36740.7473316025
855 0.000252687047248024 21.8865030161007 1.20560555588172e+97 1.42659880954637e+102 963058.516111703 33190042198.6842 93.0968895864864 138319.538386224 94.8379514383838 171389.551280479
856 0.000250974470351686 14.5175776026789 6445.0063779274 827991.484167849 1070108.68819678 13779229332.4857 81.659441882809 200547.753110266 138.450496153361 121849.433507187
857 0.000251605808982722 27.1933794647665 3.04019437733104e+55 6.16048587627804e+57 1003874.03255419 12218808385.5671 103.460394915754 107839.862428955 104.327432608182 197592.329847858
858 0.000250639576699634 5.97393925690979 15384.4161540375 4216582.49159329 955036.421339447 13402981111.2236 609.584644770059 5194937.35884106 136.579463895894 70999.1685344198
859 0.000249297872446876 27.8793668354012 3.97642574260012e+121 5.99148579669955e+123 798462.957519102 13820071023.2817 156.706997340702 589144.413872015 110.065602130191 102522.16595949
860 0.000250157376957731 7.16407335993473 125270.585547809 7900507.32395699 939873.123261797 15435566087.2371 104.394247555676 351130.264068867 125.89824095704 126326.961624172
861 0.000248392761813831 24.47619599876 1.85847816812697e+92 3.53329817089695e+95 841931.877217853 9267430527.02238 4788.40825658779 8146314.41775213 84.8376905560078 154415.928484714
862 0.000247947081190575 16.6088989012726 318163.401782614 64744015.6974583 751668.921566541 12332677195.0178 62.4639778939158 182883.30707512 82.9368429012904 106061.408190509
863 0.000247376610609532 17.6076840305802 5.62091043066778e+255 1.91509404491447e+259 775665.812498137 6069548917.93153 59.598112305124 122854.651967249 109.081197047772 141704.821967922
864 0.00024658823687244 23.2331737873394 551724.131011077 110138996.909822 802145.601713966 5896556569.18435 59.3191439916437 89315.6455865913 41.0930515278429 75917.0708050595
865 0.000247010025156285 8.08455971496249 3.71742870133623e+268 1.83660309907301e+272 773113.883818103 6544694616.99841 43.3295112885981 66138.7782384106 71.122675568606 116047.425908549
866 0.000245703231793222 26.8158089558751 184313.711626126 56076942.1084842 759925.371802406 4485753464.66904 66.4108542734021 45555.5075474031 36.5632811001309 252155.136652555
867 0.000245496000072186 5.01874252801049 3.11444622630477e+101 8.12030441659641e+104 718246.369643884 6885229717.14318 83.5784213746469 60600.4149582794 83.1113994501332 83735.0465882375
868 0.000244565630215048 24.5689923488181 754592.031131487 570220845.60745 703401.685130283 6052248821.62026 56.4032526358586 33152.0081535307 936.266191537355 1676421.6258222
869 0.00024356482482677 16.2553289478736 2.14419373312192e+25 2.84799558987357e+28 688103.197801322 6541943772.97491 458.964471123226 546461.401919725 129.120608911833 109279.445224058
870 0.000243956873135975 17.3414037238464 400026557001.007 679507524607406 729679.87085885 3612908383.03271 46.3211363520429 35888.1067992961 199.627097491896 270220.124523832
871 0.00024301377919308 23.0748324590721 60.1179163335945 1870.18966469474 720743.408591052 3873376181.25937 52.7259502898941 73095.75663754 90.8988842266189 163794.303371097
872 0.000241406159173153 5.72071053115943 261668.948527664 109887634.137353 667772.373019101 3571847067.55692 64.3184673065017 177016.652949022 91.7501828614757 121963.182463438
873 0.000241458188321272 25.6611531539928 60.0827998608625 174840.010693669 696139.046769012 2979169638.93391 43.2973381317263 91522.4394245329 446.608076498743 414701.91586985
874 0.000241065585856981 6.38548645920599 259914.049344627 18334720.5634654 670959.039401725 2995708706.3158 5898.46415194711 13608301.4971622 71.7263553413614 85643.6369967622
875 0.000239901051353245 22.2863282707662 6471763.25874896 30004530165.0326 673133.969304177 2471806072.02657 60.0429325323607 163864.410258147 98.7416256332785 151741.69915239
876 0.000238571339685897 17.5153672389216 253440.823408925 10959926.2335075 657401.009243056 3662146364.92778 314.466398755917 610754.814915244 412.012004997302 389820.704116115
877 0.000238226724922915 12.9993861426873 6.56174633589052e+51 6.6141349342128e+54 671301.575790909 2265244009.00621 89.0705712275669 139876.840119944 1882.18084844009 352110.720703486
878 0.000237693085362405 24.003202519485 191904.883874012 13313371.5923651 647058.066422249 3357780144.02319 378.219065447932 1388512.8017499 741.312561715231 763509.11268954
879 0.000236839619676897 1.7968177002479 7.13062849909091e+65 1.1546173518134e+69 598201.319988553 5386526221.48833 629.548490649248 1135277.00870826 156.29207945635 111982.065057145
880 0.000236293708990788 24.0422995251007 61321.7535248399 8946997.21301616 603263.959690007 3767065919.00209 66.5145820127139 74880.4987363138 43.4179554542088 94612.4798111148
881 0.000235148626488936 12.2484052987501 7.60207328210916e+49 5.62787547854382e+53 629030.819558966 2439728762.02888 51.7376893653149 67488.6971741144 109.966208514599 70058.9379989206
882 0.000234025911064312 16.9564449100413 7648.66246877266 2532239.52012642 611739.826954279 2285395608.18111 2231.85898665745 13967327.1598056 751.482635760841 324536.932373927
883 0.000233431906753421 20.7158249436772 2.08274243771246e+33 1.12093876020988e+37 597095.403522804 2139064880.82261 104.573194844473 78760.4607967482 186.127821488384 281345.496731773
884 0.000232576415163916 5.83464234556254 6204.51598356384 493928.956689576 492958.153979745 6066756574.84135 99.8082289987975 94552.6280635842 103.240461764632 84042.5550508261
885 0.00023214149207371 23.8946903832972 1.35093601502767e+116 9.59819107105891e+119 457453.413982172 5038831398.90691 3816.1887303392 9812634.53418016 395.064236892331 492091.117420013
886 0.000230779481070686 7.34575179089743 27717.967639149 3081661.52595079 573153.254781818 2065691295.71833 86.5087534729466 134037.165287523 170.725160578159 167398.552061412
887 0.000229184689771521 19.8483321236265 6.4868952793713e+115 2.97606945979266e+120 533931.71547207 2315770957.29342 60568.1434194723 173124457.545469 90.6289812006501 98560.0579291761
888 0.000229479131492572 18.4041237224108 127957.887782204 9534846.06496325 536523.75244874 1860836006.19693 5502.43573594194 20417502.1252081 90.6748610432617 79553.167907435
889 0.000228577584501835 8.28867918877602 4.72505700476066e+183 8.11200680103861e+186 428502.049440671 5104932974.10637 56.1458877479993 58652.6846472106 79.5708729556309 149282.891675886
890 0.000227914684712951 23.237932734393 461032.794107481 40841618.4298582 434798.292610019 2993428671.11058 43.5279222031476 59173.2897358494 157.680608337737 137009.708693951
891 0.000227037810471809 4.97804065189678 1.09111691615466e+120 3.89071434224603e+122 438917.317474523 2463060138.38424 108.731708143013 186903.847507147 162.704253651244 129734.38910859
892 0.000225624600907695 20.2780430645943 596583.321183353 121749274.438751 505985.837771229 1500744229.86343 105.268133700951 193456.062715058 71.4147748176527 97889.86007395
893 0.000225759464910435 17.3454412577632 4.37164877687564e+288 1.50301101905412e+292 327400.0752644 3599735778.77561 80.222819267499 100448.411204624 59.9159296748056 86170.8342004146
894 0.00022404390890126 10.1616077806412 655531.116147748 171548952.87029 267374.524846492 5889339038.99087 50.9499321586526 71991.4304708428 39.369446999175 96601.7346434243
895 0.000224221238032794 23.474465271681 2.15978267349984e+221 8.07690457654534e+224 429524.987177215 2193798612.8168 20055.0115932211 42082711.4259466 90.2006907258481 52997.2620345498
896 0.000223697764001149 4.51585521776323 43820.0814112421 24342467.3016075 378066.553074074 2071973364.21516 76.4306500587846 51214.4878666687 262.655734218524 281912.80357918
897 0.000221907860600073 19.599736806268 4.34052754058613e+90 2.23569297603243e+94 350934.684026225 1939322548.28268 62.6404750849964 78643.4401756229 89.4615208208025 74446.5990290339
898 0.000221902766786489 17.2097139238249 1487848581.7651 332329099634.301 281958.484508218 6635152718.02086 156.160129659936 170536.513808533 29.3400989192023 61738.7322424328
899 0.000221020685814923 8.95084611332619 1.57914578735322e+18 7.79755421656893e+20 347588.879015786 1786312847.6099 56.3593276049115 65554.9119375981 63.7259241904303 114526.946042763
900 0.000220344948055207 22.0149101962818 1777831.12901836 263162550.282388 185057.423857115 1604640032.22078 94.1576057454169 74362.4663943839 230.146972537538 102199.725964312
901 0.000219447396409883 6.75640924501542 60.1179011788472 1447.09778578597 4691842.25564542 1871977625301.84 146.542699917982 123547.71466226 142.26668191929 67491.0865757756
902 0.000218365484221493 18.5737680198827 124472.541477227 40583905.1346705 2978251.38644475 1740965151579.85 55.9973007111456 45510.7253374073 63.2248511581061 53429.7327252962
903 0.000218214381400228 18.3201137807276 7133.8905843439 2278811.0333527 2530375.34256508 643706244716.776 88.9036215539174 103851.126103797 61.7902192419378 58728.6236570056
904 0.00021780399832746 5.31993747457963 1177693824.38161 21678697358263.7 2228661.26332361 424757968152.484 88.9487229827909 135397.512803676 41.3502556957452 46745.7939426568
905 0.000216706164156827 22.1654413427827 3478.85042266674 3567157.77482821 1933141.52070553 376509284785.48 72.1880736372484 117305.894476915 510.180480468865 538410.420026563
906 0.000216367540428972 9.91624981762884 102699.027289824 4188749.98675609 1808504.08795965 200740758512.36 59.9983218006324 70837.5192827917 265.902256730734 146312.78517398
907 0.000215503288757807 15.2076493009956 3.32502097988498e+25 4.50404545410491e+30 1667719.33430627 169069635193.483 54.9606514102814 40783.7081182926 69.5504511742835 74870.2403339445
908 0.000214502985214632 20.1526534850849 89271.7576639739 6668573.47122588 1567848.35494804 147090182063.545 87214.4807093773 118201396.219939 45.8659332179771 111977.536474993
909 0.000213196721920181 0.234976534667867 6.13894594721343e+52 5.14646781964431e+56 1453611.01027682 132061451273.645 250.786106170096 142521.280212197 96.4802424762238 67896.598735882
910 0.000213808453800026 20.5966156213024 33812.5160756452 5411663.56068754 1374406.84644491 82337514230.59 5604.15022007237 4520460.87308719 227.119996180097 59462.2632711895
911 0.000213145327475184 13.6535251460401 1.10897187187983e+52 1.57311013397647e+56 1282971.45907383 77349945080.6216 55.2629032019888 110142.828411252 43.5355967753844 54417.4987895141
912 0.000210959844552157 10.0399010158281 17922.4370891152 3838705.70255308 1254545.41530983 46957128716.9078 111.125579918041 81160.1913795111 88.3855739787065 76526.6832504941
913 0.000210847389866911 21.9614737679159 7.40460257633791e+39 5.84911381321071e+43 1163705.09145195 56506530915.5801 52.4739474997318 56674.5866727173 27.4577341590835 35458.1426379757
914 0.000210466872145225 6.19540420850088 18586.7641341928 1210027.26011562 1042433.3947582 79365603988.7173 53.2798917238253 75606.5040823319 22.7586393309092 59471.9205826314
915 0.000209642903557628 16.8345074844406 7.75717652080172e+136 4.0193807355684e+141 997418.469475263 51153804536.0879 47.4197133174739 50606.966465995 44.5517379086893 42270.084655467
916 0.000209475231447435 18.4266153949506 140947.451831439 5343408.99173606 921239.071998648 59157449576.4994 42.4924171349615 46205.802525881 28.7011822153934 43791.3998124852
917 0.000208514258192297 2.44353776310585 3.81822164753509e+108 6.80724357977138e+112 881192.474203747 48913525856.3 3339.73417404442 1992287.13394506 65.5608120800934 44127.7488835917
918 0.000207409174947679 20.9337994047672 777933.484565968 30303032.4966137 841679.921985952 37496113067.529 58.8769779499696 39129.3648168508 134.732554101853 92785.2926951186
919 0.000207252151282075 13.5991224551059 1.66551641600212e+100 6.42397816884127e+102 806109.708872348 29782713539.5233 299.275393489692 189535.007517699 118.084793668518 71714.9360613835
920 0.000206140930575942 9.62751074554109 517789.594960481 151770368.845722 754452.443904911 21485539201.0758 2469.4218358435 3307521.5330423 74.3437160558664 51087.7090546878
921 0.000205865593384752 20.867969348817 1.49122390606853e+94 2.30338011608021e+98 748822.340616717 22075599725.1084 114.619267363476 79566.8557375959 26.8014430348876 28822.632341525
922 0.00020540737395524 7.86144854042108 1063345.29261312 110295036.23297 690469.231209398 27893042567.3819 86.3568565313216 75698.5694784379 25.2788257498597 37474.4956821047
923 0.000204819857357914 15.1850233983012 4.49059249854691e+109 1.31892206947407e+113 622431.112566508 21507505854.8284 443.989548544313 297206.816593745 62.487894442882 47666.9918650388
924 0.000203743544975919 19.8594859721248 315044.189903204 66361197.7393955 538316.753349941 26062168868.2441 294.431456620136 145316.43057496 156.004366918571 89170.0225438458
925 0.000203457609613754 0.976118231247466 1.52834418961407e+107 2.49361303611823e+110 537430.834479258 17025563831.0538 69.7684540382083 32973.4540646565 67.5873553434381 37136.6702122428
926 0.000203521218502506 18.755949686412 42204.6744379516 17547082.9776529 499250.855534487 18928674689.0184 74.8357603435212 42498.4827126209 72.3577805227232 49391.328261434
927 0.000202439032149879 16.3769907221962 5.39489384708757e+79 6.18008843752439e+82 511670.403051566 14616042077.5401 96.9097949338405 1256676.51644966 15.2293195512052 35439.1151800926
928 0.000201304482550276 4.85410633444002 328730212.539018 416841519786.42 446767.397969054 15582643868.9194 127.512916780737 617584.435539786 21.2536264893949 35031.9265315097
929 0.000200431958335573 19.9004399225006 1.33336732320752e+17 5.64084254554859e+20 438711.060436366 15748962762.4965 141.332966749203 462186.96507542 112.726777191396 71321.9868995081
930 0.000200330378558568 11.6072694831578 1255797.42858848 322127526.234768 367276.870915757 13890927274.9661 82.5108018377275 164459.83881101 55.1141671927714 42310.9781798173
931 0.000199186463965344 9.72044042259672 60.1178991756454 1108.94251697065 341500.079575117 12507919971.1107 110.475742167136 153980.788732355 17.2119094328766 36967.508231169
932 0.000198675449795605 20.1783342176433 34643.2394997263 13161281.3281095 283965.409689041 14207345261.4266 5177190.05663887 27437118547.4151 26.3433148131501 26927.7609830923
933 0.000198605762044219 6.41890283917562 3.98644996336926e+161 8.2713943394891e+165 295323.765859099 11652366873.2227 60.3130666570908 80792.9435402066 19.4648919531157 91689.0895166572
934 0.000196705238033187 13.7617985770776 40134.0818932219 2519969.1752063 283911.170209589 9866624637.52417 1543.25258251788 3534333.48528628 740.172253801012 31641349.8388776
935 0.000196374016228132 19.858370215327 1.35107450740631e+43 3.70107483788659e+46 270708.251868245 7809593617.72146 68.2288172951227 79114.1082226757 30.7532965296159 37710.1277212474
936 0.000195412594980248 3.76005765649393 40120.6877510985 2164857.37786251 238286.761915775 6163627344.69446 75.2275918455064 397323.708624801 27.5707392246073 28044.047305655
937 0.000194571965246611 15.8749789579853 1.54489620999665e+23 1.6932546973786e+26 246277.123894324 4396463868.59129 127.396241525789 363696.397043709 39.8146041008046 27310.702514285
938 0.000194082801797214 18.5113120505 34547.815066355 2974700.04131947 263711.744015131 4790810455.97368 4972.2964444239 10129600.6385129 24.0842816532032 25469.4615900124
939 0.000193351550774294 1.69607764660856 5.52043346622545e+29 6.49865933855803e+33 216378.43167675 5924002390.50168 77.2511591708326 73117.9839082981 7.11668954606447 25422.0277912556
940 0.000192620870158656 16.4919551505615 15132.3173172596 2846016.92310314 202042.483657525 5827845771.55104 72.9045530509487 65685.1746761353 52.0150462557742 26202.2542101779
941 0.000192365067103243 16.5849776270622 1.10630824206115e+38 3.38959516962524e+42 203789.751662495 3857006510.02382 451.705102485913 822050.622914722 1302.68357495531 242189431.18534
942 0.000191483028270993 1.08509289002823 512.797066396174 199785.06682034 193617.213539942 3709393368.83598 3839311776.46597 19482212670996 40.7287893745622 36956.9549226338
943 0.00019123911962435 16.9463335662464 2.26539836400585e+35 1.03501506821189e+40 215282.21521773 4283146992.31899 2295.46253264409 5717115.46034361 16.5048365917133 21513.4414788237
944 0.000191256413683554 14.813781285139 77879.880820086 4493336.17202804 186118.087191317 2948917170.82094 4079293614.92947 35269574933698.7 29.0178326673908 25248.2079727676
945 0.000189306704944234 3.68511209684217 2.25688081386574e+112 1.47664480327052e+116 181511.414045419 3232194563.82734 37064.1194034333 115707075.191025 12.079127971626 26187.2340629984
946 0.000188691156954733 18.867278801972 755801.510332044 63441987.812302 158595.194367567 3571156089.04559 485.508989650612 1342068.4952213 22.8605618959318 22042.4773474144
947 0.000188468446728638 14.3705681239237 1.49680690569235e+80 6.12624111450031e+82 165248.063019922 2749665618.88548 219.812431124461 282896.805403007 11.2707938726228 26774.664748294
948 0.000187384471439196 4.15095769262435 2364819.43345121 215855836.567201 147359.136467091 2620480953.1407 1174.32459401734 801712.971835366 25.6752348656684 29506.2019640578
949 0.000187128486986521 18.8431965157323 3.55730783280386e+104 3.29069782887262e+107 154072.649764805 3552943914.58098 325.322435898251 158665.013456967 20.6936500161888 23456.6793646247
950 0.000186701805575967 14.2204289893941 677649.908138748 215877892.878731 142856.934816161 2274961407.05806 86.3806733766659 168775.147572459 20.980463160019 32303.2291451554
951 0.000184993292772211 4.04348292812767 6.59477598652898e+77 1.42742680422983e+81 115662.366875985 3929898496.3646 668.980393198728 302313.785747329 27.3644870647037 25976.191113603
952 0.000183565804739476 17.8828099726948 2024636.62607709 273018104.793468 113898.188129552 7798830558.40542 80.5649964649218 110664.175264496 20.801066847613 20765.9402362326
953 0.00018359167464723 14.4681598746216 5.46602382746089e+120 6.97466727232278e+123 94098.2438521525 3271329966.50032 84.7829745058403 76480.0411566518 25.3269279886831 17477.5987668887
954 0.000183238460055441 3.31738491660311 491272.116180105 40320267.6546583 104432.945896434 1536679390.02576 161.276433722606 161515.507159818 15.5208929300799 24247.6978382688
955 0.000182463721533381 16.5598594631264 2.48828539521778e+163 5.78193512691195e+166 90879.7157742552 4428822353.01036 138.232998911156 86530.1881928333 33.3795323044488 390708.616974697
956 0.00018265405142835 13.311399585918 857308.165462447 224012506.152827 86851.9586659541 2608123905.98221 59.0336571831778 124239.617598841 10.9713591185285 15773.862876251
957 0.000182133163550506 3.64384723369602 5.59047661156984e+55 4.0589880540988e+59 81879.8012375268 1375856865.9259 54.3553678252333 86923.1596980502 35.1490951389537 22293.8490893836
958 0.000180810894337581 16.9630926411149 2317902.23364162 5184133944.75764 98867.0489935299 1801175741.21632 2026.90153750757 943533.948193377 19.9093958253902 12765.9361305698
959 0.000180660260275292 14.1940771548022 1.05783971869003e+16 7.25596607611718e+18 80874.40463034 1540197190.12293 100.80813908805 78400.9937524255 43.4261406102665 24195.8559088374
960 0.000179434769790521 2.70512198681568 325800.795640838 87755856.6879984 96979.8478648645 3829857600.71854 84.5235713903542 60272.8892254444 18.842024231901 13509.3658495673
961 0.000178792509943353 17.4990788691351 60.1178989278868 841.847356220436 71694.3920692471 1317800337.03184 99.1859934508978 53647.2776777168 20.3725865275813 16209.0629743052
962 0.000178138715213521 16.1300480766421 14280.5642728731 7524310.9472264 60109.0921418389 1236836798.89037 136.04153293768 79253.4179417195 12.3607492729209 15900.6498544394
963 0.000178014309554678 0.64822996321761 4.44847731012979e+74 6.69793738396962e+78 59577.3376380797 1175876214.57038 316.726541318105 142581.723611612 31.2281203853652 22574.431494685
964 0.000176890906985714 15.4961075155652 16219.9022773035 1210263.73746255 70769.479168888 870382551.620498 283.083678546925 85197.8442786953 23.4385483203292 15825.8140469698
965 0.000175821573241538 17.6740857966128 289846004.327174 433980965822.387 56636.7017536344 1128905822.33011 48.4416189381462 60977.4552774937 15.1311823452376 18537.4616613372
966 0.00017528397255481 5.22700572497264 17084.5435141211 833679.746715269 53790.2734144519 1148505734.4866 276.882679067338 97730.236467459 24.1033576637136 14799.4164776922
967 0.000174784753135578 10.9878329964445 43230610.8987006 13254015482.0791 52074.2234683135 785003315.905516 81.0263000190604 112854.191705259 9.8773511304762 9743.06447830537
968 0.000174175937900844 16.3222802397304 11000.3440137079 2315133.43608462 51598.1496197164 715947446.323255 170.191390487336 262011.842095484 8.76698891704783 13084.0855138955
969 0.000173466014850857 7.32712508315392 1.63248949274777e+23 3.96115495507472e+27 45676.0931107013 753056054.220937 78.9290058869857 89001.3480568774 27.0746167623932 17254.6998243351
970 0.00017288403908515 8.15313948766089 7422.91164106353 1670936.84681082 45168.5354122764 991261700.336625 119.09463135301 84202.3016231764 17.7405787099084 12752.062204035
971 0.000173006555138425 15.9343367124037 7.32678638872994e+32 3.77675721712688e+34 46350.9476910647 666769331.562388 72.8635701466631 68098.2278661266 14.466211972033 13039.4974683173
972 0.0001726605126511 9.02394221702862 571.58714730846 321691.266554962 41823.6952876947 704214129.562378 114.853463115245 116387.625534581 22.5576762044522 10803.6274528663
973 0.000171500649942815 5.69022643298132 1.35627772949017e+31 2.86840529986064e+34 46836.7684432164 780981984.378668 40.9702104558767 89458.8807920617 9.14663916090615 38175.7083396333
974 0.00017028041111413 16.1894656592276 294337.775434556 39420251.5509246 37091.4633856519 657444303.422461 219.053311490566 150006.111115997 26.962638947825 15134.3989800844
975 0.000169986183113904 12.9891849844022 1.23739797635983e+49 8.25022197940942e+51 35449.4895049003 982924425.99938 128.258594441237 159459.447807659 9.46491834014443 17569.772300927
976 0.000169416817931338 1.09017157178166 1669024.88525327 249554159.314966 37216.2107334848 352597784.0327 127.977872161374 53221.9679807277 15.1640332384805 17140.3057174593
977 0.000168545775216076 15.0682977807039 1.35253713028059e+67 7.34726249987122e+70 36662.4892215708 548004250.463639 57.3641585736002 101327.191907864 22.4150280311641 364049.414224263
978 0.000168063915496374 17.0774217638694 2985903.25553962 71602453430.2146 32817.4392288705 539768368.871625 229.777595161522 67953.8959029736 37.9843912272189 24770.0821872937
979 0.000166900059701998 5.66318015403069 2.8197846213922e+203 4.93652157003982e+206 33608.1279135594 344554235.965369 136.930026084704 77663.24458237 8.79819019615327 274875.835484315
980 0.000165083272922328 9.66919854210842 26112857.4900703 229895460136.034 31979.604358275 309678890.584361 52.1119537590306 76069.0045661143 10.1013652777507 49470.8745954626
981 0.000164307484716226 17.2135042460578 3.37303884310039e+136 4.85625956829915e+139 33365.3695085251 335539553.039673 60.1796778320127 54950.6178380604 47.9308324359972 1879839.94862519
982 0.000164247363213327 11.7668074947889 44941884.9320693 155290501817.958 30927.4246351617 402807584.411532 76.0709941307395 46525.3353840024 9.35770056341903 7995.57616052415
983 0.000163712016722881 2.70900314731778 NaN NaN 30634.2719739029 260306585.113779 95.9436385157985 63312.5923326244 28.5728029456599 18036.7434055288
984 0.000162491554786503 13.9762692704623 22992889.5942822 115517006226.898 29459.2345706163 301321921.62012 86.4604122741124 69818.9541238212 12.8329771283663 120070.175226098
985 0.000161886828807054 13.6427369878964 1.15732409093321e+232 3.8419304319928e+235 30230.5241992397 216068166.373083 40.1536285468726 57497.575740252 97225.4551686217 5433087756.26282
986 0.000161175594319857 3.29242537162487 37863737.9144445 153592783791.027 29654.0351933008 284355841.144641 49.9941454498043 60771.9607216104 425410.706877917 14728699128.2881
987 0.000160502427232085 9.31265751211168 6.38129042861328e+71 8.48453320178394e+74 29935.7998358295 162999439.038745 98.0019351360853 40953.2741634519 14168.0032329305 62938670.3339334
988 0.000160028668726517 13.8254914629131 53902.5371990628 13826944.1978368 26911.2651000467 283472374.7003 58.6935290052736 30867.1204828095 3214207.04136702 182264666971.85
989 0.000159966557359789 6.99813702760449 7.84449439829754e+22 9.31690054223285e+25 24683.3054687483 301341819.822032 55.1658559875534 60865.6199485562 7300440.5202656 241617222680.725
990 0.000158806768389732 4.99574290929011 138176.496724643 43095900.439143 23360.6600883161 278466003.415515 63.4671571243425 54250.6470371736 623986.16570707 43948946961.9192
991 0.000158608623454584 13.8175626412508 60.1178988992787 634.379898710705 24613.1606310646 161959435.09731 67.9638048605846 67011.7272738368 22.619845975618 8585.7974287705
992 0.000158268601824116 12.8746071738664 7749.53379418432 3872223.58208627 23663.6594391459 245857802.404338 79.5134461668261 65999.8126002236 7.80942264159766 11434.4516214745
993 0.000157602304658501 2.24363392592079 1216.49150444312 635062.262360652 21402.0385941672 199842941.850315 49.903253208923 33678.4469929075 76.4718812390812 29657.4895659435
994 0.000156119998265796 10.6524767660457 28503149998.4344 179039468980865 23180.9930338692 196695814.247755 60.9104825046411 58012.1974864042 155.003105045557 6458240.98688441
995 0.000154640962444301 16.5417008424378 514.409684709377 308271.244990303 20021.1017037087 299025723.410814 45.1707481118531 56946.9818011948 141.510041864158 5849200.5941076
996 0.000154046132474761 11.4636950044014 152303.537685886 25663693.6912881 20147.3662258932 229719311.482836 47.4897150359418 81138.6351284851 2028.20010611491 87651169.8221056
997 0.000153646230345031 1.06517932660294 33473192296624.8 6.60861063868253e+17 20375.1260283834 208527719.876515 41.5399364100421 41704.544084937 53.4269525282132 263736.487087984
998 0.000153647529515355 13.2989080127359 42840.807175451 2028682892.2806 21340.2838522866 142711255.502434 59.3706947345575 54990.1863204955 384.101556302248 12327351.2496045
999 0.00015293527267434 17.0391990647075 7.33587764626378e+19 3.96080384623943e+23 20548.4178329781 120857364.872375 41.0902419959528 43402.0485801336 109.311434446106 381293.400782212
1000 0.000151665305521966 10.1983786499008 2778.36747715621 845742.166327212 21080.4529167953 117075272.931329 40.8218151014743 52346.5730424041 73.5449420335616 413472.80214445
1001 0.000149730057314419 2.3064281973254 1.23622128710575e+22 1.76627063484374e+27 135755.673093767 75676710539.2175 70.05085043415 57361.7708607045 123.717424965682 46960.0119907737
1002 0.000148468824869931 12.8549533335583 32165.9781035172 674473488.299726 73107.7204077375 62734705804.8637 93.1967735912923 164752.621442838 131.627064832791 425612.64034617
1003 0.000147672560623037 14.8906463595942 3.97762472412657e+22 1.07284302847422e+26 59394.4040564773 24404240832.6995 41.7550858939546 39688.1885434279 9059.48611481603 39184836.9245735
1004 0.000146647908497637 8.0864201305705 575110.16074476 124443719.031398 48440.2929469969 19003781389.3132 46.4518887205925 58697.6443542679 154.039328188299 1012006.05565006
1005 0.00014609778267514 2.83857414388202 9.05604299232476e+89 1.37526305568936e+93 41344.7814477477 11889373763.8151 45.2599779372598 49871.1623707614 102.451130084561 138781.674079026
1006 0.000145686592071447 11.826677023177 761373.784349666 190588063.126673 37216.9539221927 7067260078.33109 61.8632605046043 35437.4236493984 187.164398608034 361278.781697346
1007 0.000145408905281933 12.5461351862444 1.52983751494016e+85 6.71644557570926e+87 34028.0263544564 4445442252.41144 45.7052392088125 34292.6045508671 77.7870947599665 660387.064656039
1008 0.000144930681051472 5.27654282599412 4704505.8330506 116469355.67717 30204.4781906931 5641046420.50084 63.3223054862067 81032.0861148937 56.4424030130728 426562.757271926
1009 0.000143401877817748 4.15145090650703 1.9557011450686e+109 6.27672264261006e+110 28086.4771629479 3522983857.45992 41.7771931164574 30997.1382772276 47.0738607902304 370208.443279831
1010 0.000142601875702371 10.7879356920911 4019747.15582106 1061130292.27075 26271.529936456 2445507318.44222 53.1555469618884 39463.1876873781 104.435334650321 311163.51958594
1011 0.000142839020290311 10.6833392145994 6.79680888139746e+81 2.09668212554988e+85 24469.7281272874 2102363209.17046 48.0474433911218 31708.7648768408 55.6263605805962 154325.823395591
1012 0.000142789187249172 3.51898812534957 1279947.89882946 256282998.986174 23374.1695308606 1557293175.502 50.9477989234049 52085.8271494225 66.2595751316993 96602.3604076778
1013 0.000142609304965355 5.7265387135695 4.11894834683918e+106 1.89255554685851e+108 21839.9798675231 1690566762.74068 43.7440516655814 43022.6924292558 50.8407739060061 74833.7272200741
1014 0.000141513308868692 11.5550486492842 526787.503186904 121813465.660477 20611.5341462455 1396155463.36812 64.50467859517 59632.3404543828 42.161369299079 53373.7794053141
1015 0.000141677140442885 10.9308318839518 5.94495766747208e+79 7.8198616811688e+82 19568.3283459259 941751736.542656 71.0882529904162 49203.6277091166 63.5589852211787 27390.7846645193
1016 0.000140840231263049 3.90343248378258 16012.4228976832 7253302.77264464 18240.2729029305 974794089.477099 64.1037568064899 85393.0925012179 56.2715064397435 48621.8833562913
1017 0.000139015235042085 5.58343994692566 9.87950173250944e+62 6.37729281358663e+65 17403.4001325109 989966398.167373 52.9211079199332 43821.3475758793 53.9171453449686 69004.8882136352
1018 0.0001379246084816 12.169829322614 79872.6474308283 45666848.8776485 16407.4046036971 735749942.97906 44.3213408366497 30891.4369144547 79.677130917625 176700.289054799
1019 0.000137279186284375 12.460528438433 1.06517751223864e+32 6.97376311075316e+34 15623.8721402934 716789967.743866 50.1022729145757 48370.5287293184 65.1560482025783 83783.3384976416
1020 0.000136754321705558 6.52292613855107 114960.427082609 45636479.7946259 14441.9670459873 606209740.375237 44.4204796897804 51910.844803931 53.6618941270672 58517.3823386676
1021 0.0001356861306861 3.05581886716596 60.1178988961774 476.361183210269 13260.3007052784 572834265.949737 65.3003091559695 46268.6552164865 90.8469401561259 246152.801643315
1022 0.000134988813660723 11.5600602033891 2358.94230951964 1307319.4593557 12995.563446983 415608125.709158 53.2631987622248 34240.2691752085 52.0949652922338 82666.1749897497
1023 0.000134798757115881 14.3027559975148 2578204005824.04 7.36777306071208e+15 12511.6988027901 346356890.3555 80.5625626280017 187467.090396453 64.8341091059025 128615.770849558
1024 0.000134175910289351 10.3768641129345 2433.04832263219 251629.117109035 12136.4334750646 383825060.563947 109.778976482292 226862.186076644 47.3223270481592 108901.235858145
1025 0.000131790943657402 1.69997655034404 5.4886993411683e+20 1.63657134825736e+24 11443.4834027403 362240636.347467 69.2328276498438 46819.037723677 60.8062640982734 95940.9784643853
1026 0.000128573821832977 7.97465530884364 2384.80378159395 254680.052116458 11335.2185802496 300720575.302991 61.2770211886495 50755.7772110818 63.5347114823036 86767.6189732188
1027 0.00012685197416366 13.8083338079634 2.15618566242395e+25 2.97897547530154e+28 10352.005650208 300449822.05248 50.2104218526989 39899.3402759557 55.2342576442037 72750.8157230547
1028 0.000126304826556577 13.6374959463361 1974.56770351895 368536.923978639 8721.10406298103 359683631.360389 57.5781725500526 55193.3056945476 48.137517641476 142656.737427898
1029 0.000125818068568923 7.7384570558289 2.41458921178863e+26 4.50896546679643e+30 8364.89032240507 381344061.998197 41.511190361705 51348.6266890303 48.9294533774258 100690.728601503
1030 0.000124404437311858 1.59965566560332 782.165781392696 354666.097114529 6977.13244816957 377587921.964558 38.4377729601742 52519.7920192245 43.9974909134939 193735.535136948
1031 0.000123151370496759 10.0258262997634 5.48041711670394e+19 1.52508098673626e+24 6645.78624588897 392528894.485304 43.7113527262889 35748.289764706 65.2912947903506 54953.852635672
1032 0.00012300969106193 13.9594106246888 199.866871960761 72305.2258309804 6835.04866716189 227516759.456363 49.2352581884796 38275.4361713946 46.2529531582798 165467.230571701
1033 0.000123136845963397 12.4093487124802 2.69792660941434e+22 5.23003098189248e+25 6249.81205613175 282261477.114193 41.9543193329642 193701.646351177 46.3469994890824 70652.1404019372
1034 0.000121638853003866 5.88359589483496 377795.098620716 122678352.350463 5853.62754202061 229911727.620419 45.1116738227501 27332.0680919874 51.748529017736 117500.704251353
1035 0.000118570172149406 2.89617488566353 1.35756465903996e+138 4.86073397429821e+140 5946.11605016924 139851771.424916 33.8772061181645 47106.9659173823 48.056590729726 115611.141780709
1036 0.000116074274150254 10.0340111459896 2679479.40990387 235314954.473332 5353.60440617421 158944374.251904 36.9671469281451 82250.8565728487 74.9276058257837 166306.539238567
1037 0.000115040240944314 13.1791771713402 9.96522442802586e+91 5.21638967428568e+96 5145.99956434971 138751729.688625 49.7645340962856 45157.2015361967 78.3262552878337 308912.321057598
1038 0.000114989440872265 11.5476130734948 7149755.61609924 744246559.590739 5109.92480427969 126534404.610908 109.683471208732 94094.9713676203 102.112114620154 184035.006300089
1039 0.000114410928425627 5.76277579107803 2.67602830789725e+57 1.83003176546508e+61 5009.55427435186 118458978.766434 41.5220093777271 78517.1915081051 53.5617343117281 96700.1189426722
1040 0.000112907004181295 2.00294086710591 789548.086087669 170891028.856102 5048.37507439721 92656837.2249739 61.4655933505674 51002.6416368625 56.5497970481409 142198.18321581
1041 0.00011157422582269 8.54329824940696 1.52125006617718e+63 3.95268562981934e+67 4931.05136555301 72407265.9966395 41.8814073769735 42717.7631308343 88.3423164172393 231190.221833911
1042 0.000111089127584185 11.7362196202694 1060368.1454943 180526433.108311 4755.7188409674 113944221.939387 40.6488419702633 24494.6157659086 653.357842173159 730079.990231717
1043 0.00011092976260895 10.9272567098229 1.81036320630848e+70 9.79520430685738e+72 4767.88371941532 57934135.5564322 115.620032460686 492240.372898349 224.100169406288 747295.181834925
1044 0.000109614851141368 6.63768239760688 116960.018353511 19716129.1518703 4432.2446665417 83315972.3006359 51.5619975578662 45922.3073520947 120.077774448552 352740.701190143
1045 0.000106928029042451 0.346527683715484 1.72973814785617e+63 9.83529820516261e+65 4129.95493052492 88089109.8499501 38.1012545851109 38971.9853379011 191.985922921918 539993.741248892
1046 0.000104428738747975 5.87458709935344 1404.50234400836 423131.99164864 4237.3410982949 86712341.5099806 64.7203237271329 163519.399558912 40.4242768884742 57930.5054309969
1047 0.000103137452787707 10.1418863540812 1.78522672183134e+62 1.43846908991274e+66 4128.37963533583 59150215.8049023 31.3491888342916 40444.9146208584 58.9913113182432 227611.085390685
1048 0.000102609040168322 11.1539450056992 66705.6065414968 45215628.5973416 3562.19244012062 69685401.1318637 42.0590712344542 107165.418408007 228.32246811054 486692.274714788
1049 0.000102036249281841 8.85477958661409 4.63763666638354e+16 1.04841466761668e+19 3686.23030400436 52810886.6994359 32.5204616918305 37749.1194430499 104.542613625712 246038.17189554
1050 0.000101060049583844 4.13466732238871 74702.8038331422 33258252.7873547 3133.51320157708 70297166.4810878 61.7644353416709 44204.3801848192 113.758442896306 246358.690284195
1051 9.9662308541941e-05 1.49709848688138 60.1178988958559 359.222888414144 3259.05238810263 64313306.7539265 118.03676021318 60927.3206216992 367.663557970189 537608.53160138
1052 9.81854374753396e-05 6.37223856894861 796.891709977053 625402.728402189 3098.10038406039 69911810.3068382 1589859.36420279 5301877803.75025 38.0713911461715 57467.3416036571
1053 9.72635340358656e-05 9.27983261089741 1.12570060535525e+177 2.93488558091736e+181 2733.11292342056 50359375.4443416 3426.45045938133 30257691.7951656 84.5252704530164 125408.789612231
1054 9.71470921066059e-05 9.6050642971008 900.500631470449 124974.976321737 2984.80450812052 43973088.4139787 1720.72634520229 3669391.58385086 38.2203627453657 44876.8127154937
1055 9.69033686056072e-05 7.47923683084306 7.4629408626488e+49 2.65238037434075e+53 2700.88988550678 37498376.423 238.019541422902 354935.91869369 53.5013049607198 181254.097881547
1056 9.55909020854621e-05 3.51129802965383 897.558015625703 119811.697322493 2636.72506162489 31294093.6917909 80.9763791435829 145727.816003852 40.9518362195166 85475.0462090321
1057 9.35236379134015e-05 1.12051392140102 2.32246071827085e+22 3.27670979366837e+25 2198.83276814472 52918222.2642538 93.4795408087028 120695.340259912 42.1853819676332 60290.5147242893
1058 9.15652693558365e-05 5.18663977445498 694.8598556125 170829.909135912 1682.7619958212 68783042.4172083 85.1647022146081 123594.752132688 140.760968064922 264088.165515591
1059 9.04191013959281e-05 7.88035880205164 1.594922489387e+31 1.01424521334549e+35 2220.32237058486 34527102.1747548 215.23610390274 853110.681481649 64.8883388388942 93129.4802399243
1060 9.0058683649592e-05 8.64538759708983 583.257132000943 279153.364470697 2028.6393050915 38096684.0361686 348641389.162889 4828627225362.15 40.981017136726 103765.313079636
1061 8.98862136160666e-05 7.51417650754018 138742401506387 2.28362828297411e+19 1441.04523336701 66167307.7094775 151.086423891971 341444.389003353 67.6502539868133 89380.369941932
1062 8.92167788408858e-05 4.87764082705558 95.56831953853 94320.1709256712 2098.04570954276 29039777.9949297 698.720867582828 4122343.96403463 163.419183857044 243316.015675799
1063 8.78718471454759e-05 1.4383879112436 1.70856244101093e+17 1.12397924358917e+22 1876.42202721509 39925285.9252014 1012.02586046932 3642999.35317367 109.232194210609 147483.866278417
1064 8.62109733095027e-05 2.06999086754014 576179.002914272 48556961.0340885 1608.2643574842 32788600.2029195 175.773365299289 260375.805604138 31.3752173572179 92251.021923369
1065 8.4861176499937e-05 5.05463576197283 2.81717403838866e+72 2.13205706522052e+75 1113.169823753 59865176.3872905 494.23652321366 278772.413132545 29.558093866788 103485.272187819
1066 8.4273193861316e-05 7.0414968500094 2610865.05444164 480296164.357237 1013.12174944511 34624456.2377757 99.8661314641263 119480.056663362 30.2032353505155 70260.7005625953
1067 8.43500049038804e-05 7.76932888633768 5.19604345841003e+74 1.17166314580407e+79 897.839979927564 36948844.5439163 153.852771728113 106565.892717738 38.8330008529344 96952.5690094276
1068 8.42212207951929e-05 7.22372534243898 2096814.04253904 438371503.33233 1245.35667625257 18565061.1834515 94.2672326975662 98527.1244338957 818.676860824351 984802.620564623
1069 8.31593238179971e-05 5.66007977042289 3.48000333672144e+63 2.77072553467448e+67 712.329656707441 35841242.5737718 111.889255800941 85768.9841761803 152.975656345676 221171.950838212
1070 8.08889315132728e-05 3.39194145371212 872617.487422663 180149433.585309 1006.16581494573 19337988.05002 81.6227862309137 68410.8449055968 60.9871642148887 111368.702422891
1071 7.7559316853928e-05 0.805561246935365 5.03968692855161e+47 1.11102212692531e+51 662.194987043263 36987270.6935953 88.3045217115039 59180.0824884048 76.2320359836526 74620.3751082596
1072 7.37065319337101e-05 1.73024506971149 210802.39686353 54813930.2535293 550.819004960956 35986813.5976182 77.7882556333741 71422.9164898832 3937.52903018257 4731068.847113
1073 7.02206618893272e-05 3.89123726783455 1.41225860819256e+42 1.64042621896759e+45 753.979039246891 21896891.0701022 141.005130471817 86984.2066291519 25.9763948064453 97415.9847560912
1074 6.77020140715356e-05 5.48248148824966 5406.0538478573 3188255.73532897 703.312537303382 18635545.3700708 63.8569771407931 94396.2203054564 352.575345943999 650677.317666807
1075 6.63682593004978e-05 6.37602951689084 3.91612804507251e+39 3.01013886076073e+43 497.009343719663 19830222.3282258 124.070670897344 109977.30452168 30.6116458570129 55804.2125690121
1076 6.59104012184292e-05 6.53940467977351 17742.6929114661 17453734.318817 509.388686413178 19103233.2724703 75.2353649048139 70237.5049807993 46.4373039266462 128549.29883874
1077 6.57166204831008e-05 6.13446850060051 1.26361021497526e+23 7.17260355795686e+25 657.620215365726 11702177.4968199 54.7290232200131 94003.5365449377 55.9612088200571 40359.3478994192
1078 6.52133038606131e-05 5.33628359443613 7.63337049977098e+17 2.14274005828044e+21 456.255130811957 12799151.6933208 70.3467486654386 71603.8467971589 60.4532758164992 54892.3532573945
1079 6.39783840743801e-05 4.25456344531102 2983812.75184689 279807376.806886 477.239151963072 13520807.4023325 71.7636842075023 155589.793677088 266.616859251519 452792.321117417
1080 6.17501153145498e-05 3.03806163655885 37510.535538339 19842361.1354749 414.832809831221 12199670.2165767 101.121932717144 78568.2098262949 53.0269752489401 80848.9496366566
1081 5.84553010155995e-05 1.80342478020284 60.1178988958227 276.038773685057 320.337955972072 9998175.41076419 55.160047079179 93314.361387037 7437.28514021832 11820021.9479465
1082 5.41846739355986e-05 0.657572179434563 491.003272905645 369461.761523807 423.57279040124 7858478.63061777 83.3621112447281 135632.969052125 119.091611936119 110023.980561147
1083 4.92088721212285e-05 0.31825885962209 90.5611673922209 279172.851358704 316.405935964833 5650100.66705241 58.0142286181029 89140.9828447704 121.366239904458 156603.547778336
1084 4.37937560755289e-05 1.08439864007415 1549.75156034727 11648452.9278726 288.829286913568 6152272.54725802 74.7015421490872 166848.58724928 42.0572769392562 58041.5958900125
1085 3.82296093057949e-05 1.64298787454142 2507.71435764599 6647107.38295092 310.066161221918 5076590.16521959 73.5587712027921 115201.465433531 47.59551523327 59727.8036241169
1086 3.28072194224722e-05 1.9871270225516 490.489834242761 55136.8701720352 271.379069314684 3831250.74873758 74.4689011130536 144232.521181049 25.7309143862216 43241.0899148215
1087 2.7641940462105e-05 2.1357946746217 516368457539749 3.93113944509731e+17 240.070836311121 6477955.37441417 170.386190380737 1681685.0344083 1134.55644310768 1114857.68501342
1088 2.28620247964234e-05 2.14858277483528 477.024450180884 82149.2871516071 241.652626612634 4320633.00659397 156.940959144912 117263.874819115 38.112949121505 33131.0535223465
1089 1.86426948534183e-05 2.06812495438115 2056588321.89799 215671848392085 239.345869318951 4440443.08636248 102.307056406089 87037.8974920807 18.3848515144672 49029.9261822337
1090 1.49662920086081e-05 1.9067095696194 405.360380996501 108854.061435845 219.801987091067 3738674.91334512 425.135904198168 312842.513574509 29.8163281905914 94502.4897984838
1091 1.18151838951423e-05 1.6976890881114 1.46041371151558e+18 1.68950438499412e+22 205.281281651342 5662444.36180078 78.4699380752606 112122.353545061 63.7993101097447 129946.408491066
1092 9.20277002189662e-06 1.47884457115411 174.402249173783 72935.5763284863 185.048232311512 5087435.91273234 92.7918520109232 92938.8296588661 143.5543889696 122391.453017422
1093 7.08755712399483e-06 1.24769355653249 8.09157986546719e+18 4.515768067854e+23 163.967650815857 3998577.85470889 97.6677076589672 90559.5808548401 1884.14822094085 2445135.44544985
1094 5.39331403017932e-06 1.02816372260266 597211.384730781 116262660.867308 141.922599689526 3674099.19427854 3849.40041018714 8055895.15445544 47.2934989406782 54514.7490838377
1095 4.05220396489508e-06 0.829104894081535 2.36507901319323e+63 1.3473246455335e+66 112.972503953174 4378470.42983331 70.6742025801903 116164.825886968 41.0230685583008 29498.9555099423
1096 3.00131128334658e-06 0.655409833606836 641838.403989428 269770220.632047 127.916308165745 3537432.2263284 73.3638841143568 200186.910138046 34.5658576523634 29293.4745086951
1097 2.19758058613133e-06 0.511069726025077 2.27008008144073e+29 1.24625661886519e+33 119.037925557712 2586448.63157843 123.57523032125 149062.383615195 30.7236137744517 26765.6755164558
1098 1.59349995079384e-06 0.391952611571153 1207208.69787487 120042446.17022 97.508026724429 3892470.30653435 46.4259838925032 95347.2177698276 27.7291769587989 29718.6139956427
1099 1.14127149792339e-06 0.295370242372633 1.95703834616966e+31 7.01028570444581e+34 149.275107838153 4303553.80077072 111.608204012088 114449.487296903 104.801945407821 244574.408215031
1100 8.10723077193749e-07 0.220539971284498 21644.5334799298 7103666.00805543 108.039507489311 2233781.17545984 183.888597388527 220009.880371753 32.1065498806593 31505.8818639587
1101 5.69464389247814e-07 0.162182363285224 3276013.49870102 181950085.168472 733.406628887028 291311177.406697 2644704.47564051 12934064108.896 828.057990727259 530591.258411091
1102 3.93854531882335e-07 0.11660528898649 408.957896424898 513248.362545514 428.104955438774 239696797.559359 82.9018737418908 98819.2904860142 72.5804565080626 66274.9779739037
1103 2.69593359611475e-07 0.0835026537571209 3347524.53930105 1190399026.25883 329.233893449105 102025228.157501 90.3850811053688 141170.207122717 70.8955991558004 72815.9769504965
1104 1.83863741110337e-07 0.0593078888164432 14610.3532625951 19167509.8157251 252.848661371039 61978245.8128417 128.243849728209 251294.556871967 41.7441419018068 86603.8567124674
1105 1.24514331218869e-07 0.0414681477496067 3419812.44808653 222643673.381532 198.023255294337 50178146.2993779 139.157123998404 217295.486253142 540.715268856409 402943.915823363
1106 8.42379304250136e-08 0.0285598827517009 14786.8091617523 15638950.4698807 170.904277950618 25652667.8656464 833.762386958049 659087.470293937 77.6060167633052 76566.5769987854
1107 5.80100980315195e-08 0.0195390113193149 15911775.3104523 1572169146.07679 144.937167924199 26814341.4680438 207.497935950503 407448.205532624 48.7416857131084 86841.3056999282
1108 4.11910713595855e-08 0.0132505181422469 6369.95194231441 5859904.07165362 129.020973619302 18143489.3161164 795.253645485568 1745719.06255558 13.8905616233262 40459.5479900992
1109 3.20377711530548e-08 0.00891102256755893 1.94114588893251e+15 4.62088586318634e+17 110.592250899857 13266670.2296328 454.464363838223 2522674.11955216 104.937205593543 99052.6603088553
1110 2.51287639703513e-08 0.00592212883034118 7699.87509390726 4433319.39830797 99.9582628605215 10513161.0783866 119.778647468592 243777.195269936 572.902762277741 360861.200361451
1111 2.33196626751552e-08 0.00387991242942365 60.117898895819 221.608911104877 90.2099810200019 7483293.67492983 1329.79066718738 1744523.94025728 46.0976945655687 27952.8539519457
1112 2.3862990319238e-08 0.00251317123438038 397.393463079405 149290.448364811 80.1799068489273 6607795.56040128 94.7611344946666 155284.486850223 70.684190503591 117756.203764682
1113 1.92523746683459e-08 0.00163093594243679 215.704613582895 205334.729415063 71.3393552423924 6095079.43455735 88.5076326330403 142720.252440678 16.014490834537 27905.8488150698
1114 2.13917574378559e-08 0.00104884501447399 395596333.091818 3666823008089.47 64.4909108822784 5304235.96285012 80.0568162259744 132641.926927193 47.5716598654923 23694.4188481134
1115 2.04187935748453e-08 0.000662459086115227 118.644219420247 76675.1681348526 50.3001420229312 6821263.79725101 88.4211565622789 85052.6531602552 32.4065538728482 26708.3726923748
1116 1.99285589382057e-08 0.000417340306143781 9.75458948886578e+21 6.73395576128248e+24 43.9285065148496 4676553.88930299 81.169769020628 96871.8180843943 32.2738672007959 18650.6781844643
1117 2.04796846245928e-08 0.000261501755883515 11279.6485580302 32468391.951497 42.9098008464198 2789505.26636026 143.949528857951 176639.09963963 71.7222116257587 42792.9682758208
1118 2.52303271698154e-08 0.000160431940308101 2.09806740430856e+29 5.41885705615684e+32 39.456579153017 2312694.79107485 112.146661683682 106653.259768152 48.9808154696527 38032.5590201931
1119 1.89124742486503e-08 9.80381275906319e-05 6949439955.76473 280984363063098 35.2436046925704 2073031.09465737 96.5632981099643 164301.780577992 31.1670897909971 14406.6136939623
1120 2.0559154664822e-08 5.9826270229711e-05 394.343196484374 111032.982175873 34.395387296779 1546912.75375266 50.72471772403 121934.001534561 32.0580699498308 42967.964758152
1121 1.90648692530003e-08 3.60778288576345e-05 4.53824882551691e+22 3.37793145746611e+27 31.1382816549012 1617932.54375411 75.8876353577497 111364.041057453 29.7970111101579 18694.0159074299
1122 2.41666788792607e-08 2.14850448515576e-05 1424360.36475064 1352611516.31456 26.7003916982725 1815576.47755475 59.7308406591264 84040.8977325894 13.6990285242044 26576.6211807898
1123 2.15675920835539e-08 1.26617848978865e-05 2.89167510996617e+21 1.41283602417246e+25 24.5198140272127 1585636.23673337 90.7974146308044 121705.532829168 5.31006024926295 35924.5718197839
1124 2.07943777930798e-08 7.45283518617092e-06 4630.01890455613 3359436.20814468 21.9985264250031 1185531.98071168 70.9511358388739 57572.8179620117 29.1604940114063 14869.8386013123
1125 2.11249818137674e-08 4.38165780767374e-06 1.02997061081398e+29 7.04803353004753e+33 21.2227138172154 1116377.98128131 57.546927468557 55586.5698794376 32.5964048064086 16090.8731283111
1126 2.02445358567369e-08 2.54322472979443e-06 78216.8031398238 40054272.8891197 19.8014182426986 870156.862832965 71.4552823207534 141806.466024182 39.3502932023143 19664.1370187826
1127 2.09262222537675e-08 1.46976561032993e-06 6002658.93421655 176573451.51444 18.8190826858768 693830.15052219 58.5377188928939 74351.4782493383 24.5271692076091 20947.279264256
1128 2.09160529687702e-08 8.50024406825087e-07 207112210.0423 143387962424.416 13.3702725702079 1046775.4353177 41.5634411103254 50657.8990210103 56.625435044265 21501.166150495
1129 2.15628880179086e-08 4.81566159185879e-07 5889500.13254004 157266325.571507 13.3113662911333 791876.33588537 46.109292561216 34865.5001154601 8.42559111629253 17642.5784405872
1130 2.17098421734547e-08 2.7143698115413e-07 48800568796.362 23082493869901.5 12.426493115561 561537.26022189 42.4040523471679 42619.8656526156 92.7983888069525 43599.7852614598
1131 2.15294628411191e-08 1.53105585897817e-07 5726206.41029052 185884848.407332 8.67333039842265 643509.245464242 45.4579432108204 48730.7763366087 17.2954884289293 26745.6572240637
1132 2.11989996314906e-08 8.51151931421671e-08 1707045425.17917 374921317963.031 9.11797759567906 456228.68902651 71.9812878133041 78652.9489037313 16.4913299102995 32748.34210455
1133 2.13867782420394e-08 4.71391551557932e-08 5055385.82809019 250215409.154353 7.96166940488753 492793.281045624 46.9537150137238 50289.3427573037 12.1711525208709 18136.2162946185
1134 2.1007747449449e-08 2.61294294595026e-08 2655350.67866382 7413773009.48212 7.02290409147296 340488.502167069 49.3592811624627 82474.5423379288 15.3786986342002 16910.9013467415
1135 2.10631828521242e-08 1.43471063598531e-08 4752379.55182019 332182590.135805 5.8875598784489 499937.996298925 72.9136872577136 56524.1763900175 24.871556492169 18315.8498958083
1136 2.21021455316141e-08 7.77444644025931e-09 8829.81458251928 9382228.66524221 5.17857661333132 299793.492965076 45.6708053531774 61127.5095465915 70.5778009447475 32395.0313618583
1137 2.10745053815625e-08 4.23180382269009e-09 1.78883302006468e+20 6.10357778018877e+22 4.89245024401884 299554.03694074 41.5471009375054 45539.8812881646 45.4897121441414 10456.0233930051
1138 2.16538809401592e-08 2.23683295940565e-09 1667.84477768504 1706053.81341005 4.81069602009914 183643.782483717 40.6362661865572 50749.6023605559 7.00714768944198 27482.8000033711
1139 2.1568527353782e-08 1.22631562214121e-09 3.19888924313446e+23 3.09411726881069e+27 3.65066063146399 200089.68644948 47.5426168283959 39413.1833093497 24.9668060022074 10799.2804670772
1140 2.20079991219103e-08 6.52084047727111e-10 4526.04965810512 2459196.41964893 3.27634714263651 189409.741178699 123.700499677037 175058.219468231 4.80503071508699 19170.4217559306
1141 1.97331951519737e-08 3.46570321539868e-10 60.1178988958185 193.633760239924 3.18922943336651 173110.498559863 55.7062460370843 61620.0645472278 40.5234230239789 18949.6070725367
1142 2.3168113809778e-08 1.65603884465689e-10 338.27135936038 78082.7793638643 3.14356023620015 228892.380668304 54.129887228627 34628.5175062647 6.17686522389529 13582.3473081794
1143 2.11437255107975e-08 9.43952390739823e-11 5.46732821933213e+175 2.05145850856016e+180 2.13382455212685 171648.449142225 51.7406918901715 48326.6509769351 35.211315542925 19734.7723416683
1144 1.90679745249503e-08 1.07424861774347e-10 336.723501253112 17186.0143080492 1.45830687626073 181323.287885206 45.1690088401555 51244.472164085 23.3629088739014 19553.2646540439
1145 1.99653029637486e-08 4.60723144236155e-11 4.04080714571398e+30 1.65925359361967e+34 1.37584492206484 102623.420432064 45.6513879084002 100913.285762998 3.42203418386054 13500.7666529151
1146 2.20047944753625e-08 3.26310562434196e-11 336.419733769223 20902.9533307666 1.2986448941597 94351.7860779663 60.3516372796168 62120.8417206431 23.7353036235243 9616.02883735319
1147 2.15505914450506e-08 7.04479102665571e-11 884575.454462876 774895650.329005 1.07626873073099 75213.9622589093 52.5988237377056 77225.2373946077 113.563898830838 33249.248204775
1148 1.99734229261737e-08 3.59490786910544e-11 60045853742564.2 1.61214510530124e+18 0.900906703371129 79301.1722904387 43.2431465972289 38140.2567377645 29.0673963124752 11113.4207540886
1149 2.13307915983577e-08 7.83147531474101e-11 5594965.44697484 1584892864.03619 0.681859953279721 63444.3710016456 98.1201958556143 162441.160308266 36.8585370221653 16000.705265985
1150 2.16842776595364e-08 4.47342625437698e-12 303.839696249777 71727.263116657 0.499433601113598 68214.5648655392 54.0891051510339 46739.2469948139 28.0522834610796 7035.88144097275
1151 NaN NaN 9816924866.2977 231646990067170 0.464835767050264 62266.6535100306 41.2575102183227 59260.3029492168 2.03937555696457 9756.37499041776
1152 NaN NaN 193.324878626688 93285.1762301851 0.332397260058179 43796.6796009833 48.1802082226086 62342.0814087168 50.6685228902703 17505.535095049
1153 NaN NaN 5850913.97301027 35224751446.5131 0.268780055515754 38371.4652392722 39.7890046426616 36405.2685732011 48.3527840641311 14399.6547329066
1154 NaN NaN 1.06257435041052e+57 2.47863843966326e+60 0.199959596998629 23007.1818736617 69.3683430445116 65013.4837040105 86.1536578115631 16035.5622680828
1155 NaN NaN 4825041.94724886 278500212.889879 0.129912762034445 24538.325133403 79.2433866951736 112977.115094145 18.4597244379759 9408.4649613825
1156 NaN NaN 4.42408952551176e+41 6.13725127521956e+44 0.119131621174672 17332.797229331 40.3420339901024 34134.6785358912 8.81752953498687 12851.328359538
1157 NaN NaN 4914527.77982264 202943755.193327 0.0724751912843601 10459.804200555 376.317345795051 285547.292322227 14.6861810440038 9555.08771169781
1158 NaN NaN 1.52425159431397e+67 1.36746138950317e+70 0.0552622424985705 9992.7947217608 43.019565738611 58286.7424383698 15.5988713297436 10098.7234912377
1159 NaN NaN 4527844.13523155 168804743.336171 0.0500292221380916 8455.66176755919 52.9029229499083 79558.2234433797 16.9804872042447 8133.2796813606
1160 NaN NaN 1.4157537561169e+23 6.57511076727106e+25 0.0355813203985199 5267.16046045026 86.6604746492276 91997.9142675612 17.1509707343853 8643.5382906473
1161 NaN NaN 4486592.8351673 183130381.901181 0.0271972317913105 4631.2091899686 169.493524603426 170718.037997279 2.98881254451875 4908.67904584566
1162 NaN NaN 3.13555806007945e+15 3.15639053717963e+19 0.0205698266025299 3343.26345021077 42.9489839154172 50867.1084979108 20.3727262812812 9305.06986401437
1163 NaN NaN 3565912.40859226 177001730.821922 0.0158367738275466 2981.17794652131 66.9153828659905 69249.4122880614 2.96518644756079 7757.22921891379
1164 NaN NaN 6381699965.63353 7458314698887.52 0.0121619194840938 2034.95325863081 61.5855399024087 83979.9566671536 8.15233554091705 6364.08255595419
1165 NaN NaN 3139961.30122272 209833822.315594 0.00831617133107802 1466.96030069079 44.7157100406579 54105.8527190632 6.14966615912965 6612.4707164361
1166 NaN NaN 24311711.7437725 352628355039.729 0.00524076872252402 1112.59901592192 81.4610209755899 97488.3958175271 3.11474813902228 5930.56832157411
1167 NaN NaN 1599815.00870177 150423683.676292 0.00405960236286452 920.191558328729 46.1084120652636 103360.333327134 13.0369110585785 4059.0098784574
1168 NaN NaN 60730082274043.5 1.90657761941572e+17 0.00305312212936288 649.488209260758 85.2583865618802 141539.415956096 71.1641226157774 14827.6820140066
1169 NaN NaN 873379.548647419 105472253.502436 0.00196573323013524 414.310687870715 82.5924973155926 272360.880835016 2.48716305873781 6309.82577806399
1170 NaN NaN 754337.133158032 2496649785.19181 0.00140176094144538 297.697631010251 175.612175903017 771467.179465453 7.49659993048248 5320.35559558903
1171 NaN NaN 60.1178988958185 196.322817608414 0.0011981343088477 205.222205402006 42.702215483935 106957.361033178 11.016489483343 5025.92592401075
1172 NaN NaN 253.247778363239 69829.3286694351 0.000715313351332467 151.530517598752 87.2968584708448 152027.689937975 14.5290151315581 5085.29992176829
1173 NaN NaN 3.60416248192897e+100 1.08877269598343e+105 0.000566048093297713 106.429322668904 44.4892854828056 111505.036831306 6.37957035211061 4072.86713396163
1174 NaN NaN 256.340091674322 12918.3047354269 0.000390019103648631 91.3007085493792 3635.00465152294 8538293.94841164 18.737721386709 6821.26805682646
1175 NaN NaN 1.11741073900137e+19 4.2576108063009e+22 0.000255912316268626 50.1265906195148 56.0761165844984 82367.7682251218 1.9691282644535 4252.48090613583
1176 NaN NaN 256.226744147595 15198.8176147769 0.000143751556530947 41.6609438828094 144.273836827873 309389.94337201 7.13860666398914 4914.96619988236
1177 NaN NaN 4127692.08407868 7126584567.81043 0.000104666962936037 27.2864509955616 53.2175720497914 199535.219107997 10.583996954809 4369.50915808353
1178 NaN NaN 112411.773956495 2892756655.54205 7.19133169232643e-05 16.233429341449 79.8897526859732 853811.564060321 1.22714072337935 3759.64007080832
1179 NaN NaN 3162641.83303491 1149235771.37977 4.66594146711225e-05 12.5691034907543 674.807952677057 2808621.86610421 4.20298347135215 3625.0183668242
1180 NaN NaN 1819376071.63678 31886782318164.8 2.56770743484171e-05 8.08012931885363 21567.8000814059 57141372.011479 7.7928847712887 2728.10998973477
1181 NaN NaN 3113455.95549002 516904741.710071 1.77484246825527e-05 4.71180322360929 103.288256948959 174940.571990962 1.09886637503653 3140.51821708444
1182 NaN NaN 10214593587.1532 172211757876009 1.19363270282508e-05 3.34306901890851 117.243246097862 323040.157712644 5.74750175129701 3287.14914629609
1183 NaN NaN 3061537.40879811 287729836.347965 8.58125063684841e-06 2.22071884341413 227.247647038308 406570.871140338 2.61852044350773 3026.24042256756
1184 NaN NaN 2.99397606576228e+132 1.09469860299004e+136 5.46953187271464e-06 1.37263066480357 100.822604228461 418713.774883248 2.96545593236457 3141.38708730042
1185 NaN NaN 2900361.99937487 186099095.76237 3.34962655500788e-06 0.926915182589993 121.728884611035 166178.199725917 10.7763140855627 3901.50540904934
1186 NaN NaN 2.93102171904367e+109 6.3125525505019e+112 1.95555768082145e-06 0.644919790095177 1967.21536063684 4325578.13124026 8.49026920739563 2897.96113304972
1187 NaN NaN 2878366.10547063 126653938.265209 1.22770019642185e-06 0.363001326519791 104.32134055065 397945.076499321 1.51886275208514 2474.37196925756
1188 NaN NaN 2.43020334959873e+92 2.80765951899425e+95 9.3823437023299e-07 0.205581035064109 518.889496875939 1699753.9071396 1.25556412140526 1970.73407466345
1189 NaN NaN 2706730.75354126 96512218.6276959 7.43054140692871e-07 0.15023159101142 133.956711082593 420611.024713441 1.16952305414337 3037.52744923411
1190 NaN NaN 8.14791049394413e+35 1.44585316302694e+40 6.70154663219535e-07 0.090116100276247 140.112844057791 196355.123635341 1.04635701524858 2506.25019547217
1191 NaN NaN 2732821.646683 101620376.995232 6.46212431866965e-07 0.040649495258154 81.2001739680177 265530.960995231 5.41985035574912 2965.11066039067
1192 NaN NaN 1.15560393607609e+32 7.07965768676305e+35 6.38095629257468e-07 0.0263195388112851 128.631582496231 137143.001579453 4.26552435339791 1774.81274471985
1193 NaN NaN 2324818.19016165 108295767.860487 6.35864681962223e-07 0.0170833004907342 62.5207165951079 66070.1324941004 3.95178579286363 1839.57236386241
1194 NaN NaN 6.7213982682475e+32 4.30521872943709e+36 6.34736630870848e-07 0.0103281114325132 44.0691874841171 92457.8482612243 4.44798465382487 1650.58555550711
1195 NaN NaN 1960904.75263604 123515527.198863 6.35184952102889e-07 0.00514437251110093 149.593476612273 170632.310317368 1.84307794634534 1410.3289544871
1196 NaN NaN 8.07508199398986e+37 5.2772476738119e+40 6.35102704736834e-07 0.00412476686128678 125.410144630156 105354.552875713 8.62716563527223 1806.73559911294
1197 NaN NaN 1059914.42362415 90051087.3896929 6.35115971223159e-07 0.00158016943356663 87.577190476225 105902.24769158 3.84336421049031 1249.71673990878
1198 NaN NaN 9.01447540444921e+30 5.08743668172056e+35 6.35155080117322e-07 0.0014091787229644 116.380295269044 94556.4288060758 2.47078488060153 1261.82481613541
1199 NaN NaN 514592.206687324 50657542.7622057 6.35212964281629e-07 0.0005106501645966 99.8211455624114 99646.5310668529 2.1515112442869 2091.17322861243
1200 NaN NaN 2.25836211144943e+28 9.50947399214862e+32 6.35236911207965e-07 0.000304491156235764 118.879347214294 135007.314157312 1.48442939547354 1344.52572184535
1201 NaN NaN 60.1178988958186 253.213309550633 6.35239831010755e-07 0.000929421051811248 105.664503458691 104578.331655314 3.15246355981595 1458.15700458717
1202 NaN NaN 188.501828306074 54628.6303751152 6.35253342575003e-07 0.000812193866027135 61.4646478433719 87590.9676740293 0.806941932736884 1042.08896544129
1203 NaN NaN 86.7888331949537 139246.889214428 6.35252274311805e-07 0.000320775764859659 79.0552372656891 65270.3683147829 0.622711556812155 1366.15243162976
1204 NaN NaN 2085624517.67353 19845593810241.6 6.35249534643967e-07 0.000163812875506309 98.4517370121572 87807.718247707 2.14652615282215 938.079810737008
1205 NaN NaN 67.9696498098151 77162.8391903072 6.35251262342097e-07 8.5409102361068e-05 62.6822296658559 59625.2826169183 1.00519174389558 1335.86320760197
1206 NaN NaN 9107875304.9338 30521132685868.9 6.35249301835314e-07 5.73596473602597e-05 95.9388552135411 112584.423662839 0.911500289161962 1499.07388591634
1207 NaN NaN 6.16749947949125e+15 6.25323448771793e+20 6.35250108681805e-07 3.15367449038712e-05 87.4931237619782 104870.467705013 0.674667908467737 721.705386903973
1208 NaN NaN 53286.3122542672 2658928902.60307 6.35250147194192e-07 2.10788238517771e-05 79.4317350048113 140051.44661125 0.878725190802553 892.631024553721
1209 NaN NaN 1683237.2225608 664175865.415053 6.35250416298146e-07 1.18822755194255e-05 88.9001281081009 79120.9902627761 1.23412567541595 1066.36432425354
1210 NaN NaN 5.90246895558214e+27 9.67902886020571e+31 6.35250468881534e-07 7.32880803073509e-06 81.5579272780312 86153.1658437197 0.510608510660874 891.549720596418
1211 NaN NaN 1695667.67811236 313478552.387576 6.35250460095233e-07 4.29251583831535e-06 90.2348003073723 83030.064341093 0.33929096455663 575.938390085135
1212 NaN NaN 1.54166079658638e+82 7.2630320332383e+85 6.35250512560884e-07 2.38654879027115e-06 76.7807649021431 79380.7310201511 0.554710628477374 961.57964284399
1213 NaN NaN 1620028.15819079 148324780.689693 6.3525055138671e-07 1.65394727452774e-06 73.3432572370933 109983.970027599 2.28407220028094 792.313850875864
1214 NaN NaN 2.14218130586301e+142 8.87464872283646e+145 6.35250564447732e-07 8.56613840842731e-07 135.183793855028 139085.823785779 0.747457504411321 712.558702483596
1215 NaN NaN 1504369.25126733 95855446.6251323 6.35250556914576e-07 4.72019662342225e-07 117.907448254414 127209.92187235 0.28501042415525 561.512582998366
1216 NaN NaN 1.33495579723958e+154 3.47893833027872e+157 6.352505630477e-07 2.32532709588614e-07 155.244991392182 277019.502089065 0.892969857033544 829.759538814763
1217 NaN NaN 1378459.33808952 55009999.8803715 6.35250564317437e-07 1.12750910075197e-07 84.3070530461236 152543.694184795 1.11522686408904 374.849518668043
1218 NaN NaN 8.68289940201047e+156 1.37373117119612e+160 6.3525056465699e-07 5.25501043374624e-08 224.86501520349 1623084.55125216 0.990324930526761 479.554131391984
1219 NaN NaN 1220797.69471814 39266968.42874 6.35250565406751e-07 2.92156741243477e-08 88.4119346176526 738094.798093561 1.33754419359462 610.4923047367
1220 NaN NaN 1.18514965006337e+51 8.50843075397662e+53 6.35250565540417e-07 1.92423484430439e-08 90.5229579544279 261072.49060144 0.34549014097076 375.785291518618
1221 NaN NaN 1154617.24060066 35586948.999715 6.35250565523695e-07 1.02405610246428e-08 540.872939614805 617785.465534476 0.995998362499501 375.734604458671
1222 NaN NaN 6.75076638498523e+39 2.27743968141107e+43 6.35250565479836e-07 5.81139348581357e-09 223.359831403097 527690.301511618 0.877077049472639 413.420210805883
1223 NaN NaN 916170.856880452 33525936.3776649 6.3525056549292e-07 3.11633004348095e-09 134.730068754275 204002.259890153 0.389607922284033 296.328191362743
1224 NaN NaN 5.32159333271795e+42 2.83727795171033e+46 6.35250565431126e-07 1.3098099430548e-09 2277.98761526047 5010017.10077641 0.433651961267401 297.938614788363
1225 NaN NaN 717914.79391688 31911535.113012 6.35250565397232e-07 7.83381329516598e-10 164.577916631239 361275.339967296 0.593330303099478 276.206918180092
1226 NaN NaN 4.49060514509889e+50 9.31475213045939e+53 6.35250565387715e-07 4.44405528069657e-10 2095.94545328507 4301667.32718135 0.567244494090065 399.309625551319
1227 NaN NaN 3465525931497.02 4.20173918952662e+17 6.35250565380682e-07 2.51955092960273e-10 124.664893734033 292245.833954163 0.479914936249771 305.161688354138
1228 NaN NaN 8.38039511357539e+23 3.80626861691136e+26 6.35250565376056e-07 1.02539353697974e-10 114.613225796086 218058.392848474 0.89940283161314 279.604477823584
1229 NaN NaN 5.24364488471416e+22 7.8206010312823e+25 6.35250565373612e-07 4.95334581152438e-11 120.085379129163 154303.930320849 0.916257496188969 306.500708035531
1230 NaN NaN 938.635098098213 456769.701145722 6.35250565374957e-07 2.40867141610178e-11 68.3253256350665 157205.830216561 0.206501182398204 147.392270867287
1231 NaN NaN 60.1178988958223 465.146356100451 6.35250565373578e-07 1.32861297182144e-11 73.9417326220352 96840.8780101618 0.37840998535998 207.995208147127
1232 NaN NaN 130.71342296416 36528.6877105599 6.35250565373782e-07 5.01105479409595e-12 161.209579440285 100235.116891258 0.248283856372236 623.906435395974
1233 NaN NaN 76.1395575728874 159272.76003297 6.35250565373863e-07 3.34870384720829e-12 63.4206551716359 97451.9991869206 0.282118378906303 133.150296553708
1234 NaN NaN 5827.9932618905 8148066.1893055 6.35250565373899e-07 1.60506140582672e-12 146.443013662208 144981.223405527 0.302590793796923 102.490394693785
1235 NaN NaN 328.093710272763 511939.242836535 6.35250565373791e-07 7.22070588997534e-13 240.259111084339 230060.943186686 0.169048798254869 137.184899144808
1236 NaN NaN 155782.621790688 782268134.772909 6.35250565373985e-07 3.19499307183667e-13 73.9436527265191 108099.252471875 0.338216431476004 250.068230195231
1237 NaN NaN 128769693471.4 1.90206990998515e+15 6.35250565373982e-07 1.51917526913279e-13 107.362522433463 108682.830844766 0.237207271128924 375.586331926952
1238 NaN NaN 2.8470518183278e+21 4.78198615216547e+24 6.35250565373917e-07 7.89050578421044e-14 42.988580912832 57569.9410574497 0.135901949239777 239.784671293194
1239 NaN NaN 632742.281488478 222918824.433791 6.35250565373923e-07 3.77167826883182e-14 49.951903042571 91392.1765247898 0.202202279680664 220.284140085944
1240 NaN NaN 3.17458660500696e+58 1.32893060934228e+62 6.35250565373923e-07 1.87229991028422e-14 58.7611371615747 108975.309560179 0.223500830613163 1770.11663440406
1241 NaN NaN 970050.797410732 194236334.387076 6.35250565373932e-07 8.31822178596068e-15 53.9385743438027 88040.7698459771 0.202047501375069 425.876041669191
1242 NaN NaN 1.35230890437522e+66 6.21365442009093e+69 6.35250565373918e-07 2.97345106188597e-15 45.4531328009447 108340.425097522 0.150579478846169 142.41830889831
1243 NaN NaN 770122.777497911 63506224.8387041 6.35250565373918e-07 1.7885295286755e-15 65.5365945866403 92548.1810741972 0.253090077986425 248.210381672784
1244 NaN NaN 7.52541160976991e+189 3.54862900603254e+193 6.35250565373925e-07 6.88433739848463e-16 51.0243592562135 79407.7401003967 0.141984261586001 173.664384624054
1245 NaN NaN 682958.337332694 37740939.5948104 6.35250565373925e-07 3.6000122437395e-16 46.6472474271241 83405.134217984 0.119528333731344 97.1382721366629
1246 NaN NaN 6.0894214828445e+198 1.77198373091385e+202 6.35250565373925e-07 2.07345954314045e-16 47.7808205950144 89005.4916921705 0.12529261905409 396.77664331174
1247 NaN NaN 585194.715064356 16461179.4239811 6.35250565373925e-07 7.96899603533537e-17 39.4631452031637 65371.2654795929 0.0832445557603853 215.182574768474
1248 NaN NaN 1.65094474094621e+252 3.42871756991836e+255 6.35250565373925e-07 3.94866075422337e-17 48.2636430222297 51599.0928146225 0.226277436884809 465.408699097598
1249 NaN NaN 471498.849472451 9269095.72431967 6.35250565373925e-07 1.59124517268696e-17 46.5063780695706 56474.0091560102 0.158043317764954 131.256076143569
1250 NaN NaN 9.26883517557629e+96 8.9002958557706e+99 6.35250565373925e-07 6.62885384911938e-18 43.6925125151836 53715.112967376 0.156363245150508 197.634942378703
1251 NaN NaN 426485.784912529 6048280.77510976 6.35250565373925e-07 2.93422866307544e-18 44.408581261257 42379.052801826 100.511954412183 48665.0892710476
1252 NaN NaN 9.71389248578688e+50 5.34187851053217e+53 6.35250565373925e-07 1.20355600785573e-18 56.3972526914796 62953.1103126042 97.4382919342135 207751.254560253
1253 NaN NaN 275081.766708331 2985202.50652169 6.35250565373925e-07 6.16079147260994e-19 75.9480707389366 64205.6980433289 714.041309172165 5271971.91337127
1254 NaN NaN 9.89928739320765e+28 2.2413301822636e+32 6.35250565373925e-07 2.14033975826829e-19 52.8769052363032 76872.5102140094 1611.14434568822 2497214.89128804
1255 NaN NaN 230876.456961723 3869308.5478772 6.35250565373925e-07 1.06655418669774e-19 40.2111215327557 55840.1248899453 287.809386813984 697088.535983369
1256 NaN NaN 7.13616187620147e+23 5.42515859209046e+26 6.35250565373925e-07 4.9725484060209e-20 55.9173078786547 72104.3756460667 94.6043143065296 241391.695394081
1257 NaN NaN 8.89334935596394e+18 4.39672269267068e+20 6.35250565373925e-07 1.98870446841076e-20 55.8410044816813 110864.474224635 77.0112321439122 95331.1298489008
1258 NaN NaN 3176.35854464753 1025649.27731207 6.35250565373925e-07 8.58778982799443e-21 57.9732206957647 83243.9858135605 70.1117035969447 105842.97429376
1259 NaN NaN 3.92731441311202e+29 2.84896197314237e+32 6.35250565373925e-07 4.07910536728765e-21 58.3979679660318 42727.4767052057 111.381481937502 197769.850805827
1260 NaN NaN 1603.11881904813 414775.905541261 6.35250565373925e-07 1.64365657133505e-21 46.8553596710624 53928.974384927 147.285652257093 305619.600046625
1261 NaN NaN 60.117898897063 1344.13899989028 6.35250565373925e-07 7.09681221810133e-22 88.7819197234901 243824.454451414 15441.9379471156 88194095.2581994
1262 NaN NaN 95.0335834416643 35307.5741926248 6.35250565373925e-07 2.70956495463623e-22 46.5801898924938 45740.4223194428 115.727606762158 2306052.94747516
1263 NaN NaN 1.21401837045342e+185 5.9164164838732e+189 6.35250565373925e-07 1.3642448953479e-22 49.129714007119 58472.4465485551 700.202454627908 3935087.63629513
1264 NaN NaN 96.3621150009576 8322.83361514212 6.35250565373925e-07 5.31420491619534e-23 38.9398934669006 66515.8331087551 96.4392822521223 639810.819320926
1265 NaN NaN 5.92832160168795e+19 3.0280170553728e+23 6.35250565373925e-07 2.15747762751769e-23 44.7261496623488 47420.1787081401 268.020107282897 856079.423613596
1266 NaN NaN 6152846553669.65 2.17776652686555e+16 6.35250565373925e-07 1.04726437095991e-23 266.75766147537 356208.453986053 178.274513088488 375343.36095462
1267 NaN NaN 2538.83778463341 1694255.32919681 6.35250565373925e-07 4.28278374415496e-24 97.8454151952015 87218.3550934239 99.0272992677207 269112.175180588
1268 NaN NaN 1.0091734839774e+77 1.17421082613135e+82 6.35250565373925e-07 1.88702259041726e-24 75.5332787336968 97220.3300601078 101.791742574641 160604.131356203
1269 NaN NaN 106568.883748255 30879312.9716638 6.35250565373925e-07 8.27483752924744e-25 74.6033782608315 253954.27212034 77.4789991900517 128681.475420142
1270 NaN NaN 2.59987195813214e+209 3.60885373154697e+213 6.35250565373925e-07 2.72918750335178e-25 44.1864466389217 43902.5803786505 110.744202484336 294737.906407495
1271 NaN NaN 546379.141281239 109547444.301251 6.35250565373925e-07 1.37950405397489e-25 53.4844412774998 39298.5839123957 113.626514401468 95285.0256535969
1272 NaN NaN 2.63527512752601e+128 2.13298059821351e+132 6.35250565373925e-07 4.50903252687983e-26 47.2999882623678 36017.5103858146 79.5485708344988 284037.964197495
1273 NaN NaN 385369.659516445 31309305.0931332 6.35250565373925e-07 2.38181019299693e-26 249.928274779981 243266.875880463 130.472808972122 242712.418126121
1274 NaN NaN NaN NaN 6.35250565373925e-07 7.45991937895045e-27 84.8730321097059 95843.5457955407 74.3313862873997 253259.401639638
1275 NaN NaN 300966.075267018 10462555.7319966 6.35250565373925e-07 3.39091430336664e-27 53.4062680830559 85576.9656183218 80.4788710975111 284936.991181517
1276 NaN NaN 9.9885071971946e+239 3.30001821858393e+243 6.35250565373925e-07 1.39031217893103e-27 59.9410082410887 67328.7389869848 210.735574563625 539973.455126544
1277 NaN NaN 257989.960659548 2875743.57155973 6.35250565373925e-07 5.26981736280766e-28 44.8634314036639 54334.7381231062 90.9966398057132 310313.007660324
1278 NaN NaN 1.66647905982476e+253 3.25802559208525e+256 6.35250565373925e-07 1.93297661420905e-28 43.6849466848334 40969.6977636304 272.263335591545 386086.285843025
1279 NaN NaN 213987.241946393 2554066.80733827 6.35250565373925e-07 8.31811770163897e-29 46.0567073532171 58693.036536613 94.9965462971408 171049.972400249
1280 NaN NaN 1.57799196171594e+110 1.53285039980849e+113 6.35250565373925e-07 3.19515420455651e-29 123.32585036423 234974.723017444 64.544847912923 148278.323894596
1281 NaN NaN 196149.607958447 3360097.64676456 6.35250565373925e-07 1.5653080251214e-29 70.9150629237575 110478.758276282 292.946561276419 1246025.31418936
1282 NaN NaN 8.60070100614036e+73 5.6702674346919e+76 6.35250565373925e-07 5.14633484618901e-30 77.2141819775437 109220.288483629 208.249478506133 709690.371070892
1283 NaN NaN 125988.25677272 5005930.30259642 6.35250565373925e-07 1.9065321388182e-30 50.2688803794492 97990.0631806143 72.4251128717597 181247.963213541
1284 NaN NaN 1.21084696819709e+94 1.21077742860497e+98 6.35250565373925e-07 8.19223396894627e-31 93.8937161614283 69786.8861798669 77.9201316105894 267848.209073717
1285 NaN NaN 101260.834795257 6387355.50878028 6.35250565373925e-07 3.029166968743e-31 52.0012491211064 128554.19147001 62.3548820863705 123394.457546896
1286 NaN NaN 5.77893082090229e+60 3.61672255692841e+64 6.35250565373925e-07 1.07325983710255e-31 71.1722992083851 144646.261963226 235.848917022797 492547.301076862
1287 NaN NaN 69437.3565227228 7152375.83906754 6.35250565373925e-07 4.46363026612657e-32 80.5623903491871 156851.793934817 73.9132178751517 186303.235466631
1288 NaN NaN 3.67164871267998e+30 1.22445625971148e+34 6.35250565373925e-07 1.5909097448277e-32 58.5681200394702 86464.2977145723 90.39557190731 202276.755061353
1289 NaN NaN 62519.7359254353 8692607.02513416 6.35250565373925e-07 5.10466823229963e-33 36.2340357284006 48819.7546062738 77.8785128874106 163973.372058386
1290 NaN NaN 3.36425303600897e+30 4.59589820958616e+34 6.35250565373925e-07 2.17181553857046e-33 34.3053979870312 73040.6491676406 98.9776364352445 201894.54169709
1291 NaN NaN 60.1179055907253 6190.2984509545 6.35250565373925e-07 9.05864866534569e-34 144.967942339624 301118.247697644 178.545280446821 338554.426558039
1292 NaN NaN 83.7076778498053 38132.202907366 6.35250565373925e-07 4.12948295856528e-34 63.4534007894643 119347.981127377 99.1200116314602 233357.024998571
1293 NaN NaN 3.23366306214016e+49 1.25007799355632e+54 6.35250565373925e-07 1.26809778911162e-34 117.243973269886 92992.5063118168 68.751858490895 151376.032733296
1294 NaN NaN 83.911463980853 8047.0429583303 6.35250565373925e-07 4.34781452471227e-35 27.4540254555396 126010.98819981 82.2764377270093 167075.375444711
1295 NaN NaN 228527.621989615 272409234.118681 6.35250565373925e-07 1.76858741638575e-35 75.2659898695418 208851.09540855 100.363838225635 177256.390261848
1296 NaN NaN 6.54264711009832e+16 9.46387230885849e+19 6.35250565373925e-07 5.91180216891059e-36 60.8555441511635 124198.406050543 86.9551605559981 112948.94873608
1297 NaN NaN 2666.69085918852 1298163.12604151 6.35250565373925e-07 2.20206560417806e-36 131.89026653226 81603.6856104036 75.1941482851415 165585.127894044
1298 NaN NaN 5.45963207631641e+139 1.16628160001614e+143 6.35250565373925e-07 8.61398267681731e-37 31.9664213185693 125664.43917971 67.5700482755543 183699.794332526
1299 NaN NaN 82202.1204450532 20916322.077298 6.35250565373925e-07 3.17957282717182e-37 42.4957890176651 83728.8881752897 96.1362446306173 148276.231557173
1300 NaN NaN NaN NaN 6.35250565373925e-07 1.17718988328387e-37 61.5543156261867 174807.804856316 81.622885749588 160236.981370257
1301 NaN NaN 301511.572743905 58056848.3331786 NaN NaN 98.4753704501541 51939.5699344868 139.793725153925 285233.522565061
1302 NaN NaN 2.72125171118948e+185 2.99800568279139e+189 NaN NaN 92.1380051013868 715720.324480817 98.5683592026125 203634.853809023
1303 NaN NaN 182231.442989445 8705999.43931834 NaN NaN 154.627005255958 791960.826988597 78.0147993709541 130101.959082726
1304 NaN NaN NaN NaN NaN NaN 84.3843054138364 330768.299440417 69.8940799845187 120047.165974681
1305 NaN NaN 141264.91830057 3908706.94961308 NaN NaN 60.2297420584911 88342.8970221437 89.7971416649387 146048.651178407
1306 NaN NaN 2.92843652971623e+180 9.84104294289169e+183 NaN NaN 65.2755971512194 102686.630318938 103.873585978562 144134.843963611
1307 NaN NaN 142748.569091283 5843402.81332781 NaN NaN 71.6169962597708 97104.7897070932 89.6071302983697 166774.983018152
1308 NaN NaN 3.02762779043237e+153 5.81089682596173e+156 NaN NaN 110.689862897464 639970.018628591 45.5792599150522 140502.200175188
1309 NaN NaN 138865.018151512 5478049.37754519 NaN NaN 200.995419320574 4502205.59283629 90.1278207543759 98297.8204619815
1310 NaN NaN 5.26575334232309e+71 1.68201518150576e+76 NaN NaN 174409.634270705 1552778707.93463 66.6990550942655 139189.74653164
1311 NaN NaN 138501.723317482 5588720.19722408 NaN NaN 27356.7809329369 125582708.056956 73.7178917056714 109243.61307286
1312 NaN NaN 5.02706740502963e+76 1.1357961195883e+80 NaN NaN 119.619551942114 755015.767561423 124.882524268614 215573.646915556
1313 NaN NaN 116860.129433086 6230375.59058688 NaN NaN 3589.44764178509 5963833.14590882 71.3341030894972 110122.214140323
1314 NaN NaN 3.78232415767803e+68 3.13574142913218e+71 NaN NaN 85.7043352633085 197769.560093212 52.1446417244164 166133.999282263
1315 NaN NaN 102215.581131644 7636237.56748848 NaN NaN 62.2418401091272 176762.899776337 46.5801816096846 132155.337330023
1316 NaN NaN 1.35209701992504e+85 1.78504294154314e+88 NaN NaN 100.381821820871 198845.911730883 62.0925638386668 142224.231347008
1317 NaN NaN 87911.1375546948 9445586.93813675 NaN NaN 53.9186333992882 80661.3381603009 64.8367833847754 85322.8203729181
1318 NaN NaN 2.2054607259388e+56 8.29520283522681e+57 NaN NaN 47.538839356913 244683.530821209 61.4178433143652 94011.4660435438
1319 NaN NaN 85004.3437070127 12308912.4706374 NaN NaN 74.520700312273 129171.563936234 67.0178229460206 153778.343746007
1320 NaN NaN 4.30772662788181e+30 9.81662640122149e+33 NaN NaN 79.9581897161158 169894.620430441 70.5743967594796 163201.103101885
1321 NaN NaN 60.7677302912555 39084.6689093615 NaN NaN 93.6220614819726 101634.825124347 64.400277865125 109039.247974292
1322 NaN NaN 82.532114151349 32449.8650269069 NaN NaN 44.0489660886522 67386.0911324868 102.882921370978 214711.216796062
1323 NaN NaN 73.4816255729245 101488.216475542 NaN NaN 572.290986627549 475680.772007948 70.7765038738069 96403.3560479968
1324 NaN NaN 1529220931960.54 6.37552418793003e+16 NaN NaN 89.8197699369151 478742.102159419 69.8288172974234 111159.087765628
1325 NaN NaN 138.276545220627 107821.826421429 NaN NaN 77.9025616682452 84487.4815840006 43.5647290090833 89905.032978304
1326 NaN NaN 4.99456294713273e+27 6.815590494066e+31 NaN NaN 83.7405667250294 230043.109067262 73.9857765132776 118524.412310417
1327 NaN NaN 25707.6505865709 18538228.0094113 NaN NaN 49.2365653220388 104331.742306573 43.8223944930015 84348.6895102722
1328 NaN NaN 3.30309219810625e+113 1.13470885010705e+117 NaN NaN 85.642668747958 150592.797362845 61.7352398899981 238278.233954596
1329 NaN NaN 221078.039847009 81494585.2312885 NaN NaN 63.1070221662579 61076.594431108 53.9568917703454 93510.6984057166
1330 NaN NaN 3.10602868436543e+203 5.27121310452383e+207 NaN NaN 71.7980165579999 176511.878798999 50.9891365336678 87272.147770374
1331 NaN NaN 141010.894163192 21161138.2678693 NaN NaN 86.9517204237299 82116.1286233543 50.9152298622305 107638.057579797
1332 NaN NaN 1.76139651394401e+177 1.96241514694899e+181 NaN NaN 94.2878919144123 100885.280534016 84.4317176871171 151753.871286358
1333 NaN NaN 87698.6339390241 6250882.64211486 NaN NaN 116.748498355651 98935.9520984119 107.53563848025 249882.471815821
1334 NaN NaN 1.8668747522677e+263 1.54139241432853e+267 NaN NaN 77.2272226126029 77029.7903448915 55.7641921744082 128346.733766836
1335 NaN NaN 92593.805572673 7535203.77777009 NaN NaN 84.8980859207558 187547.101112449 57.1236666354417 247279.858981083
1336 NaN NaN 4.94345191023768e+133 1.67167084026263e+137 NaN NaN 90.0922664979427 83876.7204023483 87.4317584652571 200500.328964973
1337 NaN NaN 100372.470711454 5904217.46470821 NaN NaN 204.038251616744 459617.629030706 59.9693466138129 189227.379942498
1338 NaN NaN 2.2439792341414e+116 4.57495448702495e+119 NaN NaN 72.0827016017106 124281.63681363 56.4059802304009 118110.563380074
1339 NaN NaN 99768.5028201577 5355029.4235122 NaN NaN 90.0150373120515 131898.050401117 48.4445277309402 78365.2677487479
1340 NaN NaN 2.40927657825156e+60 1.69765122653103e+64 NaN NaN 142.178785411069 165533.36777562 65.6854518072788 99519.7277970343
1341 NaN NaN 99246.9254907851 4974184.68469244 NaN NaN 94.3807411110944 241389.002880591 69.3405052048452 238138.220009532
1342 NaN NaN 7.98336269919551e+56 4.30308493179382e+60 NaN NaN 82.4570255377232 150326.885438795 52.9111733396094 216518.041437587
1343 NaN NaN 90061.6800565536 5852666.28487918 NaN NaN 137.127823770786 377791.196137763 97.2870524233383 209726.450505688
1344 NaN NaN 8.2896256119371e+56 9.63679210033536e+59 NaN NaN 85.6209513863156 75638.8128638014 110.826748982479 329742.844632327
1345 NaN NaN 72401.1004004919 6223335.30344036 NaN NaN 161.751291802902 291387.375831815 50.9531879330421 162209.101320531
1346 NaN NaN 6.22847843959364e+58 1.42631891271141e+61 NaN NaN 202.540835206763 496561.719863569 61.7301641970635 143020.538830075
1347 NaN NaN 76292.9869078495 9162824.86500648 NaN NaN 80.0727238907621 135543.193019876 73.4973303066389 122235.618789986
1348 NaN NaN 2.50779240092779e+45 1.00861204888877e+48 NaN NaN 130.847979962995 153625.053872233 47.2367706125766 95233.4072119177
1349 NaN NaN 2.09144683249619e+15 9.90395829448158e+18 NaN NaN 83.8550411858845 145272.015769985 121.240748835958 193926.155959121
1350 NaN NaN 11584.6267020005 2763634.65853 NaN NaN 153.357929230217 140315.022666659 36.2425936097294 149487.467082285
1351 NaN NaN 509449.582801075 247232515.685688 NaN NaN 115.8176816873 247862.122509144 42.1666043694617 88153.4440400385
1352 NaN NaN 81.7650476004215 24834.7582861797 NaN NaN 215.119867683701 330696.145794773 27.4863329971788 77730.1063605184
1353 NaN NaN 57.3610797423865 354527.584925662 NaN NaN 96.106533476913 178003.361542909 44.5397697237669 144973.868657908
1354 NaN NaN 190.087684054798 489740.428575374 NaN NaN 110.384448507675 289816.504022304 66.3884012899118 231146.039343405
1355 NaN NaN 145644.230863886 331480800.50681 NaN NaN 163.308714901475 400231.825370864 25.1800941161814 115253.270053993
1356 NaN NaN 81.4388363892432 28935.3094786156 NaN NaN 202.575386625311 262259.044497578 34.1260652282285 197195.869330826
1357 NaN NaN 189141096.964601 389147544048.693 NaN NaN 305.988064279255 233453.5812056 22.835403410072 120111.270087096
1358 NaN NaN 80.4218940627587 26705.4046056711 NaN NaN 104.384233578961 218875.890988966 27.9179866212952 181057.133383824
1359 NaN NaN 1523205800.07432 38637642194309.4 NaN NaN 88.5232146506874 89631.0458886751 49.6733867428786 129933.216603714
1360 NaN NaN 6.64874139391944e+28 2.38173092999079e+33 NaN NaN 70.8101952468657 95400.449267548 34.6119703353228 131548.271553701
1361 NaN NaN 57209.3016692864 10547017.0072001 NaN NaN 711.928486208046 937092.975907103 54.161237217308 122827.714943377
1362 NaN NaN 5.55405696250038e+55 2.02699785875943e+61 NaN NaN 117.116231912016 137908.982624337 27.2623179507981 178498.683345012
1363 NaN NaN 69803.0685549044 9065877.18451969 NaN NaN 193.301126773657 179041.705964005 20.1172158634448 89858.6573390346
1364 NaN NaN 1.6824853088699e+72 1.02704849588567e+76 NaN NaN 135.158677833709 162042.345639169 82.5882704580143 198525.974370365
1365 NaN NaN 75495.1767451867 7683547.21702621 NaN NaN 119.5510055355 225099.254465595 19.6436026514945 118424.199817689
1366 NaN NaN 4.65506727466048e+44 2.20050805082081e+49 NaN NaN 106.468170475538 118733.443042923 54.0644209668729 180954.382553737
1367 NaN NaN 78161.0571352035 4863164.46466142 NaN NaN 222.573486130411 192680.914353602 50.5707793489465 121930.296899395
1368 NaN NaN 6.54979660462113e+16 2.83967333748053e+21 NaN NaN 95.3521091830314 156360.261844671 33.5214456695517 98883.4976750598
1369 NaN NaN 78926.4115983737 1530859.64090355 NaN NaN 89.0967448344712 96267.6846545177 18.2482854099877 74113.062526432
1370 NaN NaN 457907253.480319 8493225207725.89 NaN NaN 148.895360065549 292318.696419124 28.7147093111956 72049.0532068569
1371 NaN NaN 78677.927804845 4084102.75030957 NaN NaN 488.674370359187 516794.260904917 20.0860522967609 72478.0358236909
1372 NaN NaN 2970796690.5897 17963204042897.7 NaN NaN 173.720124493181 206873.19745859 23.2982376107192 57624.500022382
1373 NaN NaN 79055.2270726197 5170857.03395878 NaN NaN 218.379044517405 228170.332042075 20.5996801545629 87980.367201132
1374 NaN NaN 928259963559.622 1.69814958833146e+15 NaN NaN 130.371793989227 143298.811605177 40.7474003298123 75230.3613802323
1375 NaN NaN 75580.9041155913 4548105.67835708 NaN NaN 320.272036831327 363480.145546824 26.1123890222946 41856.1120105149
1376 NaN NaN 4.72597940463574e+17 3.58570389099669e+20 NaN NaN 1037.6495633126 1477118.08832761 20.0928484513862 67081.4521256148
1377 NaN NaN 93962.1123273279 33550636.5049111 NaN NaN 55.7312060491443 66100.5855885806 49.6166142976913 86957.0825573799
1378 NaN NaN 499379839089.387 74496527044047.5 NaN NaN 135.457286654781 114427.157982905 22.0520154347602 56337.6493507682
1379 NaN NaN 3.6186693927884e+21 1.02092675018473e+25 NaN NaN 143.01636781556 124193.629570944 27.5990092736886 87997.0167167114
1380 NaN NaN 345.894163719521 104571.366962324 NaN NaN 76.5584012183306 59882.3052326768 18.1754025239992 54413.3021446026
1381 NaN NaN 6754818009.3765 3160157802436.22 NaN NaN 97.510470267508 104203.898478349 16.3262055890455 47132.7774312088
1382 NaN NaN 77.7976318839252 28408.7484012215 NaN NaN 66.3878338808137 109915.454869134 22.5330216935314 55841.7023390289
1383 NaN NaN 2.18922678403351e+195 1.15424212842954e+200 NaN NaN 49.0223737973341 88398.3542761071 27.91230140644 64667.1182350835
1384 NaN NaN 78.3738177380654 7582.03767972903 NaN NaN 124.456286288484 93372.4845908592 16.1121462168612 65894.0171813878
1385 NaN NaN 8.88024197841207e+33 5.90937741037302e+37 NaN NaN 126.537679263788 66949.4865802179 51.0769713359493 86085.4182591549
1386 NaN NaN 77.5875893220252 13791.5203126358 NaN NaN 197.023134564209 137136.829432724 34.1436293993229 77713.8306866606
1387 NaN NaN 139188795398688 3.75170817232955e+17 NaN NaN 98.2904129726098 60940.0441656273 102.282159432751 105120.675128673
1388 NaN NaN 65.1665074187988 34310.0105124627 NaN NaN 58.4550828208377 72940.1365033499 24.571507663454 49218.662620914
1389 NaN NaN 7.39218326895708e+21 5.01744664898956e+25 NaN NaN 56.7754052962133 59617.8263592713 19.1527729253542 46856.4470109746
1390 NaN NaN 71.0367192421975 66700.2416313422 NaN NaN 113.724545665275 114889.793373394 17.1724816874246 32058.1624632603
1391 NaN NaN 63533.3984613823 541091826.805764 NaN NaN 243.765309615116 67310.8045225489 16.2682905578752 42039.1571935486
1392 NaN NaN 2.69681727162675e+16 4.99432074830203e+21 NaN NaN 132.305939113626 114483.673779284 14.0353128605376 48092.4355971886
1393 NaN NaN 53428.3724243193 7825132.29219787 NaN NaN 48.0006915925178 47026.9287450005 33.0167116767923 49030.6072505619
1394 NaN NaN 2.82358496660516e+15 4.12978346241587e+20 NaN NaN 46.5040536960119 37684.8520779094 19.2628295122767 34792.8094697351
1395 NaN NaN 1448273012.84947 16240719139793.2 NaN NaN 68.6886815191386 86004.341706632 15.0176770192184 54736.6922709374
1396 NaN NaN 16449.9952705447 4415396.78339272 NaN NaN 65.5839632173124 54780.9575495165 21.8954987192262 54444.707788017
1397 NaN NaN 4.71175340463704e+22 2.04032640240285e+26 NaN NaN 48.7526352984741 61446.6066135008 27.7674424497364 32978.463408757
1398 NaN NaN 20994.8808239521 5169562.23056849 NaN NaN 164.128763070538 127835.097634842 16.9737453354185 31553.260929715
1399 NaN NaN 4.30354391057848e+18 5.89721332743113e+21 NaN NaN 169.468892957934 196686.10929499 12.9734823510914 31895.193170011
1400 NaN NaN 8753.53824581496 2765215.18584111 NaN NaN 48.7759841428148 54473.0074742393 33.7344474750818 79820.4512917419
1401 NaN NaN 1.25656165240432e+15 6.09378092848906e+17 NaN NaN 45.7254855298543 86227.649247213 15.5102950473439 42035.2823263825
1402 NaN NaN 4116.75203390163 1335281.3667698 NaN NaN 81.1884224888528 120982.334967407 30.4878583102419 46266.9151834237
1403 NaN NaN 3.03866968156859e+25 8.08109535578453e+27 NaN NaN 42.1187806838323 99661.6929743863 18.5257634051966 35212.0263782345
1404 NaN NaN 1052.7913409374 385362.240479558 NaN NaN 36.282987906138 70850.9198857482 14.5934589357253 36253.06445466
1405 NaN NaN 3.38355829044702e+35 3.31458849799501e+39 NaN NaN 79.2529979404128 90095.4807781915 13.5451706421794 28285.9548478035
1406 NaN NaN 135.522768398437 56792.9228341397 NaN NaN 62.1450963678174 124147.953492513 32.12356379756 32759.8045949405
1407 NaN NaN 2.39283999721947e+46 4.07219260214493e+49 NaN NaN 43.8640176637915 49166.5308991514 30.4111791904963 23017.1872001457
1408 NaN NaN 63.215494700664 49051.9263767778 NaN NaN 58.3455288024185 132032.379283472 28.9728893895591 32337.1235616945
1409 NaN NaN 9.69295683233415e+23 6.42261512144302e+26 NaN NaN 66.4573248190141 146713.022771575 15.0139515317952 34154.0186695426
1410 NaN NaN 1024.9506882352 175126.969886288 NaN NaN 40.1904308640995 68047.4129504404 13.1968253497382 27091.5532028282
1411 NaN NaN 5395630644938.94 2.39170012994419e+15 NaN NaN 55.7767400814821 43583.1643664533 18.4798042834053 38656.758947307
1412 NaN NaN 70.7770334796712 33983.2922979556 NaN NaN 25.2625063983091 58038.3045522416 21.929324457606 31211.5655686978
1413 NaN NaN 5.51205297976374e+40 2.52981287602313e+45 NaN NaN 53.3247901333015 46767.9866318173 20.4380743766121 26824.9765111897
1414 NaN NaN 71.020292582717 8127.23855935503 NaN NaN 35.6494855753134 45561.5149801705 9.38610296967436 24834.4454046589
1415 NaN NaN 47897.8999403567 84481135.1459573 NaN NaN 39.6709034378304 51045.4622230059 15.8063077830269 25501.8100056999
1416 NaN NaN 8289930.6664653 6003135066935.66 NaN NaN 29.3674522735626 74293.6317482252 11.5191269342635 27139.4421428066
1417 NaN NaN 24598.6932074029 19281750.5416638 NaN NaN 27.9195742401438 72544.1860991996 8.61237955339094 21347.0368852896
1418 NaN NaN 388183.076643838 63580597136.7033 NaN NaN 46.2219109969484 67113.5455852722 8.82856493165654 17073.7539417145
1419 NaN NaN 8032887.27646396 5218857443744.49 NaN NaN 36.0924636991029 89838.8354086444 9.39018774667837 18418.8539275743
1420 NaN NaN 55.773760658909 77298.8386336437 NaN NaN 40.7586646917754 74859.0898292171 7.0419892723158 16351.2723164391
1421 NaN NaN 2174400272010.83 3.28237079717202e+16 NaN NaN 29.0868219821067 68605.5219233064 9.09305502231952 22415.0505897926
1422 NaN NaN 97.7631086023177 175628.240750817 NaN NaN 32.6141584827364 77076.4275037149 12.9304079463928 19245.3226251285
1423 NaN NaN 53627130732.8114 475654562016238 NaN NaN 48.7029475418945 36707.9662107698 11.6342254768947 20575.6453803774
1424 NaN NaN 8011.35738761854 12103219.1584639 NaN NaN 41.5277646179696 94950.4489452733 11.3986312994384 20362.9667674067
1425 NaN NaN 2888147916.13567 17541528918679.5 NaN NaN 68.3647315204314 66293.4564608372 11.8187398785443 17988.2214501184
1426 NaN NaN 66.4538256887403 536431.164378565 NaN NaN 122.192313001895 36179.1942452268 9.2472092402109 15801.6598219067
1427 NaN NaN 1.72320628151055e+16 7.83221101757084e+20 NaN NaN 116.478130856063 750439.845166349 14.2921470875835 13066.6647979332
1428 NaN NaN 2.12887950333375e+43 3.83705109282797e+46 NaN NaN 6642.82222208606 38092372.6718911 7.51334043280141 14894.1320719567
1429 NaN NaN 1.15445251699995e+17 3.31766370907998e+21 NaN NaN 66.959621076066 219389.381651724 12.9694059281208 18205.0044405206
1430 NaN NaN 4.47472003967634e+16 8.32690198680203e+20 NaN NaN 86.9654998358482 123077.330427122 15.4191095200433 14393.9222787312
1431 NaN NaN 1.65045969575606e+15 8.61916998924625e+18 NaN NaN 54.3733665079626 56010.3671262513 10.0316697471099 12457.2444616509
1432 NaN NaN 67557717.4366475 38144465046.7462 NaN NaN 107.335355275991 446364.518455162 6.03419630644098 13995.4033319883
1433 NaN NaN 325505911130854 1.45905656754705e+18 NaN NaN 69.0797931629739 111307.640496611 8.0301497933645 16327.0749168024
1434 NaN NaN 257155517.313718 5761577251511.49 NaN NaN 31614.8224528021 332106083.619565 8.8070418714305 13289.0254842255
1435 NaN NaN 126743938808583 5.59518593009342e+17 NaN NaN 151.693332279961 166582.245521566 3.89778018871884 12083.5481997105
1436 NaN NaN 8336.7848770328 1502857.26972009 NaN NaN 107.4078599479 117161.625599843 6.52799974438832 15616.3693359987
1437 NaN NaN 360133362074581 2.36332590305966e+17 NaN NaN 62.9801647153795 95495.689779038 9.62082375909879 13079.1835624496
1438 NaN NaN 15514.3505538289 126617447.404214 NaN NaN 97.9187577409422 68587.459298513 17.0368732286806 16082.129914752
1439 NaN NaN 977654601665990 1.36842837672062e+17 NaN NaN 87.0559236449385 99029.6988256641 8.53155706279109 9962.23368782928
1440 NaN NaN 5069.7526017674 1318908.2206164 NaN NaN 68.2107150470819 67495.1022392602 14.6982233592122 13085.04620952
1441 NaN NaN 242782079056338 1.00979138268339e+17 NaN NaN 172.123651867014 741200.273852037 12.0687810028132 11234.4054777427
1442 NaN NaN 58.499510391488 32825.672609328 NaN NaN 136.96753005426 137093.769778321 12.5073648989363 11531.4877875923
1443 NaN NaN 56.0966635901334 99421.8277448237 NaN NaN 89.6845020464382 186064.59972209 15.8404665200548 11596.7405597884
1444 NaN NaN 3185892777238.14 2.99266977652063e+17 NaN NaN 303.090147959571 241283.833501147 5.00768820804774 11635.7797359491
1445 NaN NaN 494.552817968207 341700.559643227 NaN NaN 498.773773195583 806504.476482758 10.8137184590534 12288.3989338975
1446 NaN NaN 3.91904994416381e+36 2.13386137100276e+41 NaN NaN 124.866570470594 523260.731928666 6.36049155284727 16406.7872967926
1447 NaN NaN 43940.9894586542 51896151.9713785 NaN NaN 169.178750234538 285133.809414664 4.57841291182882 8420.74783834338
1448 NaN NaN 1.24145684779257e+59 6.69211431092531e+62 NaN NaN 134.823267127298 284857.681494137 3.63275087719096 10726.0008224586
1449 NaN NaN 26841.2042974462 18219250.6815466 NaN NaN 138.981502844988 206264.050818188 10.5509150285726 7764.76404269563
1450 NaN NaN 143.135225371131 106253.597531335 NaN NaN 100.184838810951 139817.104996334 6.88660589296673 9359.58317923234
1451 NaN NaN 9.71465353728761e+23 2.8832317706122e+28 NaN NaN 74.2391880901827 76501.0724359979 6.08731731327055 9578.87065841676
1452 NaN NaN 280.605979652765 5919502.43584263 NaN NaN 99.1277234874001 91865.4088745426 4.80281314625464 6331.98216994304
1453 NaN NaN 1.67905278272568e+18 1.68371349496419e+20 NaN NaN 86.8350830932898 86145.2509259836 8.08199149572112 7659.31013178103
1454 NaN NaN 147.706051237107 942423.853145725 NaN NaN 114.457144458824 132939.161996342 5.26877035391261 9849.80990838317
1455 NaN NaN 1.78332445337831e+17 1.2241110590409e+22 NaN NaN 58.9241466425591 108235.468065378 9.59998553774892 8041.89268268444
1456 NaN NaN 7.63801712481247e+54 2.69405723161993e+58 NaN NaN 71.0935758784713 59816.9160351398 7.72094251965849 7867.79038600767
1457 NaN NaN 129565098670727 2.02436595972736e+17 NaN NaN 55.807036299449 118724.687225236 3.93013235630937 11576.8430022727
1458 NaN NaN 4.75861454045671e+49 1.0493821213765e+53 NaN NaN 170.071269163041 73495.6212778619 4.62051034627125 12239.5456575521
1459 NaN NaN 2238280128794.82 2.50359045770531e+16 NaN NaN 79.2891188757735 43877.5797620371 6.00025060768549 5281.81182907129
1460 NaN NaN 2899900858921.53 6.74747647408803e+16 NaN NaN 88.1585646849367 145225.32300808 3.39131934666442 8987.64439207992
1461 NaN NaN 2371201145718.41 747592006394738 NaN NaN 63.9109680243109 71214.0172138148 6.70974871422425 5756.02051988941
1462 NaN NaN 4164828438.09345 2857939435800.8 NaN NaN 80.4368175166072 39430.028963252 8.85425866220665 9738.15324867682
1463 NaN NaN 629367514797.984 2.34870726042382e+15 NaN NaN 97.6048611268386 94359.2831381388 9.69945485644953 11545.2429939899
1464 NaN NaN 1228263035.81306 27389720496288.8 NaN NaN 112.837419858431 209014.926073473 5.10447758999529 7851.27278082804
1465 NaN NaN 176395481859.894 364693519840575 NaN NaN 87.4203472369295 62120.734318038 4.68206018496087 6813.11621471104
1466 NaN NaN 2.64449473417944e+18 6.56418366506896e+22 NaN NaN 64.1515202286706 61482.6374917394 4.78737230677096 8205.73565515865
1467 NaN NaN 469954587790.95 101520394696774 NaN NaN 64.6811688074579 62667.4641925644 3.6331047142537 5443.10736380989
1468 NaN NaN 2.80263872273158e+25 3.0454009216087e+29 NaN NaN 75.2643632135194 60037.9958344136 3.03412656507895 4257.22418666192
1469 NaN NaN 231475756659.488 22050357904958.9 NaN NaN 116.658213158772 57267.3763063191 5.5889936711426 4640.48401696039
1470 NaN NaN 9.69080845448145e+30 2.73831017086699e+33 NaN NaN 94.8845574102327 67972.2280324236 4.34295745006802 12389.0555078665
1471 NaN NaN 1.08172257796401e+15 4.20943123461168e+17 NaN NaN 93.1893103659099 182362.990873826 3.68207273270878 9417.42415149055
1472 NaN NaN 45.8501454184522 28110.8185004955 NaN NaN 232.98490857597 140854.242010973 6.00289025286712 7067.19181970638
1473 NaN NaN 55.6455761428735 155601.333660354 NaN NaN 74.5167857123308 74265.1131428364 4.63092530686378 6589.01380557502
1474 NaN NaN 16344.1369743982 78384356.0005097 NaN NaN 76.7871762985229 51995.9708216917 3.65161092705224 5252.23846104143
1475 NaN NaN 3277.91749347646 4546984.08188323 NaN NaN 57.1800183319641 47604.912986392 6.17847721038223 6504.13480135346
1476 NaN NaN 6.63130148078112e+23 7.97196687691052e+27 NaN NaN 132.988520635602 109402.866992005 4.79246112515782 5484.85765773143
1477 NaN NaN 18846.4929322846 38067995.6616178 NaN NaN 67.4742245223379 50701.5468305675 9.38187552033468 7686.00375315308
1478 NaN NaN 43.5895354871162 41595.7356464251 NaN NaN 45.2803344055445 47490.5185771368 3.85082668333648 6436.00127115488
1479 NaN NaN 6.24092967467396e+15 6.55389762042098e+18 NaN NaN 60.5860796291047 53569.8940402332 5.12565946908351 4694.87744759036
1480 NaN NaN 344.282006896382 205519.238019475 NaN NaN 80.2771494946468 48512.7586737382 6.47919922738248 6961.8166828854
1481 NaN NaN 44259490536552.5 9.11298574245741e+18 NaN NaN 102.382859927148 105889.527595228 3.27586140101467 5431.63585036025
1482 NaN NaN 149.348727118557 309139.670429961 NaN NaN 74.3196519930595 47828.3735079791 2.14510689150436 3731.49767484586
1483 NaN NaN 16966.3103150022 363332103.991427 NaN NaN 68.0027845464648 43743.6094731661 5.05033331812387 4775.90339484491
1484 NaN NaN 9496.52732406304 2946824.75729679 NaN NaN 49.4582994489735 49713.7297811359 3.83298531795239 5235.66418325529
1485 NaN NaN 4.80167932803744e+17 9.29295759390261e+19 NaN NaN 59.0644878038016 57037.4838376575 3.8862249425132 6958.01401916032
1486 NaN NaN 6205.99394542236 2927553.53043751 NaN NaN 46.267004385925 40624.2751933731 3.22150534083952 6186.48772238628
1487 NaN NaN 2401499674636.34 1.79873756588592e+15 NaN NaN 54.8033439867459 49331.4017918931 4.00442035172751 4758.42796490131
1488 NaN NaN 8972.03279228071 1759716.17061826 NaN NaN 50.6117119320616 55136.9974487197 6.1206684500274 4748.47488309697
1489 NaN NaN 1.65473231655099e+21 4.22161667752094e+24 NaN NaN 50.7504933771364 41280.2953131522 2.89684465552766 3351.26260220628
1490 NaN NaN 4599.02679096091 5510850.15119825 NaN NaN 105.838370307458 52682.4135540586 3.8510382219561 3293.79134417043
1491 NaN NaN 5.21284587470628e+22 1.50924521441378e+26 NaN NaN 101.395495886368 41388.2227573382 1.98762640290998 3515.02559124013
1492 NaN NaN 3611.54820012585 438623.672452174 NaN NaN 52.7904228333066 41757.9174065518 1.2452155575275 3174.97712635513
1493 NaN NaN 2.76424215897346e+36 6.75296756425399e+39 NaN NaN 46.518139489884 35116.1824761136 6.22218941036383 6265.42107882342
1494 NaN NaN 668.754399773161 1589370.68963836 NaN NaN 60.9662417151425 32808.5347384474 4.77943151411345 4292.57124637569
1495 NaN NaN 1.58287961624365e+37 1.15124321861353e+40 NaN NaN 53.6584809541609 26687.6562652344 2.10982928825638 3175.35832726122
1496 NaN NaN 214.10325021761 55573.5417562269 NaN NaN 53.3735697505306 33891.1708190183 1.44167126827521 3933.59551350657
1497 NaN NaN 4.40222083211387e+26 2.55129840632717e+29 NaN NaN 47.873559196524 25872.7496505383 1.41586587404765 2399.9674773036
1498 NaN NaN 11473.3146914931 29015618.2071438 NaN NaN 75.6900427202457 59556.0994639861 4.88326144683788 4397.3286631839
1499 NaN NaN 382883948.430513 76883969235.3075 NaN NaN 95.095391064742 111883.637715377 4.442018809579 4937.26667132041
1500 NaN NaN 1.34865544017385e+53 3.17546056024389e+56 NaN NaN 47.4603194387533 47081.6702446136 3.65240525908126 3859.47772406931
1501 NaN NaN 974675701960289 3.5564407693373e+17 NaN NaN 47.5013088622843 31003.4847457148 92.6223190484491 78333.7357203898
1502 NaN NaN 42.6163391206957 30557.4835610236 NaN NaN 49.7335280281688 29362.9799023086 143.117208339873 1560984.46719195
1503 NaN NaN 9.76987864239633e+148 4.60430794330613e+153 NaN NaN 79.9687563597236 98602.3422120053 312.491416268408 1154632.48640984
1504 NaN NaN 42.9036172891216 9684.35305871461 NaN NaN 74.4270130011679 60253.8952007697 64.178496196888 271876.766002869
1505 NaN NaN 9.01677604639739e+23 6.89398917295238e+27 NaN NaN 70.7868220646578 47233.1115864561 207.981549453771 295597.149016362
1506 NaN NaN 44.4221787159457 21413.937532428 NaN NaN 61.4067324131719 26160.2459926118 82.3870322545689 152615.60115319
1507 NaN NaN 147512894656155 1.19657890478934e+19 NaN NaN 64.369649966314 24893.6305757735 168.952869052324 1098675.80123589
1508 NaN NaN 199.279008509784 68465.4035019907 NaN NaN 54.616848736446 33500.0900167609 175.357671080335 2514097.03346949
1509 NaN NaN 4.81320863193907e+44 1.05188427758744e+50 NaN NaN 54.3555788356317 47762.0538096007 111.288337353709 1158507.17523573
1510 NaN NaN 2529.18815893139 2219766.86752447 NaN NaN 66.2648742534492 42241.2853646423 68.6174672356416 367262.986043658
1511 NaN NaN 30761009672.0369 72292770138711.6 NaN NaN 69.7812379006129 32785.6888148452 1169.13555328081 1036490.53691051
1512 NaN NaN 6418.68634363688 5403081.57968957 NaN NaN 62.0105700805569 24661.6479087022 113.07906216466 191376.173422276
1513 NaN NaN 43794938351.9208 802050531479933 NaN NaN 45.2970706618095 61408.6275317576 71.9958719780585 89507.8169197186
1514 NaN NaN 6561.48874727807 2494093.42073446 NaN NaN 51.9087416226946 34806.9128156851 88.167225312766 96542.1432982772
1515 NaN NaN 3.06631806876533e+71 1.05844966165407e+77 NaN NaN 54.7133173566389 46944.6075173514 64.7930778879286 71031.9226914533
1516 NaN NaN 7146.30070163553 1754305.91857974 NaN NaN 65.8935360772108 45208.8462977079 84.8246081218921 76745.8729378946
1517 NaN NaN 3.1533891740271e+56 1.39146313634354e+60 NaN NaN 84.2482791135252 62938.3432033151 84.4609120299889 98099.3485307905
1518 NaN NaN 7841.55185432062 977394.978583361 NaN NaN 46.5449747632652 32231.3798282562 65.6731581845269 329551.352024871
1519 NaN NaN 3.09683772499748e+116 4.3732882290747e+119 NaN NaN 56.8767959745846 52300.5427934371 75476.3253847493 645571851.866346
1520 NaN NaN 5464.8040180685 766763.510508108 NaN NaN 76.42690179219 69899.2735986138 88.9483666197308 278587.963783061
1521 NaN NaN 7.37008520915926e+64 4.21183818714248e+68 NaN NaN 71.0498230393554 46235.2757758078 540.324148983114 1515625.58964388
1522 NaN NaN 4512.7832500727 548469.35129564 NaN NaN 43.559082802379 41816.8164191823 63.1851358239258 102679.522271434
1523 NaN NaN 2.76792535104802e+86 4.80709990204516e+89 NaN NaN 63.161679518693 24557.1496459356 95.4194266124253 423099.882357563
1524 NaN NaN 1910.99045804713 306053.969200703 NaN NaN 60.8495646591964 66744.1482218343 115.502459805423 473578.597636118
1525 NaN NaN 7.56093109443167e+95 4.01530378666566e+99 NaN NaN 73.3460239663082 104762.687877081 100.690672422417 359064.708025986
1526 NaN NaN 169.971898976063 49773.5457991813 NaN NaN 43.4020934682182 27458.2500185234 113.929742261593 328580.416393742
1527 NaN NaN 2.80549794802565e+62 4.20276607683893e+65 NaN NaN 77.0289341941754 82280.706222209 131.999580029948 197746.222383266
1528 NaN NaN 179.212791650287 57929.6969664324 NaN NaN 51.4834739310127 38799.4061646368 102.553579706596 111194.24336033
1529 NaN NaN 1.05436056796559e+17 1.01255918849085e+20 NaN NaN 46.8568261354943 43229.4024927735 86.1113907087861 135330.121889228
1530 NaN NaN 1.81888790427547e+29 1.95629040590536e+32 NaN NaN 46.6687291064071 34761.4837995194 82.8831977863978 153541.873813202
1531 NaN NaN 325407241724726 1.11967102846104e+17 NaN NaN 140.966115944357 238293.026602016 76.2642934301521 111909.379842286
1532 NaN NaN 62.6370543708805 37235.847273156 NaN NaN 47.899431261648 51489.7726927878 81.5612593804285 107300.823287059
1533 NaN NaN 1.21150363526503e+70 4.36524206551413e+74 NaN NaN 100.255303635638 45259.4718802795 85.1458129132268 91050.2436212776
1534 NaN NaN 64.2127675070651 10321.651159673 NaN NaN 54.0521926044633 80882.1802657928 109.725774852387 189488.302779291
1535 NaN NaN 6233398930271.35 5.12395826351908e+16 NaN NaN 74.9390028062197 37923.2186020032 94.1478025028014 179080.848880307
1536 NaN NaN 65.5902231669199 21667.9762813281 NaN NaN 55.3594581728585 30444.0641989369 87.3806012378846 143897.706417741
1537 NaN NaN 1733853.81759967 7346913012.68234 NaN NaN 52.1398930306673 65949.4140527933 70.8725205754803 117799.697269234
1538 NaN NaN 204.506654726078 3378590.22104414 NaN NaN 59.4517067138601 57688.6780356526 90.0655084306524 144323.046860957
1539 NaN NaN 6.14107094744935e+34 8.1487064013609e+39 NaN NaN 61.0323537673639 44867.5777635935 98.134356817225 145905.174511689
1540 NaN NaN 418.622254932369 352120.209989391 NaN NaN 69.2396307404468 58842.5594607336 62.7138669084236 121459.758295265
1541 NaN NaN 7700.29354078732 2608727.13767266 NaN NaN 44.5620003289472 79675.870593195 116.057973596727 280830.488974681
1542 NaN NaN 590315594.17818 17887787549300.1 NaN NaN 43.4258289133159 44347.6932136393 83.3296066331913 128890.893105745
1543 NaN NaN 33750.7815224791 633867370.062146 NaN NaN 43.1257184938819 26430.9015580886 64.0947417572723 122500.030709334
1544 NaN NaN 176.959347678225 1050668.57217678 NaN NaN 86.0525871237091 99692.9415586804 90.0238448794213 132022.591598544
1545 NaN NaN 9.5556894083808e+33 5.43551943032903e+37 NaN NaN 88.591043208097 103353.060824293 73.182479789926 70842.5399200693
1546 NaN NaN 1313.60405059251 1689632.50674884 NaN NaN 45.5856097892651 22901.5215230401 106.134154014062 133168.363277344
1547 NaN NaN 2.40670039578693e+47 1.58975871307888e+51 NaN NaN 55.6574138297796 32337.3699320138 87.6775568219535 108535.569442102
1548 NaN NaN 1101.79554036062 703507.810283085 NaN NaN 57.6548292919674 43570.8934195832 137.995315821847 192988.610651946
1549 NaN NaN 1.18858959751013e+58 3.22071922904396e+62 NaN NaN 41.2459631832885 57925.9163566695 90.1055615567406 135340.515469488
1550 NaN NaN 566.91481854997 319588.369727079 NaN NaN 50.777007029624 28692.8879560345 121.753878481215 170411.061343021
1551 NaN NaN 2.49263865392761e+69 4.99403191670824e+73 NaN NaN 63.6994078816407 38989.1900787355 100.687751989568 130984.469506251
1552 NaN NaN 314.498891881025 131158.128904061 NaN NaN 58.7448022968582 1370577.03078822 98.5343939157723 216786.090968083
1553 NaN NaN 7.43212858665991e+96 9.48071881539295e+100 NaN NaN 82.8009512688645 515023.265712432 116.05750946 272418.325142945
1554 NaN NaN 84.6203222809044 58321.5987102405 NaN NaN 72.8154876993318 216046.231345707 149.308206142978 145035.191316065
1555 NaN NaN 5.76158549575846e+114 4.63308000968799e+118 NaN NaN 55.1443449158793 222243.62956327 129.222647095165 174763.436719497
1556 NaN NaN 198.869255561481 84676.3569494633 NaN NaN 149.820801919447 462464.416374468 140.368803812567 160063.180251093
1557 NaN NaN 1.81054354593844e+61 5.76902140775515e+64 NaN NaN 26820.8453179795 736338238.25737 76.2040390108968 106125.818974248
1558 NaN NaN 2566.36382857595 274639.055552089 NaN NaN 103.738055630419 617277.962199634 67.9705201278897 115122.665546298
1559 NaN NaN 2.27826081694091e+32 8.01065729592886e+35 NaN NaN 76.0022603087964 278391.70739839 58.229777155761 100831.871713937
1560 NaN NaN 5848.84427657641 273148.285586381 NaN NaN 84.1714336261898 160827.69012837 98.9229863652315 155303.733010278
1561 NaN NaN 61971953772128.5 2.02666490243961e+16 NaN NaN 65.4102661589189 146891.841353123 80.5120914505037 118061.435143175
1562 NaN NaN 117.297082313673 38567.2621838849 NaN NaN 69.4473170377161 105182.922571509 86.5423148447752 104057.11952736
1563 NaN NaN 49.0066067417001 166059.407895756 NaN NaN 59.7314989235089 45756.8568777463 78.0851036579806 106982.171063113
1564 NaN NaN 125440208324.768 4.06925927855106e+15 NaN NaN 49.0987198076914 36685.3157783306 82.6904833281086 91216.9495828028
1565 NaN NaN 3936.65486036784 5581232.46070785 NaN NaN 45.3632643805845 32464.1270150804 55.1851842256797 96680.0501544584
1566 NaN NaN 4.96379608836217e+19 1.30772320550602e+24 NaN NaN 69.9476511875181 91419.9371752427 80.3425658479769 89290.7757256543
1567 NaN NaN 15427.4080321953 15502741.6304227 NaN NaN 116.36235101467 172847.39649508 101.930786548425 133950.731456767
1568 NaN NaN 9.63319610615705e+79 4.16632096316372e+83 NaN NaN 48.9606203229533 46699.1055189279 85.4739204514783 122825.93632186
1569 NaN NaN 4633.61445556298 2701951.92660031 NaN NaN 335.383062034327 4438075.25238078 80.9465345506194 96547.4098918146
1570 NaN NaN 2.82069472091069e+86 6.08096685453807e+90 NaN NaN 47.9568215921989 70545.5401316461 91.4826614864366 83484.2916768798
1571 NaN NaN 5203.20129774073 1763609.18663785 NaN NaN 51.5580474373919 63531.0765889428 69.9106949037326 97766.27673846
1572 NaN NaN 4.81904417091055e+75 7.68870548778575e+79 NaN NaN 42.163054413676 381484.372767059 116.447528268532 79979.6847211197
1573 NaN NaN 5157.07782690829 1058805.15024831 NaN NaN 43.5534623060949 43770.5108176325 53.3391366363651 68141.2931880578
1574 NaN NaN 7.4344625937666e+168 6.52237847766917e+172 NaN NaN 40.7956721603913 92495.6674772488 122.979816002064 91188.74153493
1575 NaN NaN 5021.45235187292 574277.88487063 NaN NaN 66.5413761211745 57888.0208089446 91.8345709845519 69349.9492753048
1576 NaN NaN 6.03110517461088e+109 2.71603787539057e+113 NaN NaN 40.5187699559477 63866.8531127557 74.8093316786212 91751.5191453473
1577 NaN NaN 5036.12098885098 375484.765513922 NaN NaN 44.1659500658172 115088.759493845 56.8547865867454 80334.0606116335
1578 NaN NaN 1.72347356753528e+92 4.25736813425028e+95 NaN NaN 378.519555152712 2780960.87865289 86.2447042352583 96518.4769881754
1579 NaN NaN 4954.5192291016 323564.644576148 NaN NaN 35.8842974592144 64852.9684220652 75.3045277301604 72222.1304913905
1580 NaN NaN 4.94940148348634e+42 6.53055024944071e+45 NaN NaN 49.2487964823711 76946.9711144182 62.5363220265312 97342.5470660368
1581 NaN NaN 9333513.03655373 162071172996.669 NaN NaN 45.8471350404143 48222.9566792201 84.0888619411717 92043.2019663597
1582 NaN NaN 1.49191936804065e+26 1.13205691353408e+29 NaN NaN 36.5224764443819 99543.8396914881 61.8541987745777 84399.8840597032
1583 NaN NaN 11431010.1641131 17619754352.9189 NaN NaN 114.583185875767 938971.486094499 73.5414196942184 74182.2179401186
1584 NaN NaN 141450527953021 6.59446690627644e+16 NaN NaN 54.1243292376527 495048.494804552 74.2537988959913 90677.145667323
1585 NaN NaN 9642.72382936196 5735338.96471041 NaN NaN 32.8739252516269 92559.8309969188 66.8631926402094 62887.8916491806
1586 NaN NaN 17814719404.5427 2394615369138.97 NaN NaN 46.2418247716876 126143.111017886 62.2392313289536 64528.842880915
1587 NaN NaN 11969082798473.8 7.2273812590758e+16 NaN NaN 36.3780489737343 68453.2936786092 63.5834661869723 69344.3304530216
1588 NaN NaN 1.65595243317906e+26 1.74168136363566e+29 NaN NaN 34.9844780255341 53242.6781263004 58.8624229781092 82853.0837980963
1589 NaN NaN 3.19518442655968e+23 6.25122797757993e+26 NaN NaN 27.7426880402366 149500.595591154 66.6197454433633 70499.5093722281
1590 NaN NaN 8547409.9210414 17868804245.2873 NaN NaN 27.0246471444237 101476.733588042 87.2551033349439 44709.9318887113
1591 NaN NaN 8902870880921.39 2.79244957019955e+15 NaN NaN 37.0397629609736 84463.0345478603 62.7000765599476 81268.0793848245
1592 NaN NaN 187.22653612671 37193.1843028519 NaN NaN 23.3514741944164 89404.7708976087 53.0684182540522 79008.0665870466
1593 NaN NaN 46.2979225572749 179920.699150437 NaN NaN 17.7425170172106 60637.2821797726 45.5569819682394 62698.522046522
1594 NaN NaN 2737547788.49993 144866508528032 NaN NaN 31.6801057496483 137081.520000177 71.2745638748373 47804.4652526332
1595 NaN NaN 5162.70124274842 7618949.46065201 NaN NaN 17.4934156315382 74421.6420129422 78.2355664322459 56705.3794100328
1596 NaN NaN 2.88736194806221e+20 1.19779202886857e+24 NaN NaN 29.6343809570618 82081.9483418159 74.3068496316817 102821.429820818
1597 NaN NaN 11934.8613534654 10188377.8259643 NaN NaN 27.6687668853128 75806.1826245727 45.4278897090577 73487.4696225089
1598 NaN NaN 5.4054568953023e+123 7.96288202972326e+127 NaN NaN 15.9249222170665 63910.2259559827 67.6686382345943 76228.8571178516
1599 NaN NaN 3546.61194726596 1694043.15017541 NaN NaN 29.0108691398723 70367.164712457 43.861761164806 59079.5485497446
1600 NaN NaN 4.65944424849291e+199 1.82013711352141e+204 NaN NaN 18.495860012981 55614.7317652525 56.3324962861274 76313.6408220319
1601 NaN NaN 3594.32547433865 1283772.92518616 NaN NaN 22.0814536652694 81892.2938813756 66.5476413237132 59894.4715737717
1602 NaN NaN 4.40051518228063e+116 7.89975517155053e+120 NaN NaN 16.0695214772151 95610.0057637368 58.5790416308833 71698.1635843593
1603 NaN NaN 3519.52165570325 636284.557278948 NaN NaN 16.5129525260056 60766.3499038385 50.7357738391522 54418.4625724692
1604 NaN NaN 3.1038640683391e+283 3.51919146952874e+287 NaN NaN 31.0890336647345 55429.8571446415 137.092868917756 79477.3659891773
1605 NaN NaN 3330.97661393763 411875.18386144 NaN NaN 12.4510643799994 81806.6836214349 84.4286516083148 69968.9360903045
1606 NaN NaN 5.34839929278845e+219 3.23167614845041e+223 NaN NaN 20.3545082175033 66517.0102280017 86.0199582390948 97248.6574242374
1607 NaN NaN 3301.44577507995 255797.433162216 NaN NaN 24.4639494398709 89036.8930404798 59.6787081138379 95678.9440186956
1608 NaN NaN 3.36743001422469e+229 1.23580906636279e+233 NaN NaN 14.8403734063264 63492.20891915 61.127839992929 51901.2653220348
1609 NaN NaN 3170.18908608414 206839.812648927 NaN NaN 29.1350779891212 110926.070074821 48.4034552797705 90205.0599278962
1610 NaN NaN 2.47248044930582e+86 4.10326606046009e+89 NaN NaN 13.0677819321076 51169.644152497 67.7539480654427 55738.7112787813
1611 NaN NaN 3090.35028822692 295619.855815873 NaN NaN 21.9156153122454 68832.2484923413 65.3560943976167 81737.0163599205
1612 NaN NaN 4.42349003652918e+72 5.02886563981357e+75 NaN NaN 16.8240971901679 48228.0085127019 43.5575679763781 120279.331854067
1613 NaN NaN 2529.68864587145 187370.185572495 NaN NaN 27.9032796775292 88262.9952670985 74.5799738897591 104148.459544758
1614 NaN NaN 5.61517095195058e+54 1.24522899561476e+58 NaN NaN 19.6457977558954 36234.5033310163 75.7270360323773 66521.2609643022
1615 NaN NaN 2009.58764756515 192608.063086192 NaN NaN 16.8515052545642 59370.7857309865 48.0850781135305 72314.5220376092
1616 NaN NaN 5.32932960564147e+30 1.27825470915286e+33 NaN NaN 10.5140928155069 31941.1150862013 46.8478116838697 128700.128415792
1617 NaN NaN 21949763.502244 2141602722.13969 NaN NaN 14.1258470674111 67414.2331999674 68.8529621236179 102013.177605387
1618 NaN NaN 4.07630345223748e+33 6.00867866652758e+36 NaN NaN 10.0374736600404 37683.1295172954 51.4019908671585 42448.791563325
1619 NaN NaN 41598321507603.9 4.68541884572254e+16 NaN NaN 13.7703952666638 46235.8476895165 62.3819041495385 82545.2795449793
1620 NaN NaN 304029376357363 4.72307589635298e+17 NaN NaN 11.7924147016693 56910.0408951622 43.0821458127469 46695.7745367202
1621 NaN NaN 1144007436029.2 347479108549771 NaN NaN 13.9920780532389 33624.2820910139 75.3653484947272 44674.4129026994
1622 NaN NaN 263.923956157311 50678.0063420911 NaN NaN 11.4887713268303 33167.5229905672 40.6021204795449 64554.8934153824
1623 NaN NaN 1.01044507175904e+163 3.74310451996379e+167 NaN NaN 9.01501010910416 65833.125677111 41.7236274265172 82581.3062214384
1624 NaN NaN 280.740075257078 19148.3561432569 NaN NaN 8.90893712422684 49699.6589566058 37.6650626721679 55508.7233764163
1625 NaN NaN 1.3085032987484e+18 9.91323998029893e+21 NaN NaN 10.4674347441531 33656.7232224751 69.855448081426 365632.520614962
1626 NaN NaN 294.548268493138 46786.6742659086 NaN NaN 8.13991765980569 36865.1970055729 49.8932407530781 50006.1771569105
1627 NaN NaN 2381.31260125131 3489783.29532148 NaN NaN 7.57531468843277 46043.6536460657 48.9948614626277 52834.7615528455
1628 NaN NaN 5.19086837939785e+17 3.23692433614746e+22 NaN NaN 10.9259169141715 70927.1058864294 42.0877887199304 78962.7270207572
1629 NaN NaN 2575.15415994613 1634403.22286366 NaN NaN 9.16588089771228 35635.2934008 54.4183947092496 73019.6253559476
1630 NaN NaN 6.47496516900297e+97 1.5152381384545e+102 NaN NaN 15.7416850876753 49366.4374502152 67.9885616021725 181389.402186559
1631 NaN NaN 2466.40355130348 818012.142974159 NaN NaN 8.59028565993728 40992.1850344188 47.9011638036319 72727.800172861
1632 NaN NaN 1.53892860762054e+62 2.6396542056084e+66 NaN NaN 7.67916662550899 29159.005316643 28.4768394504578 101004.327212304
1633 NaN NaN 2416.45935976277 390630.87415268 NaN NaN 6.44894386924012 20924.4674458074 34.5326559002836 67570.918022382
1634 NaN NaN 3.31618816959047e+284 4.08824867721543e+288 NaN NaN 5.54797938802019 23707.7175035212 55.2862797513957 194743.27307057
1635 NaN NaN 2288.98506524157 277404.746106583 NaN NaN 6.2980004405941 27402.746285886 59.989271727586 114216.426510717
1636 NaN NaN 3.46984857949805e+275 2.55702106000858e+279 NaN NaN 9.15968344423821 24949.507576975 24.1752778993988 74620.0632303732
1637 NaN NaN 2460.25249412135 48174291.6907418 NaN NaN 4.18359830484287 27717.2027196752 57.8650811737218 114445.508382486
1638 NaN NaN NaN NaN NaN NaN 5.10622060819614 26167.519518883 19.2888666983699 59433.3799315962
1639 NaN NaN 409864.677146372 150752007.39983 NaN NaN 6.89667484596975 41696.0186174419 39.0840555699075 47459.2695067957
1640 NaN NaN 2.33094506270403e+154 9.1852293297704e+158 NaN NaN 5.1576220731872 22361.2139321731 31.9975206661383 147042.312321105
1641 NaN NaN 2108307.838667 18113258099.0518 NaN NaN 7.01880568060637 43828.99396117 57.8897305647739 169679.008230268
1642 NaN NaN 3.92332569205691e+102 5.82047366401914e+105 NaN NaN 3.68317389426004 22212.9204548933 19.4558640187709 104027.528427697
1643 NaN NaN 2109817.12170393 3012310866.75933 NaN NaN 4.93124735715953 23029.4813210361 14.579801038858 86657.0449985878
1644 NaN NaN 1.50207634542794e+165 1.44558396372424e+169 NaN NaN 4.17838988827179 14721.2362678786 27.79861264073 57617.8034907398
1645 NaN NaN 3005652.58680475 4159459898.01202 NaN NaN 3.66638853681535 22545.5533417007 31.0792263447266 92914.8820528465
1646 NaN NaN 8.11075991792891e+100 1.2037999683255e+105 NaN NaN 4.1480272225631 16187.5419179139 16.3322037146249 53234.8043171406
1647 NaN NaN 5972920688.90316 9175799488940.84 NaN NaN 4.2668721713494 19520.485839197 12.0013144296237 79648.83120945
1648 NaN NaN 5.58968660751812e+31 6.46744983807373e+34 NaN NaN 5.17415956236319 20572.6750169386 27.0381752994764 41005.3084827828
1649 NaN NaN 1955.78557900001 305028.609936685 NaN NaN 4.34014043250468 14365.1827180207 14.4094842338559 56721.3210568893
1650 NaN NaN 1.27537360155281e+18 1.76846601984528e+20 NaN NaN 4.12786287381625 18706.6822541349 15.8183537696884 51337.6030542008
1651 NaN NaN 145188920233.395 43126135024095.6 NaN NaN 4.21043370203978 15554.1839405028 22.1602125146057 45320.903571399
1652 NaN NaN 398.177713833777 88462.851002971 NaN NaN 3.48969522064404 14076.723200774 14.4350381471708 46793.713148535
1653 NaN NaN 5.15542020416763e+156 1.54094507381552e+161 NaN NaN 3.02882417904201 17316.7439625782 15.1057553300658 58604.9250781593
1654 NaN NaN 433.050561042693 28733.0539546633 NaN NaN 5.55798432671422 22987.8648459782 13.4404918972545 30523.4663401379
1655 NaN NaN 4.28276452699033e+21 2.81253534507846e+25 NaN NaN 4.6096024967078 19514.2091821251 27.6281716271657 53467.7793625366
1656 NaN NaN 467.021424928364 66986.9566416406 NaN NaN 5.50953286969966 36424.5263590237 13.9236104507522 45061.4366516306
1657 NaN NaN 236148.935959841 1198577522.42872 NaN NaN 5.21357979106838 16541.1766211395 14.9472950091992 29806.2680164158
1658 NaN NaN 752.982709380048 239712.304548831 NaN NaN 2.78712350346153 12341.8785500993 17.1762382488024 36803.7792385708
1659 NaN NaN 3454.45478766938 203413303.405286 NaN NaN 2.15903682936752 10577.9321767648 17.5721718032549 37381.8048221983
1660 NaN NaN 1550.03495274073 36579346.0353745 NaN NaN 2.73989533521208 12874.7206552434 6.68122099231414 32598.0098806023
1661 NaN NaN 1592.76133570627 820133.182400963 NaN NaN 2.93028953045327 13722.6088913882 16.7414286058087 29521.059566288
1662 NaN NaN 3.1775384481964e+16 1.32456397341241e+22 NaN NaN 3.74167205189618 16935.0049818731 15.2640378916428 21111.8079627928
1663 NaN NaN 1653.50745066444 194989.96332512 NaN NaN 2.58183673620182 8407.5265683697 6.06564135969317 20902.7332410333
1664 NaN NaN 2.16362600070676e+148 2.79687718827337e+152 NaN NaN 2.65627449518589 9614.35416189097 6.70819803443361 20245.1798313084
1665 NaN NaN 31951.576340317 157428204.948198 NaN NaN 2.32134354797226 8480.55996904016 8.87768086089634 19427.8379032859
1666 NaN NaN 4.29141209586501e+128 2.64196911059006e+132 NaN NaN 2.365848605427 12638.6764468465 11.3892288987507 15544.6571471169
1667 NaN NaN 1159285957.65476 9894172663390.71 NaN NaN 1.80779415057173 8194.49601595347 5.54320028720307 22249.1289420829
1668 NaN NaN 2.75336165668244e+222 1.23855364756681e+226 NaN NaN 2.83612942438547 10509.1562324595 6.36374070822141 12683.9704736842
1669 NaN NaN 38498040413.0374 655252111828295 NaN NaN 2.34880001673759 10006.3169639479 4.56610151163785 14299.5010698974
1670 NaN NaN 8.84217810945652e+215 1.75995603354632e+220 NaN NaN 1.80140379596406 9213.83526644019 3.58536619586176 13583.9245659565
1671 NaN NaN 385039336259.852 600578138995872 NaN NaN 1.75573086238813 5652.7512769685 10.2394337936563 14726.1649871158
1672 NaN NaN 1.56608603194871e+184 7.92267668407663e+187 NaN NaN 1.56484282808556 5910.35682508523 9.96522748001482 14355.2173023854
1673 NaN NaN 601450949322.756 685641817536038 NaN NaN 1.33020326948746 7200.27810914658 13.9215642323518 11041.0924365313
1674 NaN NaN 1.53552589350617e+226 3.94248397486688e+229 NaN NaN 2.0365872149458 11396.9064969489 6.16086112861318 10091.5096517803
1675 NaN NaN 314726368250.562 653650740764879 NaN NaN 3.27889895012279 18895.5699982382 4.75050352781379 8770.19019587442
1676 NaN NaN 3.09755684648304e+137 1.12616441457912e+141 NaN NaN 56.2618365648008 37657.9033832838 7.02212472139125 10492.208088175
1677 NaN NaN 307667753975.97 31784454059684.2 NaN NaN 68.3108186863398 563049.830407268 6.21539210742518 10592.5176265043
1678 NaN NaN 8.84498801964711e+38 8.15458393411927e+41 NaN NaN 34.6598318252482 353209.038467466 5.63068019543591 7887.45407084957
1679 NaN NaN 2097.66091326123 615276.989042672 NaN NaN 34.903976319262 182998.982238363 5.36190611147479 7392.0075320368
1680 NaN NaN 14258.7209647636 10138409.5236525 NaN NaN 40.1831618823704 95005.8056065255 4.41411362026488 6652.89280134619
1681 NaN NaN 19225486154.7146 5639947771664.98 NaN NaN 66.4423226098396 290333.633462041 4.22855983161573 5899.6587734552
1682 NaN NaN 676.740870289193 153877.841229021 NaN NaN 33.3929069140768 136007.337751935 4.46537489874034 5451.71605041828
1683 NaN NaN 57.2178297038744 348062.131310344 NaN NaN 40.5923551532246 118118.93588243 2.66501383909852 7598.37334371128
1684 NaN NaN 681.316155242526 15240482.0564289 NaN NaN 25.4863929450056 191273.748735112 4.01410472991553 7761.42730506816
1685 NaN NaN 3526.83628458416 4459235.66212238 NaN NaN 11.5832193887783 148853.354533241 11.1954275211936 12869.706382419
1686 NaN NaN 9740031.42708842 16589989882.5333 NaN NaN 8.54513945325999 127285.852574291 1.65280767558294 6505.08722202242
1687 NaN NaN 1070.65228236353 1702397.58895987 NaN NaN 7.5890434963834 71868.5665242458 2.40352291136991 6341.53651918875
1688 NaN NaN 704.458346848932 237899.493646528 NaN NaN 6.7763616627964 56453.1681695504 1.38979932555921 5668.75396024899
1689 NaN NaN 772512930.832303 519667325051093 NaN NaN 5.98577857597184 34562.1120527936 2.56271484449193 4158.47776805669
1690 NaN NaN 2725.97063233331 3031768.68530041 NaN NaN 7.26725412744378 43869.8007711449 2.71615198723999 4377.12661060418
1691 NaN NaN 7781338930698.95 2.43347337490353e+18 NaN NaN 7.33650293359772 50268.979920421 3.43925602863863 5301.92394759318
1692 NaN NaN 2229.80325783485 3548250.77889134 NaN NaN 6.39675424130551 168159.272354108 2.0643215584007 3944.79848314121
1693 NaN NaN 1292880512848.08 4.48661582716443e+16 NaN NaN 3.9047058612603 28135.8175818487 2.35655289626079 4639.00928960853
1694 NaN NaN 1560.71169909688 1327653.95236222 NaN NaN 4.64309336504588 35976.7034993454 3.24346706979734 3702.07554938104
1695 NaN NaN 131809127490.578 373551748575664 NaN NaN 3.28263431268644 30057.247567503 2.84092349181011 3848.90445499851
1696 NaN NaN 219.746224940608 515614.978148538 NaN NaN 2.6149846788197 25385.9780674732 2.37825540280382 4098.32109128395
1697 NaN NaN 43025012905.1083 1.87328011790924e+15 NaN NaN 2.29271248949123 20824.4565997124 2.07086043932852 3820.1031280138
1698 NaN NaN 1.15272963925596e+20 9.00545217834785e+24 NaN NaN 1.44425775744911 18229.6152645844 3.12708975335864 3750.44409307612
1699 NaN NaN 177070745029.655 3.8885370737588e+15 NaN NaN 1.61726492693525 16044.3548903858 1.98662100669632 3247.66675106855
1700 NaN NaN 9.84413523363351e+55 3.03577202215813e+60 NaN NaN 1.48334797665252 13634.2097733726 2.60517228876797 4442.49158302335
1701 NaN NaN 493947302559.085 5.51662845257714e+15 NaN NaN 1.21679961358062 10664.0581933055 2.4105611387661 3925.33102828784
1702 NaN NaN 1.18365238203939e+71 1.27000246030388e+75 NaN NaN 1.21271208624335 8327.97009832342 1.92980748972569 3152.8019842505
1703 NaN NaN 2691448704095.86 3.69938217035106e+15 NaN NaN 2.05269770017212 13597.1358910465 1.61854539129476 3105.56988290151
1704 NaN NaN 6.99188473096294e+74 3.11414477019207e+78 NaN NaN 0.87094947796898 9686.60176943325 2.00520573152334 3381.62258562673
1705 NaN NaN 2110233412544.36 2.13349893256327e+15 NaN NaN 0.98459898911297 8483.79908038124 1.89139497072813 3396.17884402635
1706 NaN NaN 1.52535568546002e+46 2.40685331226684e+49 NaN NaN 0.90528621831364 9088.04445197678 1.34654035605416 2528.3146432412
1707 NaN NaN 1035324199715.84 364883436296886 NaN NaN 0.777860621080317 8061.81887702843 1.41649365001803 2881.33937090638
1708 NaN NaN 267280.524716563 312480388.53126 NaN NaN 0.74317797742804 11639.9550404161 1.65846788779829 3278.24838764943
1709 NaN NaN 334295956640.865 237997921533361 NaN NaN 0.658370260366092 8046.16768979842 2.66309009536648 3230.23305744959
1710 NaN NaN 11802.253590047 1107620.23221978 NaN NaN 0.622865574747493 8551.37539555354 1.91101677213041 2710.17477912706
1711 NaN NaN 2732220337.07543 799297118223.152 NaN NaN 0.444881776722391 8074.94670091626 1.31552417786802 2237.3660301692
1712 NaN NaN 1132.77651826812 215418.303181901 NaN NaN 0.515401375009728 6505.19611937702 1.48325941232594 1831.34352443004
1713 NaN NaN 439.531145539597 432248.001372192 NaN NaN 0.50604630812456 7397.6073123409 1.94249373115626 2368.78678082298
1714 NaN NaN 706393810117086 1.67005524703997e+20 NaN NaN 0.596160206740924 8356.94995108887 2.11519636629692 2721.82812511296
1715 NaN NaN 3349.24430819778 3177339.08513271 NaN NaN 0.498446410333454 6512.26786595499 1.94503009192422 2480.46130400543
1716 NaN NaN 5.24906019514164e+24 2.48184457052661e+28 NaN NaN 0.44459802744408 4993.31018708399 2.46093134155072 2483.38991633703
1717 NaN NaN 45386652306.0444 2.60771977872209e+15 NaN NaN 0.418457381515826 4735.25143881527 1.17272849290582 2542.88310470383
1718 NaN NaN 1069.95053501254 5448520.56684897 NaN NaN 0.557237651513814 6886.95929575718 1.07962877935011 1938.49125005431
1719 NaN NaN 56957217936824.6 2.08957368292605e+19 NaN NaN 0.373914034502529 6139.92265541447 1.02914280361629 1915.83677725123
1720 NaN NaN 3079.14358244017 3433954.13792225 NaN NaN 0.370469246919245 3532.55903026918 1.72547641863231 2069.93050243295
1721 NaN NaN 3.65804850204968e+23 1.23411648876286e+27 NaN NaN 0.346066952304964 4960.91459027277 1.87179360163613 2328.80444238244
1722 NaN NaN 5554.80191762504 10485687.7207921 NaN NaN 0.273413294463776 3742.26043611293 1.53738106136189 2161.59062916868
1723 NaN NaN 3.70678502007296e+16 2.30443651094294e+21 NaN NaN 0.29488051874406 3219.78207687957 1.18570239931874 2001.45558732478
1724 NaN NaN 774.119703660346 316627.857094419 NaN NaN 0.270953927178686 5916.65548134607 1.86604340846983 1638.54400871898
1725 NaN NaN 9.97252563553184e+46 1.18394298679487e+51 NaN NaN 0.322449948840749 3835.36208468227 1.074528583358 2056.34472054597
1726 NaN NaN 581.735235498855 204199.71493969 NaN NaN 0.245036776220308 2627.39176810106 1.1018417297767 1523.75899904206
1727 NaN NaN 5.52639154056099e+29 3.88392745887223e+34 NaN NaN 0.214887654570045 2784.73700309438 0.976673916927785 1868.65585362456
1728 NaN NaN 535.789841813634 114186.656768108 NaN NaN 0.285358438283024 4777.07483578303 1.53121648457556 1726.78592141227
1729 NaN NaN 7.03071470662604e+28 5.84167980114109e+32 NaN NaN 0.2295177671781 3623.80474614199 0.632577431324767 1162.27357130866
1730 NaN NaN 238.46280339243 71274.317696475 NaN NaN 0.240305318451118 3232.28969821405 0.805633037683057 1178.60492484986
1731 NaN NaN 1.49070001840954e+27 8.12517950587965e+30 NaN NaN 0.187752313937967 2544.35111198943 1.80194774645138 1825.02063310891
1732 NaN NaN 173.768862186354 48124.0327422171 NaN NaN 0.171832637066522 3127.70632384521 0.649598161758159 1523.5389555492
1733 NaN NaN 6.10047565982735e+50 4.84427375859123e+53 NaN NaN 0.165488370966736 2781.73104053626 1.35682903867938 1697.34395630662
1734 NaN NaN 68.8979079272125 42240.7347112046 NaN NaN 0.233751179852504 2470.04178977894 0.550192613722112 1279.98974771926
1735 NaN NaN 3.97268112685341e+45 1.95548303608e+48 NaN NaN 0.182949162691905 2246.86827143684 1.16782904894935 2058.92007637744
1736 NaN NaN 315.690248170256 129076.014562193 NaN NaN 0.155430272049704 1828.68613226245 0.960129826868956 1549.60777874577
1737 NaN NaN 1.61546021055703e+33 4.38877864944114e+36 NaN NaN 0.112234259064036 1880.18925956297 0.649010964379783 1091.6543676585
1738 NaN NaN 16610.2844024589 1950401.532324 NaN NaN 0.0966176130868302 2075.1654358277 0.72949878678147 1077.39820443108
1739 NaN NaN 2.88013491802243e+24 6.32675692171341e+26 NaN NaN 0.10482040591949 2048.22528042147 0.938932317214466 1562.33677005469
1740 NaN NaN 36121.84125515 2098298.43964059 NaN NaN 0.0873704287783961 1845.23792532328 0.692769864865841 967.967727371559
1741 NaN NaN 421962553.273215 124238678683.158 NaN NaN 0.0839266248703537 2164.0569855549 0.707248842229478 1231.27327730969
1742 NaN NaN 1672.43861134155 244767.830810294 NaN NaN 0.0791545582537916 1657.12780489657 0.926938302652857 1606.63979475776
1743 NaN NaN 50.3412288667253 277734.335574862 NaN NaN 0.0765046705347945 1118.12006258959 0.8721851706556 1466.4457235293
1744 NaN NaN 1656.31402306215 637265.566638974 NaN NaN 0.0952236141023756 1386.04248231929 1.86031805910568 2794.79570763417
1745 NaN NaN 5159.0535869585 9323257.38488341 NaN NaN 0.0669192542485672 1425.41487806252 0.924847710159489 1493.93904737758
1746 NaN NaN 62679358311.7157 94441976492424.7 NaN NaN 0.0666197144127831 1127.77985295473 0.610178255656141 1109.19876912003
1747 NaN NaN 34793297998.5356 789228238195422 NaN NaN 0.0529690426709189 1030.58828697178 0.568718112164786 871.790708507899
1748 NaN NaN 2211.55922311841 821560.428586224 NaN NaN 0.0550568735954859 836.926825398801 0.685349679439076 1377.57233891098
1749 NaN NaN 1.13313134942787e+23 4.42954258212272e+26 NaN NaN 0.0526340440982727 1015.47372913313 0.664670753747259 1656.73080775268
1750 NaN NaN 3373.49034663836 4660431.88508615 NaN NaN 0.0486875548333075 1166.10613190128 0.867316014382202 1278.6086789022
1751 NaN NaN 8463862841.64037 3.5510562262299e+15 NaN NaN 0.0437847869506178 820.303099797768 80.3841823968857 42269.802645206
1752 NaN NaN 4868.83480363573 6575919.73216249 NaN NaN 0.0347029435572128 808.337902284415 69.6321885800936 574614.617509867
1753 NaN NaN 200500006621171 1.21345342990044e+19 NaN NaN 0.0443067366057399 1118.12619653834 77.0568772158265 248053.373359589
1754 NaN NaN 535.648005720755 218490.619591234 NaN NaN 0.0347013277682938 804.496409819706 54.6595500461592 154879.904359214
1755 NaN NaN 4.58021361496456e+98 6.40977429263541e+102 NaN NaN 0.0392089162169195 743.738907259946 46.1099592905122 73636.7599678087
1756 NaN NaN 393.30887739094 137583.769055808 NaN NaN 0.029621195525218 654.447593506901 44.1207604045449 65856.1275895224
1757 NaN NaN 1.51241798396779e+78 4.40482603620408e+82 NaN NaN 0.0443304462924853 756.868486702103 43.4102822690237 94189.1675406383
1758 NaN NaN 344.262351313325 74512.2531772504 NaN NaN 0.0257769528651969 672.283660681258 52.7622501157258 113441.821926726
1759 NaN NaN 8.44532202328532e+59 1.30938285344622e+64 NaN NaN 0.0221319104168519 493.536434310973 54.5739838965016 151651.542582067
1760 NaN NaN 170.756598609283 52268.658499811 NaN NaN 0.0170203029698789 584.804678722653 38.6052920399102 231835.919585831
1761 NaN NaN 6.51107219194625e+41 1.63556338628217e+45 NaN NaN 0.0190026395574716 511.991540909814 40.5882919112461 210554.590193506
1762 NaN NaN 144.127897694394 33904.8196108822 NaN NaN 0.0137619701674936 482.110397828596 28.7705136501248 90177.8752517304
1763 NaN NaN 1.99923978597421e+67 9.76098497670242e+70 NaN NaN 0.0160148194150951 770.532849390057 25.3051024605901 96293.0620347595
1764 NaN NaN 69.6546725568197 35042.0129394982 NaN NaN 0.0154841566693888 500.364431861535 44.23112589162 133920.901228383
1765 NaN NaN 3.22429428643948e+68 2.10091369853359e+71 NaN NaN 0.0116417617286762 457.322008638036 31.0139457543595 92632.4101311927
1766 NaN NaN 337.917822450686 128410.801655451 NaN NaN 0.0118380009968072 371.359820876395 41.6382801038281 144596.708678114
1767 NaN NaN 9.79014076613773e+43 1.45112811553744e+47 NaN NaN 0.00940248039522575 286.753844469637 21.4727628723192 265983.518197565
1768 NaN NaN 44658.5598468265 6158780.8144902 NaN NaN 0.00880284486221986 357.676356224361 15.944017051901 210339.633731046
1769 NaN NaN 881999638280141 3.25794456104261e+17 NaN NaN 0.00668766386956326 353.250320316135 12.9125690826075 153512.05863901
1770 NaN NaN 88579.610849354 78755095.3127321 NaN NaN 0.00698179336526527 339.674726704579 19.7410274182792 188018.187397055
1771 NaN NaN 71063931.439552 21239353477.6628 NaN NaN 0.0057460473367627 281.526535485618 9.29556812891229 89743.1952673936
1772 NaN NaN 2307.47113556025 446036.755143035 NaN NaN 0.00465731495905732 227.418223872425 7.47018706963283 90225.4564021102
1773 NaN NaN 6.35426886437982e+117 1.72094022116331e+122 NaN NaN 0.00467827884748669 225.578697419935 5.46345396760396 69790.6814506093
1774 NaN NaN 2442.2975130247 152922.533494109 NaN NaN 0.00433285231036587 181.54760237417 6.00030499088943 46284.2612545953
1775 NaN NaN 215720965.36768 8104131341828.04 NaN NaN 0.00355729230008878 223.168874125298 5.04539353955705 40761.6960858771
1776 NaN NaN 2459.59387981557 358101.374365767 NaN NaN 0.00284534772940676 300.300769953881 5.53213712436508 36734.461916198
1777 NaN NaN 44058.1266894677 11482436819.8463 NaN NaN 0.00261978883273885 198.112619169193 3.97479208026995 43431.3394674115
1778 NaN NaN 3642.23949298108 353654.153955966 NaN NaN 0.00196134827770447 122.184673323145 4.50790958045197 24326.9290904815
1779 NaN NaN 378.880483589484 5137636.61011826 NaN NaN 0.00164357838144005 95.2011373086543 4.62852167059034 26153.2524868561
1780 NaN NaN 116461.007614872 826383699.145206 NaN NaN 0.00143663477867634 57.6096579903583 3.86226582820537 41889.7763122239
1781 NaN NaN 81946012.4284052 422077295487.659 NaN NaN 0.00130749489822035 71.5993097886964 3.69494232566989 23771.1578007675
1782 NaN NaN 2256.17048563121 6503285.11954295 NaN NaN 0.00108446032948903 83.526054538234 4.47700302991579 21776.6414768848
1783 NaN NaN 378.468651150171 87215.6078058865 NaN NaN 0.000888471672756487 103.133427501895 3.68814691325708 19704.578961597
1784 NaN NaN 35639581.3694218 345955562060.888 NaN NaN 0.000602311001443162 75.7822479830381 3.14906573946512 22839.5258434458
1785 NaN NaN 61032.967101745 2308666373.71141 NaN NaN 0.000503200097281228 95.4379656869643 2.37430427853265 25952.4577117468
1786 NaN NaN 29738.9595768502 76079334.53009 NaN NaN 0.000326647009284827 72.5771014418131 3.61592717864127 25166.7259710734
1787 NaN NaN 378.192797409651 33758.7201074511 NaN NaN 0.000217693960045598 62.0355687052576 2.3489801232499 28477.6477790858
1788 NaN NaN 2731120.59153945 9868592523.70337 NaN NaN 0.000132261723327043 41.5366220356903 2.82731831846724 20294.5593897538
1789 NaN NaN 1554.35163794144 46716505.7867182 NaN NaN 7.19407898181618e-05 24.7848263609854 2.41923355515476 19402.6239755789
1790 NaN NaN 79643.4613122494 295228928.315442 NaN NaN 3.99523439136628e-05 17.7810590875447 2.07633870715144 19230.1771514059
1791 NaN NaN 373.783667579611 29345.5190055806 NaN NaN 2.08085181046736e-05 9.5648790953746 1.95910213711734 26504.4125513269
1792 NaN NaN 88074591312.939 100342668470059 NaN NaN 1.14104148991813e-05 6.04445211928871 2.37756952985827 25089.923501008
1793 NaN NaN 350.157802163066 32997.0341570434 NaN NaN 5.53385926460242e-06 3.06582928904956 2.30884301505222 19605.8160548184
1794 NaN NaN 41968256.3025074 467140936002.273 NaN NaN 2.86874438994565e-06 1.99693624652179 2.17467099612479 18534.2054195121
1795 NaN NaN 355.530275469986 65068.9740545583 NaN NaN 1.31036949296687e-06 0.947451975908835 2.18316564850857 18664.2891621888
1796 NaN NaN 84599.4299829762 23453949.5297002 NaN NaN 5.70908552519529e-07 0.403078836547009 1.84994025406272 14730.5885703272
1797 NaN NaN 388.392886772885 77666.6471407038 NaN NaN 2.37809641649786e-07 0.174041275244452 1.82710512285164 18101.0128355652
1798 NaN NaN 41678.7702368229 6932151.60500107 NaN NaN 9.43695185300554e-08 0.0700416240591919 1.98516465020224 20821.4767128851
1799 NaN NaN 10818212790592.8 5.79576226539646e+15 NaN NaN 4.57139824215175e-08 0.036605246808557 1.53666657216423 15895.3418967756
1800 NaN NaN 53789.271443353 6033017.06463723 NaN NaN 2.92541930343907e-08 0.0181122602113977 1.51320192577035 12723.5584675535
1801 NaN NaN 13031433.5345837 3985048039.08994 NaN NaN 1.40435868637219 18235.4561460078 1.70676991413137 15882.0487238319
1802 NaN NaN 3397.25885141115 907358.405082654 NaN NaN 0.153841341180234 87901.7862715439 1.33998406784371 12145.0005981605
1803 NaN NaN 4.65483343687742e+61 9.48042347697557e+65 NaN NaN 0.0226578802415842 11642.2165192552 1.1139026059321 11236.8465540397
1804 NaN NaN 3533.3076796816 266887.203219152 NaN NaN 0.0149049198268183 4565.08808715365 1.40241880385047 12775.83831679
1805 NaN NaN 6924.36297297625 1450857220.52354 NaN NaN 0.0130630511342457 2394.6462803786 1.4006957586856 10504.6806469444
1806 NaN NaN 6.41553660485618e+19 2.67353285459367e+23 NaN NaN 0.00665327360521006 2907.77357463892 1.12460818309437 9398.81077123598
1807 NaN NaN 1078.00189497859 971449.723090854 NaN NaN 0.00233580500011806 2506.15342556427 0.925232251957447 12566.0599870727
1808 NaN NaN 2.18881951882421e+54 2.72276972005034e+58 NaN NaN 0.00156096232792127 984.906483676551 0.899692721496686 10535.5617202139
1809 NaN NaN 391.265481097341 280575.269718236 NaN NaN 0.00112018607094491 498.095971978623 0.94466667941342 9144.88811864554
1810 NaN NaN 4.07362808411884e+69 6.56057016762383e+73 NaN NaN 0.000789797507072122 352.896533013412 0.994608925422373 14311.7222991367
1811 NaN NaN 298.321006097682 96188.4890662424 NaN NaN 0.000443373735704362 325.933724084773 0.983538871614436 9252.73938473708
1812 NaN NaN 7.63417444957021e+83 2.04443583423059e+88 NaN NaN 0.00020156423111193 238.574301027994 0.791109685799874 9623.00758688207
1813 NaN NaN 289.701606265216 61335.0933271374 NaN NaN 7.48288336230211e-05 130.150593253983 0.80305428558783 9655.18411484965
1814 NaN NaN 1.27330813336474e+254 1.83461236791576e+258 NaN NaN 2.08572445165868e-05 49.4421881771063 0.672984388716745 7827.86846063142
1815 NaN NaN 272.216460673731 35883.6318297083 NaN NaN 4.73532731120591e-06 13.7944512431201 0.857940252072776 8084.93554757427
1816 NaN NaN 8.33414699720077e+168 6.24666719953874e+172 NaN NaN 8.80964390611168e-07 3.09457958740144 0.963952362271804 7885.59005144299
1817 NaN NaN 265.208788477644 24788.8675652444 NaN NaN 1.3388802244709e-07 0.59737607897306 0.635541495024055 6484.57102134613
1818 NaN NaN 9.63283549507752e+171 4.18623473871799e+175 NaN NaN 2.49744463371237e-08 0.0978589821350096 0.584821078693137 9180.35808232607
1819 NaN NaN 250.196825289928 20674.8252416633 NaN NaN 2.05112347473566e-08 0.0132679698512168 0.643046879330102 8649.01124201538
1820 NaN NaN 3.65389532908477e+68 8.16055582477842e+71 NaN NaN 2.05732087200935e-08 0.00168451781525071 0.709594176939812 5944.21279426946
1821 NaN NaN 240.364042237641 21813.1461389395 NaN NaN 2.0614025601076e-08 0.000177230889640353 0.53234818185666 7171.74261313558
1822 NaN NaN 3.2598373752886e+59 4.89370289473605e+62 NaN NaN 2.06161453047183e-08 1.61613446386231e-05 0.545187186454617 8742.90858631922
1823 NaN NaN 187.544867448997 21203.9451493414 NaN NaN 2.06162626460721e-08 1.33791144892273e-06 0.812098524982347 8272.47125535852
1824 NaN NaN 2.78939199190686e+82 2.39963394940432e+86 NaN NaN 2.06162883867821e-08 1.05234109196768e-07 0.574439352246204 8453.57925812285
1825 NaN NaN 145.161257679073 22468.2976073174 NaN NaN 2.06162860062703e-08 7.31182178746955e-09 0.460529125658127 6783.2550720628
1826 NaN NaN 1.40704102489928e+44 3.52159518874364e+46 NaN NaN 2.06162864881209e-08 4.64787260151056e-10 0.413536486619216 5566.72169606201
1827 NaN NaN 141.78593607052 28747.3717195872 NaN NaN 2.06162854781206e-08 2.42459259113202e-11 0.411252876074075 6106.34589459291
1828 NaN NaN 564169497930.205 1.82070694983211e+15 NaN NaN 2.06162899515143e-08 1.25243558236517e-12 0.440524124052413 7233.87645184781
1829 NaN NaN 256.469538809355 66317.1786516127 NaN NaN 2.06162846025657e-08 5.5140843074117e-14 0.391586623310382 6176.24546088231
1830 NaN NaN 59267.7744643354 7321308.3830235 NaN NaN 2.06162866048711e-08 2.47693607128667e-15 0.410489595071901 5162.98794620203
1831 NaN NaN 2591648.39332543 816765726.814003 NaN NaN 2.0616285632703e-08 1.04595382003762e-16 0.390029865245674 4638.37600909478
1832 NaN NaN 5091.51727856441 1608912.35820405 NaN NaN 2.06162857828682e-08 3.92526792580809e-18 0.289966824957476 4690.9794023076
1833 NaN NaN 469.438232185423 1163888.02455218 NaN NaN 2.06162857894699e-08 1.35726455930885e-19 0.384694530566222 4358.24215138323
1834 NaN NaN 6152.13641398861 527043923.096576 NaN NaN 2.06162857850006e-08 4.68944028356333e-21 0.444239804082785 5421.27142426308
1835 NaN NaN 4424.12327677544 6249216.17499948 NaN NaN 2.06162857841207e-08 1.51189474460923e-22 0.253103015258961 3730.44998827685
1836 NaN NaN 3.82045512471706e+19 9.0599289732873e+23 NaN NaN 2.06162857839399e-08 4.6197899294651e-24 0.29269275146594 3975.77594173837
1837 NaN NaN 437.357350707016 560002.738074941 NaN NaN 2.06162857839317e-08 1.24237778665263e-25 0.262062717085693 3773.57541785121
1838 NaN NaN 2.4340575861776e+52 4.84326019652374e+57 NaN NaN 2.061628578393e-08 3.25829512215874e-27 0.308063596744532 3903.33412727984
1839 NaN NaN 296.070305689213 191282.640433951 NaN NaN 2.061628578393e-08 7.83885614869148e-29 0.23868296742656 3367.36146562081
1840 NaN NaN 8.47843661690949e+70 1.24657139769233e+75 NaN NaN 2.061628578393e-08 1.86982346189472e-30 0.226909627457836 3226.29451716697
1841 NaN NaN 229.596714286207 73722.608764463 NaN NaN 2.061628578393e-08 4.30277180433291e-32 0.259877933828591 3381.26375364514
1842 NaN NaN 3.44648046511468e+104 1.06521248568097e+109 NaN NaN 2.061628578393e-08 1.59004323943834e-33 0.196535912759629 2911.75472019005
1843 NaN NaN 215.829832365861 34966.0674315314 NaN NaN 2.061628578393e-08 5.09076685162582e-35 0.185034194556465 3542.02699729514
1844 NaN NaN 5.17236398434334e+272 1.04599822622073e+277 NaN NaN 2.061628578393e-08 1.01957917340601e-36 0.19088166424174 3319.45585556655
1845 NaN NaN 207.698116205114 23902.8692169707 NaN NaN 2.061628578393e-08 1.80391387360857e-38 0.222162579126736 2723.57875069208
1846 NaN NaN 5.27519750669958e+166 4.48766558229886e+170 NaN NaN 2.061628578393e-08 2.99063619180001e-40 0.164881649586883 2635.99265528959
1847 NaN NaN 203.268796446931 16057.4442691255 NaN NaN 2.061628578393e-08 5.60385653662788e-42 0.150660943388944 2717.9172058241
1848 NaN NaN 2.98802915813772e+151 1.57363982663814e+155 NaN NaN 2.061628578393e-08 1.1500210570346e-43 0.145335095531649 2742.49296522928
1849 NaN NaN 195.766100539047 16208.7623467572 NaN NaN 2.061628578393e-08 2.46158916348476e-45 0.129897907111394 2375.55809026046
1850 NaN NaN 5.30144769905717e+110 2.70975562672106e+113 NaN NaN 2.061628578393e-08 3.86468248995641e-47 0.120158419758301 2223.90243811735
1851 NaN NaN 189.370648686827 16379.4390173123 NaN NaN NaN NaN 0.101028224237033 2224.38074518881
1852 NaN NaN 3.99702211460679e+93 9.76375390546156e+97 NaN NaN NaN NaN 0.112449929889526 2303.7006501764
1853 NaN NaN 159.885958862954 19442.6972827939 NaN NaN NaN NaN 0.0980681441218086 1607.13754410497
1854 NaN NaN 3.15899884917005e+162 7.0065674065805e+166 NaN NaN NaN NaN 0.0773801613013554 1628.65809785584
1855 NaN NaN 133.113629402571 21806.4194315101 NaN NaN NaN NaN 0.10334343918678 1659.39079174463
1856 NaN NaN 8.95939498388975e+140 9.29726330640972e+144 NaN NaN NaN NaN 0.0823987846869212 1865.32402774657
1857 NaN NaN 136.961762163821 31138.4554394374 NaN NaN NaN NaN 0.0737053815990397 1799.80865448703
1858 NaN NaN 4.92054860541132e+40 5.06486932433762e+43 NaN NaN NaN NaN 0.0669816832569189 1619.02325760644
1859 NaN NaN 194.408537103765 55005.0457915193 NaN NaN NaN NaN 0.0696884188779976 1278.03678770556
1860 NaN NaN 42080.120761773 5410911.98401406 NaN NaN NaN NaN 0.0544563908711737 1247.87545279225
1861 NaN NaN 556175.075305039 181774824.333452 NaN NaN NaN NaN 0.0589996156837494 1034.91735458023
1862 NaN NaN 6275.35785672513 2027064.93199381 NaN NaN NaN NaN 0.0462494405163491 1254.04893880006
1863 NaN NaN 1170.14723646196 1610762.64282547 NaN NaN NaN NaN 0.0440223424645513 1077.63366881479
1864 NaN NaN 1205554817734 7.57671026462349e+15 NaN NaN NaN NaN 0.0505570175350456 1355.53627840847
1865 NaN NaN 5393.41494742215 6722906.78877101 NaN NaN NaN NaN 0.0404555386476726 999.74903143782
1866 NaN NaN 1.62627242070717e+16 3.09172061998321e+19 NaN NaN NaN NaN 0.0345102621468158 1113.11627212329
1867 NaN NaN 790983161.184644 219684843767975 NaN NaN NaN NaN 0.032006959937424 1176.62193772969
1868 NaN NaN 1.98132709612267e+16 2.73275046323346e+20 NaN NaN NaN NaN 0.0314323847047888 815.015990924846
1869 NaN NaN 179.364467566097 105766.784344997 NaN NaN NaN NaN 0.0276593291075997 752.864902899451
1870 NaN NaN 9.01809802213672e+16 1.43919570423092e+20 NaN NaN NaN NaN 0.032921574600475 736.124491471808
1871 NaN NaN 244.201644767525 65208158.6972853 NaN NaN NaN NaN 0.0287845053910784 840.605295219141
1872 NaN NaN 1.50671710489174e+25 4.7464197417034e+28 NaN NaN NaN NaN 0.0232939463859887 819.824982766982
1873 NaN NaN 164.248873844141 26013.4506641405 NaN NaN NaN NaN 0.0193197498126999 734.445414283894
1874 NaN NaN 273.573661367232 248097.701009035 NaN NaN NaN NaN 0.0222938380896662 587.865273499427
1875 NaN NaN 3518868489824.98 4.87693162526341e+16 NaN NaN NaN NaN 0.0159575849570585 594.598593693303
1876 NaN NaN 146.513077372311 136273.849347711 NaN NaN NaN NaN 0.0183253918321216 705.581276429708
1877 NaN NaN 909359772.353596 3024249233485.27 NaN NaN NaN NaN 0.0134492566221325 604.621791398429
1878 NaN NaN 117.194977243508 49957.0588824385 NaN NaN NaN NaN 0.0133133225178336 519.252427900487
1879 NaN NaN 367653933723.083 1.84322374917033e+15 NaN NaN NaN NaN 0.0114606235653483 440.471892913017
1880 NaN NaN 143.00477829728 118823.94263408 NaN NaN NaN NaN 0.0120132258303029 474.524616229217
1881 NaN NaN 647502416.219879 677033214224.945 NaN NaN NaN NaN 0.00882200061758355 430.382254163631
1882 NaN NaN 224.32412532672 150202.701558472 NaN NaN NaN NaN 0.00901936384858109 361.184679158753
1883 NaN NaN 1.48927994668086e+15 9.48340797867695e+19 NaN NaN NaN NaN 0.00923390651022144 450.352927113734
1884 NaN NaN 8350.27900414522 2281900.25257056 NaN NaN NaN NaN 0.0067407119787994 400.95192239315
1885 NaN NaN 1251184085100.64 3.25989008031608e+15 NaN NaN NaN NaN 0.00602865439421144 299.656707932139
1886 NaN NaN 28928.3969069611 8063774.59846369 NaN NaN NaN NaN 0.00570740176432323 254.71887482386
1887 NaN NaN 101971135.045789 350563822922.668 NaN NaN NaN NaN 0.0050888872704046 257.01034851753
1888 NaN NaN 26111.7758079197 4077164.4431825 NaN NaN NaN NaN 0.00458695262647553 254.092805433294
1889 NaN NaN 164.00441791729 49124.05554219 NaN NaN NaN NaN 0.00409050020912332 223.084772690223
1890 NaN NaN 25937.5845997364 2864700.93456404 NaN NaN NaN NaN 0.00344919075298405 254.120565631292
1891 NaN NaN 31393.2312263706 11196387.9796398 NaN NaN NaN NaN 0.00238117590793657 227.143308097678
1892 NaN NaN 4773.7251583396 1697325.75568657 NaN NaN NaN NaN 0.00231016451433635 198.484794177639
1893 NaN NaN 1.02465188758011e+214 2.9656410633548e+218 NaN NaN NaN NaN 0.00206119227288414 154.112069591428
1894 NaN NaN 5348.70962452725 583056.361400335 NaN NaN NaN NaN 0.00187048488083116 112.63574601507
1895 NaN NaN 1.33978115391608e+20 6.08337765421496e+23 NaN NaN NaN NaN 0.00142920409511201 99.079327636128
1896 NaN NaN 5239.32720416986 1142201.6154224 NaN NaN NaN NaN 0.00121223687906082 79.2650809644398
1897 NaN NaN 2840.1456623597 9166996.81096968 NaN NaN NaN NaN 0.00102295667438451 91.121636788493
1898 NaN NaN 5791.55708057883 1527394.25236206 NaN NaN NaN NaN 0.000791455868371498 88.2491390991621
1899 NaN NaN 1.18990700291824e+22 3.39443697109491e+25 NaN NaN NaN NaN 0.000718753089486254 94.7374960986505
1900 NaN NaN 6452.00717266967 4697054.92507785 NaN NaN NaN NaN 0.000496310869682527 90.230499480424
1901 NaN NaN 3.42435649011176e+20 1.82450810953585e+25 NaN NaN NaN NaN 0.000351763372220827 80.9102988305139
1902 NaN NaN 506.43457989411 367677.188084671 NaN NaN NaN NaN 0.000252772973961683 70.396097805209
1903 NaN NaN 1.02756907712243e+15 5.7282026794592e+19 NaN NaN NaN NaN 0.000158487286957935 57.4092379387373
1904 NaN NaN 133.578824382651 42805.3330258417 NaN NaN NaN NaN 0.000111132425870669 43.1932660607459
1905 NaN NaN 6.23008295625565e+80 1.01264840281552e+86 NaN NaN NaN NaN 7.29570037611344e-05 29.324736201418
1906 NaN NaN 118.124126936961 22922.0088384939 NaN NaN NaN NaN 4.25121645170849e-05 20.4083450723322
1907 NaN NaN 1.40419959578462e+119 1.74523885738755e+123 NaN NaN NaN NaN 2.5113533112672e-05 14.4092805152607
1908 NaN NaN 111.411792414722 16576.149441363 NaN NaN NaN NaN 1.63668695136471e-05 9.06348807763599
1909 NaN NaN 1.67748090975965e+114 1.22888551589539e+118 NaN NaN NaN NaN 8.43525523986087e-06 5.19035649484162
1910 NaN NaN 89.8462860581664 24371.2436693769 NaN NaN NaN NaN 4.03252521335729e-06 2.73956932461602
1911 NaN NaN 2.09198849586413e+82 3.94903734231389e+86 NaN NaN NaN NaN 1.96325696492534e-06 1.46953228933807
1912 NaN NaN 71.9870753808932 24281.2658079598 NaN NaN NaN NaN 1.01314905648785e-06 0.951927253840407
1913 NaN NaN 1.11295537710442e+134 6.67652495552103e+137 NaN NaN NaN NaN 5.60768667986973e-07 0.482173604844474
1914 NaN NaN 78.7575662594755 37623.1255258091 NaN NaN NaN NaN 2.37538240698319e-07 0.193271726438903
1915 NaN NaN 4.83093744336e+117 7.54216342723027e+121 NaN NaN NaN NaN 1.07912517191925e-07 0.0973364383218797
1916 NaN NaN 4346.73152423837 886530.288799627 NaN NaN NaN NaN 5.69370883475358e-08 0.0518330652534354
1917 NaN NaN 3.66478611188543e+61 5.96626852648539e+64 NaN NaN NaN NaN 2.88102528446815e-08 0.0240412938085763
1918 NaN NaN 16591.9593251461 3112188.77018103 NaN NaN NaN NaN 2.18065565738103e-08 0.0100170188065852
1919 NaN NaN 2.3778627057118e+27 7.20680403080013e+30 NaN NaN NaN NaN 2.05572169428794e-08 0.00369176898019596
1920 NaN NaN 13913.9074034585 1269228.4410662 NaN NaN NaN NaN 2.06144617431288e-08 0.00155426287730783
1921 NaN NaN 2240.96693131682 891044.854137172 NaN NaN NaN NaN 2.04460771087226e-08 0.000703441334972755
1922 NaN NaN 7536.6776585181 1726622.14989172 NaN NaN NaN NaN 2.04478025661817e-08 0.000275983760442197
1923 NaN NaN 59.7807851553184 244680.09366031 NaN NaN NaN NaN 2.04339135754516e-08 0.000103546104637856
1924 NaN NaN 28913418.9651911 44812740255.8837 NaN NaN NaN NaN 2.04283576172119e-08 4.28204269634302e-05
1925 NaN NaN 86.7303224151757 340548.912829315 NaN NaN NaN NaN 2.04271956309429e-08 1.6776963850615e-05
1926 NaN NaN 216028.997002881 8276308915.9117 NaN NaN NaN NaN 2.04277978496348e-08 6.50445529431975e-06
1927 NaN NaN 351.385328435981 363031.125278344 NaN NaN NaN NaN 2.04276576282689e-08 2.50568679318646e-06
1928 NaN NaN 1.27501293282053e+58 1.095412875255e+62 NaN NaN NaN NaN 2.04276540304993e-08 7.25372136657489e-07
1929 NaN NaN 127.751187699835 63183.889297737 NaN NaN NaN NaN 2.04275835483809e-08 2.25396312009772e-07
1930 NaN NaN 1.85983747576476e+133 4.33929836599005e+137 NaN NaN NaN NaN 2.04275943640257e-08 9.29754025837778e-08
1931 NaN NaN 107.575332737103 25566.0840559965 NaN NaN NaN NaN 2.04275950999717e-08 3.51526420880182e-08
1932 NaN NaN 3.55841973792303e+109 1.02772817832472e+114 NaN NaN NaN NaN 2.04275979307401e-08 1.05905537366468e-08
1933 NaN NaN 103.735255801685 17370.9158909954 NaN NaN NaN NaN 2.04275983491853e-08 3.85529481422808e-09
1934 NaN NaN 1.91357260652299e+183 2.96731649435867e+187 NaN NaN NaN NaN 2.04275982978839e-08 9.88297934984629e-10
1935 NaN NaN 101.991427896894 11245.3009115281 NaN NaN NaN NaN 2.04275900030332e-08 2.88854000855018e-10
1936 NaN NaN 3.53904834998023e+114 2.97020720693726e+118 NaN NaN NaN NaN 2.04275895589999e-08 8.1188127753179e-11
1937 NaN NaN 101.077934706225 8846.80793033209 NaN NaN NaN NaN 2.04275967756747e-08 2.82807541238953e-11
1938 NaN NaN 9.20296220296047e+84 4.02795105154453e+88 NaN NaN NaN NaN 2.04275951328076e-08 7.73300604447428e-12
1939 NaN NaN 99.706914471938 8452.2566183128 NaN NaN NaN NaN 2.04275916377092e-08 2.34539949992912e-12
1940 NaN NaN 1.13218247429062e+34 2.30429856239468e+39 NaN NaN NaN NaN 2.04275937411814e-08 7.6141627357019e-13
1941 NaN NaN 98.5515330766542 10549.8652460863 NaN NaN NaN NaN 2.04276029592375e-08 1.78706354237816e-13
1942 NaN NaN 1.20747963942608e+22 1.83943349297836e+25 NaN NaN NaN NaN 2.04275864771317e-08 4.3232359560381e-14
1943 NaN NaN 91.3622694775124 13748.1901128103 NaN NaN NaN NaN 2.04275944181317e-08 1.11491525955493e-14
1944 NaN NaN 7.08751566572629e+34 2.75834586417288e+38 NaN NaN NaN NaN 2.04276062929819e-08 3.46544840815979e-15
1945 NaN NaN 78.4461213301746 20098.586729084 NaN NaN NaN NaN 2.04275961449984e-08 8.22955638804011e-16
1946 NaN NaN 15971125906668.4 5.68077424903028e+16 NaN NaN NaN NaN 2.04275980729037e-08 1.86751389386756e-16
1947 NaN NaN 73.5176190684288 28531.5051199726 NaN NaN NaN NaN 2.04275964473851e-08 4.28526076539692e-17
1948 NaN NaN 2.40701825970494e+29 3.13774624894904e+31 NaN NaN NaN NaN 2.04276005743197e-08 1.05345938722652e-17
1949 NaN NaN 87.4213473838495 39730.314482924 NaN NaN NaN NaN 2.04275867394017e-08 2.91786152257976e-18
1950 NaN NaN 19829.9045679303 2231852.71731473 NaN NaN NaN NaN 2.04275921357836e-08 7.61177815275145e-19
1951 NaN NaN 175.638901985397 88120.681127121 NaN NaN NaN NaN NaN NaN
1952 NaN NaN 10725.3656643544 2574686.22048614 NaN NaN NaN NaN NaN NaN
1953 NaN NaN 57.9101750122202 333514.344943289 NaN NaN NaN NaN NaN NaN
1954 NaN NaN 14737.997737466 17109782.4039429 NaN NaN NaN NaN NaN NaN
1955 NaN NaN 58.3669287147173 354106.355844268 NaN NaN NaN NaN NaN NaN
1956 NaN NaN 10785.9804715395 1180785.97382503 NaN NaN NaN NaN NaN NaN
1957 NaN NaN 111889160.203617 14177326540716.8 NaN NaN NaN NaN NaN NaN
1958 NaN NaN 9768.14676132934 2757417.39840094 NaN NaN NaN NaN NaN NaN
1959 NaN NaN 5.84645251063538e+17 1.59810087944221e+23 NaN NaN NaN NaN NaN NaN
1960 NaN NaN 6982.80553748463 4265723.18499447 NaN NaN NaN NaN NaN NaN
1961 NaN NaN 8864079501.29193 266583588658508 NaN NaN NaN NaN NaN NaN
1962 NaN NaN 2.77025104184178e+23 5.28553025093455e+28 NaN NaN NaN NaN NaN NaN
1963 NaN NaN 84.7125975253583 11941.9738026217 NaN NaN NaN NaN NaN NaN
1964 NaN NaN 1.58818487758612e+32 3.19091533444345e+37 NaN NaN NaN NaN NaN NaN
1965 NaN NaN 97.7688243564396 13206078.2714667 NaN NaN NaN NaN NaN NaN
1966 NaN NaN 1179566216.37957 257822448520971 NaN NaN NaN NaN NaN NaN
1967 NaN NaN 83.7311771103773 6409485.47695505 NaN NaN NaN NaN NaN NaN
1968 NaN NaN 378.440551472922 28823675.9848015 NaN NaN NaN NaN NaN NaN
1969 NaN NaN 1219241153.03377 13323295872536.3 NaN NaN NaN NaN NaN NaN
1970 NaN NaN 935.212229439413 624836.838646515 NaN NaN NaN NaN NaN NaN
1971 NaN NaN 2936568740532.58 1.09077785985194e+16 NaN NaN NaN NaN NaN NaN
1972 NaN NaN 1616.44406552871 708170.791965754 NaN NaN NaN NaN NaN NaN
1973 NaN NaN 7.3911506906642e+25 2.10115964413762e+29 NaN NaN NaN NaN NaN NaN
1974 NaN NaN 6320.77663654542 2600012.84905437 NaN NaN NaN NaN NaN NaN
1975 NaN NaN 1.21248974639739e+26 3.74411343944413e+29 NaN NaN NaN NaN NaN NaN
1976 NaN NaN 6340.08207157342 1468884.03855945 NaN NaN NaN NaN NaN NaN
1977 NaN NaN 1.93309855068602e+22 9.41509013783546e+26 NaN NaN NaN NaN NaN NaN
1978 NaN NaN 12738.0051031007 2344191.90068863 NaN NaN NaN NaN NaN NaN
1979 NaN NaN 5413667533.88321 37145582021409.5 NaN NaN NaN NaN NaN NaN
1980 NaN NaN 13858.4946084835 1602569.67340982 NaN NaN NaN NaN NaN NaN
1981 NaN NaN 48.9722086094127 26153.4135187511 NaN NaN NaN NaN NaN NaN
1982 NaN NaN 7970.08177195017 2876490.92247838 NaN NaN NaN NaN NaN NaN
1983 NaN NaN 8.35997253980999e+136 2.26250882355985e+141 NaN NaN NaN NaN NaN NaN
1984 NaN NaN 8567.55816397817 688449.186610717 NaN NaN NaN NaN NaN NaN
1985 NaN NaN 33738190445901.4 1.39833632981946e+17 NaN NaN NaN NaN NaN NaN
1986 NaN NaN 8568.6276240553 1043041.04287694 NaN NaN NaN NaN NaN NaN
1987 NaN NaN 100.356235245982 91767.4345410048 NaN NaN NaN NaN NaN NaN
1988 NaN NaN 3.8725820161558e+24 1.54553455695185e+29 NaN NaN NaN NaN NaN NaN
1989 NaN NaN 64.6529699331203 562265.201935841 NaN NaN NaN NaN NaN NaN
1990 NaN NaN 4434.76662689919 6261467.7107406 NaN NaN NaN NaN NaN NaN
1991 NaN NaN 2.47938834986065e+26 9.84027756387178e+30 NaN NaN NaN NaN NaN NaN
1992 NaN NaN 355.82457337725 255167.164394958 NaN NaN NaN NaN NaN NaN
1993 NaN NaN 2.57152762768936e+35 8.58434079149829e+39 NaN NaN NaN NaN NaN NaN
1994 NaN NaN 123.654659907451 172605.296786547 NaN NaN NaN NaN NaN NaN
1995 NaN NaN 5.24283227701396e+26 4.23016109015196e+31 NaN NaN NaN NaN NaN NaN
1996 NaN NaN 31667860.5432991 17868686245489.3 NaN NaN NaN NaN NaN NaN
1997 NaN NaN 286.473607107129 4484937.08781363 NaN NaN NaN NaN NaN NaN
1998 NaN NaN 2.56044964114887e+30 1.23700446741177e+34 NaN NaN NaN NaN NaN NaN
1999 NaN NaN 67.5111032336583 8405.55202111135 NaN NaN NaN NaN NaN NaN
2000 NaN NaN 2.5117496559526e+17 5.60454041114923e+22 NaN NaN NaN NaN NaN NaN
2001 NaN NaN 67.1846100661104 11080.6740151014 NaN NaN NaN NaN NaN NaN
2002 NaN NaN 9350248004.54447 19356499035910 NaN NaN NaN NaN NaN NaN
2003 NaN NaN 61.1331398059078 16396.0633507099 NaN NaN NaN NaN NaN NaN
2004 NaN NaN 1.52620794286863e+22 1.42261839982238e+24 NaN NaN NaN NaN NaN NaN
2005 NaN NaN 53.605926589448 23827.5131459296 NaN NaN NaN NaN NaN NaN
2006 NaN NaN 19224719461955.9 3.31200626291111e+16 NaN NaN NaN NaN NaN NaN
2007 NaN NaN 52.0870139733596 36720.9384412669 NaN NaN NaN NaN NaN NaN
2008 NaN NaN 2595523436.71316 1896679571549.84 NaN NaN NaN NaN NaN NaN
2009 NaN NaN 632022.879858225 10999127207.0549 NaN NaN NaN NaN NaN NaN
2010 NaN NaN 9056.84015041359 1134608.0604987 NaN NaN NaN NaN NaN NaN
2011 NaN NaN 58.2067831035457 19726.6509882786 NaN NaN NaN NaN NaN NaN
2012 NaN NaN 5066.89970782683 1677557.74235527 NaN NaN NaN NaN NaN NaN
2013 NaN NaN 1524.37957438519 1507131.9283551 NaN NaN NaN NaN NaN NaN
2014 NaN NaN 23303947.6953062 14713946839.7458 NaN NaN NaN NaN NaN NaN
2015 NaN NaN 516.457571452504 449215.907756204 NaN NaN NaN NaN NaN NaN
2016 NaN NaN 723451399.341699 6921118718809.68 NaN NaN NaN NaN NaN NaN
2017 NaN NaN 7880517670814.31 2.02160752277119e+17 NaN NaN NaN NaN NaN NaN
2018 NaN NaN 45628.113501743 255629682.45425 NaN NaN NaN NaN NaN NaN
2019 NaN NaN 61.4119174910656 34041.1838384874 NaN NaN NaN NaN NaN NaN
2020 NaN NaN 1.56199648702067e+33 1.00001574298451e+35 NaN NaN NaN NaN NaN NaN
2021 NaN NaN 58.0298085738536 29314.2105956837 NaN NaN NaN NaN NaN NaN
2022 NaN NaN 3.68516377677208e+83 5.07018111381261e+87 NaN NaN NaN NaN NaN NaN
2023 NaN NaN 54.8375938045319 10310.8461508013 NaN NaN NaN NaN NaN NaN
2024 NaN NaN 476174130584799 1.09819039255062e+19 NaN NaN NaN NaN NaN NaN
2025 NaN NaN 142520692923270 2.44023820761185e+18 NaN NaN NaN NaN NaN NaN
2026 NaN NaN 65.3147668329818 1793196.21476553 NaN NaN NaN NaN NaN NaN
2027 NaN NaN 9.09474759087471e+18 4.6741817677215e+22 NaN NaN NaN NaN NaN NaN
2028 NaN NaN 51.0036224401139 25217.4154658173 NaN NaN NaN NaN NaN NaN
2029 NaN NaN 2.88083765380274e+54 1.59916512212716e+58 NaN NaN NaN NaN NaN NaN
2030 NaN NaN 145.458642219837 72065.0574666156 NaN NaN NaN NaN NaN NaN
2031 NaN NaN 3.27112388300244e+39 2.11657196596899e+43 NaN NaN NaN NaN NaN NaN
2032 NaN NaN 532.969215333601 195463.811052165 NaN NaN NaN NaN NaN NaN
2033 NaN NaN 7.32678912619147e+75 3.71796763061208e+79 NaN NaN NaN NaN NaN NaN
2034 NaN NaN 2637.761988171 1076987.28701144 NaN NaN NaN NaN NaN NaN
2035 NaN NaN 5.28410707745398e+101 4.62492456982944e+105 NaN NaN NaN NaN NaN NaN
2036 NaN NaN 3233.78921425738 749392.567405976 NaN NaN NaN NaN NaN NaN
2037 NaN NaN 9.05669912683835e+124 9.88308542433354e+128 NaN NaN NaN NaN NaN NaN
2038 NaN NaN 6005.91769067957 1219171.28265657 NaN NaN NaN NaN NaN NaN
2039 NaN NaN 1.04646680440187e+17 1.7793632286112e+21 NaN NaN NaN NaN NaN NaN
2040 NaN NaN 5475.58366244656 528325.760732923 NaN NaN NaN NaN NaN NaN
2041 NaN NaN 59.8081975509682 15384.7496936972 NaN NaN NaN NaN NaN NaN
2042 NaN NaN 2320.74430836165 271544.879367711 NaN NaN NaN NaN NaN NaN
2043 NaN NaN 301.681055757195 458330.694515448 NaN NaN NaN NaN NaN NaN
2044 NaN NaN 2264.89342873117 65249.8226286567 NaN NaN NaN NaN NaN NaN
2045 NaN NaN 208.722562379424 265592.239891597 NaN NaN NaN NaN NaN NaN
2046 NaN NaN 12508180085499.6 3.38401444556633e+17 NaN NaN NaN NaN NaN NaN
2047 NaN NaN 770.951158981719 5771005.9629151 NaN NaN NaN NaN NaN NaN
2048 NaN NaN 1969.34548391241 179605.638738981 NaN NaN NaN NaN NaN NaN
2049 NaN NaN 119026916916491 2.42932655027098e+19 NaN NaN NaN NaN NaN NaN
2050 NaN NaN 681.985243284743 243214.422467886 NaN NaN NaN NaN NaN NaN
2051 NaN NaN 2.05631880951429e+19 4.72081816342496e+24 NaN NaN NaN NaN NaN NaN
2052 NaN NaN 297.499886566136 222344.360462173 NaN NaN NaN NaN NaN NaN
2053 NaN NaN 210340.64467407 779139787.202601 NaN NaN NaN NaN NaN NaN
2054 NaN NaN 62.0529351212894 38393.5257758798 NaN NaN NaN NaN NaN NaN
2055 NaN NaN 2080563103.91638 32626484641401.3 NaN NaN NaN NaN NaN NaN
2056 NaN NaN 52.8347774611882 65020.2759768736 NaN NaN NaN NaN NaN NaN
2057 NaN NaN 6860111.26603022 17002338576.0961 NaN NaN NaN NaN NaN NaN
2058 NaN NaN 13043122045.995 4.27485604919782e+15 NaN NaN NaN NaN NaN NaN
2059 NaN NaN 54717.6516029112 533728182.652379 NaN NaN NaN NaN NaN NaN
2060 NaN NaN 3.44418918117374e+23 9.78574367126806e+27 NaN NaN NaN NaN NaN NaN
2061 NaN NaN 83.7581672244792 258329.621454859 NaN NaN NaN NaN NaN NaN
2062 NaN NaN 3.66302418588976e+35 4.48914384873966e+39 NaN NaN NaN NaN NaN NaN
2063 NaN NaN 55.2953223456115 21771.0852447762 NaN NaN NaN NaN NaN NaN
2064 NaN NaN 2.65034641776144e+40 8.6279385261138e+44 NaN NaN NaN NaN NaN NaN
2065 NaN NaN 58.8359925709246 31330.8451292188 NaN NaN NaN NaN NaN NaN
2066 NaN NaN 3.67608627998509e+44 9.48415950628049e+47 NaN NaN NaN NaN NaN NaN
2067 NaN NaN 62.2040312959789 48998.6607030826 NaN NaN NaN NaN NaN NaN
2068 NaN NaN 1.45656652161267e+57 6.52781619566226e+59 NaN NaN NaN NaN NaN NaN
2069 NaN NaN 65918.7067232356 164554754.555447 NaN NaN NaN NaN NaN NaN
2070 NaN NaN 2.5437557065103e+135 1.22997016527384e+139 NaN NaN NaN NaN NaN NaN
2071 NaN NaN 60.0592385222073 12419.1244241661 NaN NaN NaN NaN NaN NaN
2072 NaN NaN 1139.00754006043 270224.669870689 NaN NaN NaN NaN NaN NaN
2073 NaN NaN 5.29390465541979e+114 1.82502171640735e+119 NaN NaN NaN NaN NaN NaN
2074 NaN NaN 1177.5375543078 57096.8340494215 NaN NaN NaN NaN NaN NaN
2075 NaN NaN 10070452.0946451 1413003116959.95 NaN NaN NaN NaN NaN NaN
2076 NaN NaN 1.72564633689318e+18 2.63116803429142e+22 NaN NaN NaN NaN NaN NaN
2077 NaN NaN 92.0381014198335 60427.9766647819 NaN NaN NaN NaN NaN NaN
2078 NaN NaN 6.72263464977322e+60 1.69169726031164e+64 NaN NaN NaN NaN NaN NaN
2079 NaN NaN 52.4495228075735 23101.5704717406 NaN NaN NaN NaN NaN NaN
2080 NaN NaN 1.54643094087452e+163 2.47077386957498e+167 NaN NaN NaN NaN NaN NaN
2081 NaN NaN 57.6234197189003 18304.2567154514 NaN NaN NaN NaN NaN NaN
2082 NaN NaN 3.22470735055386e+133 5.78795668757897e+137 NaN NaN NaN NaN NaN NaN
2083 NaN NaN 65.1233444957061 13974.0848310557 NaN NaN NaN NaN NaN NaN
2084 NaN NaN 2.28591641465741e+200 3.33453205454098e+204 NaN NaN NaN NaN NaN NaN
2085 NaN NaN 69.4059328827282 10569.283707696 NaN NaN NaN NaN NaN NaN
2086 NaN NaN 9.50088183512626e+78 7.25958007673551e+82 NaN NaN NaN NaN NaN NaN
2087 NaN NaN 71.8177089012353 10072.6219259418 NaN NaN NaN NaN NaN NaN
2088 NaN NaN 1.32872108111333e+48 6.19526918789676e+51 NaN NaN NaN NaN NaN NaN
2089 NaN NaN 75.6211045900548 12395.4013011492 NaN NaN NaN NaN NaN NaN
2090 NaN NaN 7.58527654573251e+25 4.46486363375946e+30 NaN NaN NaN NaN NaN NaN
2091 NaN NaN 560094087393.948 2.39237481316566e+16 NaN NaN NaN NaN NaN NaN
2092 NaN NaN 3.12550846360073e+18 1.96276777939214e+23 NaN NaN NaN NaN NaN NaN
2093 NaN NaN 3807861056.0797 6671818571495.57 NaN NaN NaN NaN NaN NaN
2094 NaN NaN 1.0409669247584e+29 2.62201454536199e+33 NaN NaN NaN NaN NaN NaN
2095 NaN NaN 7502743.93169845 13462016929.9804 NaN NaN NaN NaN NaN NaN
2096 NaN NaN 598698160166.921 1.32856218174884e+15 NaN NaN NaN NaN NaN NaN
2097 NaN NaN 1109657147897.5 4954705559785.42 NaN NaN NaN NaN NaN NaN
2098 NaN NaN 2.36074847982229e+27 3.34836783506044e+31 NaN NaN NaN NaN NaN NaN
2099 NaN NaN 1.61989457810722e+41 1.21618169197409e+44 NaN NaN NaN NaN NaN NaN
2100 NaN NaN 5.67437374244274e+15 1.28231089370532e+19 NaN NaN NaN NaN NaN NaN
2101 NaN NaN 60.1042160076745 10428.0828874435 NaN NaN NaN NaN NaN NaN
2102 NaN NaN 704.662891610741 240361.674619687 NaN NaN NaN NaN NaN NaN
2103 NaN NaN 234.759096584021 330036.372486012 NaN NaN NaN NaN NaN NaN
2104 NaN NaN 706.487730071367 1671769.82969303 NaN NaN NaN NaN NaN NaN
2105 NaN NaN 98.8935800659886 111052.549091884 NaN NaN NaN NaN NaN NaN
2106 NaN NaN 671.059910659292 56149.6415030426 NaN NaN NaN NaN NaN NaN
2107 NaN NaN 4.05368536345728e+18 3.9564470433273e+22 NaN NaN NaN NaN NaN NaN
2108 NaN NaN 536.686635292654 96941.4061414126 NaN NaN NaN NaN NaN NaN
2109 NaN NaN 8.88148616225039e+40 9.08768481930388e+45 NaN NaN NaN NaN NaN NaN
2110 NaN NaN 242.632858516892 98866.7484547959 NaN NaN NaN NaN NaN NaN
2111 NaN NaN 1.32168135082637e+25 8.9048533050759e+28 NaN NaN NaN NaN NaN NaN
2112 NaN NaN 11821092.6217996 5380656697367.56 NaN NaN NaN NaN NaN NaN
2113 NaN NaN 2.85845476604984e+18 1.74919641996683e+23 NaN NaN NaN NaN NaN NaN
2114 NaN NaN 1.02986544137439e+26 1.86941413988645e+31 NaN NaN NaN NaN NaN NaN
2115 NaN NaN 427064758187.638 2.59755776542632e+16 NaN NaN NaN NaN NaN NaN
2116 NaN NaN 70.8759594660462 72437.9683320635 NaN NaN NaN NaN NaN NaN
2117 NaN NaN 1.28969680400591e+18 1.89746064203605e+22 NaN NaN NaN NaN NaN NaN
2118 NaN NaN 11104172.9718517 215651293462.149 NaN NaN NaN NaN NaN NaN
2119 NaN NaN 4.03679255868998e+53 1.17801299040604e+58 NaN NaN NaN NaN NaN NaN
2120 NaN NaN 17932963874358.4 3.25721921619921e+16 NaN NaN NaN NaN NaN NaN
2121 NaN NaN 4.2463139419311e+52 2.55870535385143e+56 NaN NaN NaN NaN NaN NaN
2122 NaN NaN 19210258442137.7 1.22772531425148e+17 NaN NaN NaN NaN NaN NaN
2123 NaN NaN 2.3072133142822e+60 7.12816359192964e+63 NaN NaN NaN NaN NaN NaN
2124 NaN NaN 88314833371928.3 1.86095821364003e+17 NaN NaN NaN NaN NaN NaN
2125 NaN NaN 2.36769385785104e+27 1.45128380899292e+31 NaN NaN NaN NaN NaN NaN
2126 NaN NaN 1.0761401193033e+21 1.15226855608483e+24 NaN NaN NaN NaN NaN NaN
2127 NaN NaN 1.4530299081724e+18 5.65867106106177e+21 NaN NaN NaN NaN NaN NaN
2128 NaN NaN 96068734736236.2 4.72278841040889e+17 NaN NaN NaN NaN NaN NaN
2129 NaN NaN 807264000774.385 3.46768310894829e+15 NaN NaN NaN NaN NaN NaN
2130 NaN NaN 1298.51828648178 62715.9611559705 NaN NaN NaN NaN NaN NaN
2131 NaN NaN 60.1137153669609 9188.17612518676 NaN NaN NaN NaN NaN NaN
2132 NaN NaN 396.372657671453 118965.954963073 NaN NaN NaN NaN NaN NaN
2133 NaN NaN 146.1638121911 226589.162692252 NaN NaN NaN NaN NaN NaN
2134 NaN NaN 455.113946343909 27797713.6332795 NaN NaN NaN NaN NaN NaN
2135 NaN NaN 91.7271854418719 92847.0272977484 NaN NaN NaN NaN NaN NaN
2136 NaN NaN 1017775653958.9 754686433934910 NaN NaN NaN NaN NaN NaN
2137 NaN NaN 55.5846988702141 60446.2366608553 NaN NaN NaN NaN NaN NaN
2138 NaN NaN 1.7576897901847e+43 4.43638048047121e+46 NaN NaN NaN NaN NaN NaN
2139 NaN NaN 172.582583840526 73605.367069093 NaN NaN NaN NaN NaN NaN
2140 NaN NaN 1.29538071855681e+21 1.16528794099472e+24 NaN NaN NaN NaN NaN NaN
2141 NaN NaN 89901.5969542636 1313434246.53628 NaN NaN NaN NaN NaN NaN
2142 NaN NaN 221237056219068 1.28810865496665e+18 NaN NaN NaN NaN NaN NaN
2143 NaN NaN 297.484236784301 51076.274818287 NaN NaN NaN NaN NaN NaN
2144 NaN NaN 82870833.8684269 8720130164587.06 NaN NaN NaN NaN NaN NaN
2145 NaN NaN 1.1049455596009e+22 8.70039831399641e+25 NaN NaN NaN NaN NaN NaN
2146 NaN NaN 738944115067.228 2.20505680559406e+16 NaN NaN NaN NaN NaN NaN
2147 NaN NaN 6.83039401333028e+64 7.08709754097899e+68 NaN NaN NaN NaN NaN NaN
2148 NaN NaN 7.4460441743448e+15 5.32948011483377e+19 NaN NaN NaN NaN NaN NaN
2149 NaN NaN 1.90209182555087e+118 4.10068785290323e+122 NaN NaN NaN NaN NaN NaN
2150 NaN NaN 1.03915373832258e+17 6.85820672716821e+20 NaN NaN NaN NaN NaN NaN
2151 NaN NaN 1.40069908029217e+110 1.4209025509836e+114 NaN NaN NaN NaN NaN NaN
2152 NaN NaN 3.92295040879841e+16 3.05478368436573e+19 NaN NaN NaN NaN NaN NaN
2153 NaN NaN 2.79374317527924e+107 2.18276348063929e+111 NaN NaN NaN NaN NaN NaN
2154 NaN NaN 2.90716805786918e+16 2.02257928030365e+19 NaN NaN NaN NaN NaN NaN
2155 NaN NaN 7.98969937707945e+88 1.35353724725924e+92 NaN NaN NaN NaN NaN NaN
2156 NaN NaN 5201585732288.96 1.77863955847446e+16 NaN NaN NaN NaN NaN NaN
2157 NaN NaN 9.74824783004659e+27 8.21178207565578e+30 NaN NaN NaN NaN NaN NaN
2158 NaN NaN 5184046.4290106 20634688325.7787 NaN NaN NaN NaN NaN NaN
2159 NaN NaN 1464.24406616741 436238.952557625 NaN NaN NaN NaN NaN NaN
2160 NaN NaN 46736600134.8329 148278837142020 NaN NaN NaN NaN NaN NaN
2161 NaN NaN 60.1160737663303 8602.80619696176 NaN NaN NaN NaN NaN NaN
2162 NaN NaN 217.801993759887 75124.5723912412 NaN NaN NaN NaN NaN NaN
2163 NaN NaN 1.22145581781462e+202 6.17967904437521e+206 NaN NaN NaN NaN NaN NaN
2164 NaN NaN 225.453872864941 17031.5769173402 NaN NaN NaN NaN NaN NaN
2165 NaN NaN 5.46244821214544e+29 3.40788652120018e+33 NaN NaN NaN NaN NaN NaN
2166 NaN NaN 225.050959133827 23507.8676435947 NaN NaN NaN NaN NaN NaN
2167 NaN NaN 413.890966545221 400564.761099174 NaN NaN NaN NaN NaN NaN
2168 NaN NaN 2.76694719273127e+17 8.29496847440185e+20 NaN NaN NaN NaN NaN NaN
2169 NaN NaN 1280.70859754979 32075554.8004891 NaN NaN NaN NaN NaN NaN
2170 NaN NaN 178.448960240771 71949.9373585307 NaN NaN NaN NaN NaN NaN
2171 NaN NaN 9543205.94636252 52757517862.7424 NaN NaN NaN NaN NaN NaN
2172 NaN NaN 84.1318767346068 57142.7269622994 NaN NaN NaN NaN NaN NaN
2173 NaN NaN 4184.54601185896 239465859.653944 NaN NaN NaN NaN NaN NaN
2174 NaN NaN 2.3551617626932e+19 9.99647788359441e+22 NaN NaN NaN NaN NaN NaN
2175 NaN NaN 11523296.6429699 364926430741.996 NaN NaN NaN NaN NaN NaN
2176 NaN NaN 60270529683476.2 1.28429010100995e+19 NaN NaN NaN NaN NaN NaN
2177 NaN NaN 13965275.081139 64349913206.1122 NaN NaN NaN NaN NaN NaN
2178 NaN NaN 329558.105356516 2797018301.49447 NaN NaN NaN NaN NaN NaN
2179 NaN NaN 9645983.24752727 63118811841.8422 NaN NaN NaN NaN NaN NaN
2180 NaN NaN 943.324456167732 696460.902162187 NaN NaN NaN NaN NaN NaN
2181 NaN NaN 2020843.69928346 10268096291.1928 NaN NaN NaN NaN NaN NaN
2182 NaN NaN 757.569461656469 235246.96014067 NaN NaN NaN NaN NaN NaN
2183 NaN NaN 1219739.99607847 2269155064.42395 NaN NaN NaN NaN NaN NaN
2184 NaN NaN 737.343462037304 130038.990742781 NaN NaN NaN NaN NaN NaN
2185 NaN NaN 888209384.587475 17213090155021.2 NaN NaN NaN NaN NaN NaN
2186 NaN NaN 586.550541083714 89361.5234309254 NaN NaN NaN NaN NaN NaN
2187 NaN NaN 3858201.64565393 1746237258.30664 NaN NaN NaN NaN NaN NaN
2188 NaN NaN 742924.229414784 14466746956.2304 NaN NaN NaN NaN NaN NaN
2189 NaN NaN 995572155563360 1.25911389985545e+18 NaN NaN NaN NaN NaN NaN
2190 NaN NaN 518.484280739795 375129.016849102 NaN NaN NaN NaN NaN NaN
2191 NaN NaN 60.1166376482634 8697.56367449751 NaN NaN NaN NaN NaN NaN
2192 NaN NaN 144.666766119271 58424.7425719623 NaN NaN NaN NaN NaN NaN
2193 NaN NaN 4.71562095261295e+30 1.63311368220942e+35 NaN NaN NaN NaN NaN NaN
2194 NaN NaN 145.676831763595 11019.6693751647 NaN NaN NaN NaN NaN NaN
2195 NaN NaN 1652065605.63164 10393801297774.7 NaN NaN NaN NaN NaN NaN
2196 NaN NaN 145.249810426834 14455.0658922731 NaN NaN NaN NaN NaN NaN
2197 NaN NaN 1683.1926237612 1982373.86695183 NaN NaN NaN NaN NaN NaN
2198 NaN NaN 145.375966461571 33014.1970042332 NaN NaN NaN NaN NaN NaN
2199 NaN NaN 1667.33144042465 868229.018260561 NaN NaN NaN NaN NaN NaN
2200 NaN NaN 33138257864055.3 1.83266585309569e+17 NaN NaN NaN NaN NaN NaN
2201 NaN NaN 1706.00069460005 449936.745574544 NaN NaN NaN NaN NaN NaN
2202 NaN NaN 357469847229161 7.03114735083574e+16 NaN NaN NaN NaN NaN NaN
2203 NaN NaN 1793.57470707099 315759.000131329 NaN NaN NaN NaN NaN NaN
2204 NaN NaN 1.70618571168745e+34 9.24767753459685e+37 NaN NaN NaN NaN NaN NaN
2205 NaN NaN 1845.32176900909 215717.859474185 NaN NaN NaN NaN NaN NaN
2206 NaN NaN 1.55098321071044e+20 5.85055211420565e+23 NaN NaN NaN NaN NaN NaN
2207 NaN NaN 1875.80236732674 204422.119733269 NaN NaN NaN NaN NaN NaN
2208 NaN NaN 1.38913213031643e+22 3.2660180279299e+25 NaN NaN NaN NaN NaN NaN
2209 NaN NaN 1937.95571896209 216068.833043931 NaN NaN NaN NaN NaN NaN
2210 NaN NaN 7881330602.76973 22444090017287.2 NaN NaN NaN NaN NaN NaN
2211 NaN NaN 2073.7006853357 272882.898763534 NaN NaN NaN NaN NaN NaN
2212 NaN NaN 122883837573076 6.07563394540556e+18 NaN NaN NaN NaN NaN NaN
2213 NaN NaN 2093.17555802701 311843.89703685 NaN NaN NaN NaN NaN NaN
2214 NaN NaN 268667875707928 2.03513459109453e+18 NaN NaN NaN NaN NaN NaN
2215 NaN NaN 1940357.86279491 5171189330.16206 NaN NaN NaN NaN NaN NaN
2216 NaN NaN 281.855498050209 307202.389639169 NaN NaN NaN NaN NaN NaN
2217 NaN NaN 6.32859489980443e+17 1.39077430109643e+21 NaN NaN NaN NaN NaN NaN
2218 NaN NaN 383.375967208894 61857.2645165036 NaN NaN NaN NaN NaN NaN
2219 NaN NaN 3.79655783702574e+15 9.44993554887556e+17 NaN NaN NaN NaN NaN NaN
2220 NaN NaN 380.559198670646 39247.8575444352 NaN NaN NaN NaN NaN NaN
2221 NaN NaN 60.1163604597444 9653.97483516523 NaN NaN NaN NaN NaN NaN
2222 NaN NaN 109.241439329194 36884.2324998855 NaN NaN NaN NaN NaN NaN
2223 NaN NaN 82.3039286217206 92081.915943014 NaN NaN NaN NaN NaN NaN
2224 NaN NaN 1826896962.75493 180155776092453 NaN NaN NaN NaN NaN NaN
2225 NaN NaN 60.6998290275576 62870.9862427629 NaN NaN NaN NaN NaN NaN
2226 NaN NaN 82679.2039675739 7004288029.12111 NaN NaN NaN NaN NaN NaN
2227 NaN NaN 83303988873.4073 1.10125932922854e+16 NaN NaN NaN NaN NaN NaN
2228 NaN NaN 1828.72393649336 483605625.882489 NaN NaN NaN NaN NaN NaN
2229 NaN NaN 5.10061863290968e+16 1.20801693917759e+21 NaN NaN NaN NaN NaN NaN
2230 NaN NaN 99.449398756779 42724.2898254677 NaN NaN NaN NaN NaN NaN
2231 NaN NaN 23439085.7168132 10702371867.0824 NaN NaN NaN NaN NaN NaN
2232 NaN NaN 3063.83319870927 374530964.98484 NaN NaN NaN NaN NaN NaN
2233 NaN NaN 89350380583.3153 183914236794785 NaN NaN NaN NaN NaN NaN
2234 NaN NaN 1485.83959055171 436592.50181312 NaN NaN NaN NaN NaN NaN
2235 NaN NaN 4.40762677551352e+26 5.46634359909291e+30 NaN NaN NaN NaN NaN NaN
2236 NaN NaN 1716.7947358418 678235.101750549 NaN NaN NaN NaN NaN NaN
2237 NaN NaN 7.97103123813931e+23 7.53903623757524e+27 NaN NaN NaN NaN NaN NaN
2238 NaN NaN 1761.90305058588 490195.84536618 NaN NaN NaN NaN NaN NaN
2239 NaN NaN 1.4830944544356e+31 4.1753835101469e+34 NaN NaN NaN NaN NaN NaN
2240 NaN NaN 1309.50479652358 1022397.0942151 NaN NaN NaN NaN NaN NaN
2241 NaN NaN 2.38485875739689e+26 4.73577704307677e+30 NaN NaN NaN NaN NaN NaN
2242 NaN NaN 5125.4068448863 80340113.318282 NaN NaN NaN NaN NaN NaN
2243 NaN NaN 5.91964819237249e+26 2.02522254571741e+30 NaN NaN NaN NaN NaN NaN
2244 NaN NaN 12435.430762434 168801779.814208 NaN NaN NaN NaN NaN NaN
2245 NaN NaN 3.99207530721818e+29 3.32672827277721e+32 NaN NaN NaN NaN NaN NaN
2246 NaN NaN 59505.1432891809 292154969.176176 NaN NaN NaN NaN NaN NaN
2247 NaN NaN 1.86320344601237e+29 7.26602538629795e+32 NaN NaN NaN NaN NaN NaN
2248 NaN NaN 44843.454422596 86401081.4830487 NaN NaN NaN NaN NaN NaN
2249 NaN NaN 2.94523834903143e+29 1.549012593779e+33 NaN NaN NaN NaN NaN NaN
2250 NaN NaN 42878.064180307 43653553.6553897 NaN NaN NaN NaN NaN NaN
2251 NaN NaN 60.1143204015717 11899.4780019551 NaN NaN NaN NaN NaN NaN
2252 NaN NaN 88.7311460898534 23875.8472269964 NaN NaN NaN NaN NaN NaN
2253 NaN NaN 2.42794949781633e+22 1.21571000270926e+27 NaN NaN NaN NaN NaN NaN
2254 NaN NaN 88.9258566298747 5966.22079898071 NaN NaN NaN NaN NaN NaN
2255 NaN NaN 12304280.7844032 94418047485.6805 NaN NaN NaN NaN NaN NaN
2256 NaN NaN 88.7735354843913 9739.63621834772 NaN NaN NaN NaN NaN NaN
2257 NaN NaN 1520.27206811414 1699848.35899379 NaN NaN NaN NaN NaN NaN
2258 NaN NaN 3.75103307518606e+17 7.75602665462876e+22 NaN NaN NaN NaN NaN NaN
2259 NaN NaN 2146.85792251166 604561.751257951 NaN NaN NaN NaN NaN NaN
2260 NaN NaN 7.57842264969545e+32 7.18522123465801e+37 NaN NaN NaN NaN NaN NaN
2261 NaN NaN 2849.33161938007 809441.22743466 NaN NaN NaN NaN NaN NaN
2262 NaN NaN 9.24379348025712e+24 2.85161011229397e+29 NaN NaN NaN NaN NaN NaN
2263 NaN NaN 3197.28895915669 656654.162151351 NaN NaN NaN NaN NaN NaN
2264 NaN NaN 1.19574858660481e+153 1.15578750442455e+157 NaN NaN NaN NaN NaN NaN
2265 NaN NaN 3236.2361214333 526591.012597174 NaN NaN NaN NaN NaN NaN
2266 NaN NaN 1.0781017962831e+102 5.9266918613941e+105 NaN NaN NaN NaN NaN NaN
2267 NaN NaN 3513.83696562921 528565.292246798 NaN NaN NaN NaN NaN NaN
2268 NaN NaN 3.1020297063476e+84 1.06085293441016e+88 NaN NaN NaN NaN NaN NaN
2269 NaN NaN 3277.36581027744 567674.833545818 NaN NaN NaN NaN NaN NaN
2270 NaN NaN 1.31572595033508e+34 3.87111184013609e+38 NaN NaN NaN NaN NaN NaN
2271 NaN NaN 3161.01956046235 669422.704069702 NaN NaN NaN NaN NaN NaN
2272 NaN NaN 3.81096588628181e+24 6.83713561270259e+27 NaN NaN NaN NaN NaN NaN
2273 NaN NaN 2611.39509192526 678775.277350105 NaN NaN NaN NaN NaN NaN
2274 NaN NaN 1.51296258356792e+22 1.19965125650589e+25 NaN NaN NaN NaN NaN NaN
2275 NaN NaN 2429.72663671237 783295.949984434 NaN NaN NaN NaN NaN NaN
2276 NaN NaN 6.53672892070332e+25 1.45428349812814e+28 NaN NaN NaN NaN NaN NaN
2277 NaN NaN 233299016114.192 198977340559328 NaN NaN NaN NaN NaN NaN
2278 NaN NaN 10813371.6585478 1882861878.70763 NaN NaN NaN NaN NaN NaN
2279 NaN NaN 7.47313235315833e+24 6.78462935662501e+27 NaN NaN NaN NaN NaN NaN
2280 NaN NaN 210.125797151286 34604.7508912784 NaN NaN NaN NaN NaN NaN
2281 NaN NaN 60.1021558075314 16259.4189048064 NaN NaN NaN NaN NaN NaN
2282 NaN NaN 76.7400600994783 23381.5511895592 NaN NaN NaN NaN NaN NaN
2283 NaN NaN 7.05457630757825e+217 3.90357918944789e+222 NaN NaN NaN NaN NaN NaN
2284 NaN NaN 77.5282875699275 5666.01267541085 NaN NaN NaN NaN NaN NaN
2285 NaN NaN 1.46630118093893e+40 1.09876141002428e+44 NaN NaN NaN NaN NaN NaN
2286 NaN NaN 77.0165719744003 9196.40688707805 NaN NaN NaN NaN NaN NaN
2287 NaN NaN 2026281513.67159 6364510010398.27 NaN NaN NaN NaN NaN NaN
2288 NaN NaN 73.0802815623783 18458.2339074472 NaN NaN NaN NaN NaN NaN
2289 NaN NaN 1362872290.905 1.04157754187451e+15 NaN NaN NaN NaN NaN NaN
2290 NaN NaN 54.9341187412075 41017.2532191141 NaN NaN NaN NaN NaN NaN
2291 NaN NaN 6.67102317976786e+15 1.25139302550281e+20 NaN NaN NaN NaN NaN NaN
2292 NaN NaN 650.674370139774 382210.698138359 NaN NaN NaN NaN NaN NaN
2293 NaN NaN 1.46854820905669e+18 1.80903430334923e+23 NaN NaN NaN NaN NaN NaN
2294 NaN NaN 1929.99647094542 340916.476611422 NaN NaN NaN NaN NaN NaN
2295 NaN NaN 3.03855250663877e+63 8.7771806854216e+67 NaN NaN NaN NaN NaN NaN
2296 NaN NaN 2424.6772745538 539340.13506344 NaN NaN NaN NaN NaN NaN
2297 NaN NaN 9.10643626037989e+49 1.6633853387296e+54 NaN NaN NaN NaN NaN NaN
2298 NaN NaN 2827.77279606712 744702.422827014 NaN NaN NaN NaN NaN NaN
2299 NaN NaN 8.59418260300323e+92 6.8231522752344e+95 NaN NaN NaN NaN NaN NaN
2300 NaN NaN 2161.10151868262 647718.175985273 NaN NaN NaN NaN NaN NaN
2301 NaN NaN 2.17891374164509e+56 1.24095050936634e+60 NaN NaN NaN NaN NaN NaN
2302 NaN NaN 1608.28685042109 500233.335883579 NaN NaN NaN NaN NaN NaN
2303 NaN NaN 5.12022601795539e+77 5.93956772230584e+81 NaN NaN NaN NaN NaN NaN
2304 NaN NaN 868.634032396346 209106.279185848 NaN NaN NaN NaN NaN NaN
2305 NaN NaN 1.15187183796399e+124 9.99395265561533e+127 NaN NaN NaN NaN NaN NaN
2306 NaN NaN 360.615853717374 62553.7910573831 NaN NaN NaN NaN NaN NaN
2307 NaN NaN 1.26870999033153e+76 9.51649929805349e+79 NaN NaN NaN NaN NaN NaN
2308 NaN NaN 198.318057235781 46386.0476584725 NaN NaN NaN NaN NaN NaN
2309 NaN NaN 2.84952276465499e+42 1.64088641469653e+46 NaN NaN NaN NaN NaN NaN
2310 NaN NaN 157.13814157574 31932.1284130591 NaN NaN NaN NaN NaN NaN
2311 NaN NaN 60.0086611435912 24083.1347137971 NaN NaN NaN NaN NaN NaN
2312 NaN NaN 69.1163108405759 26040.5502412118 NaN NaN NaN NaN NaN NaN
2313 NaN NaN 5.64527809354179e+52 2.87892542871127e+57 NaN NaN NaN NaN NaN NaN
2314 NaN NaN 69.3425812744111 5638.10278101223 NaN NaN NaN NaN NaN NaN
2315 NaN NaN 16604093.9428887 136981733399.365 NaN NaN NaN NaN NaN NaN
2316 NaN NaN 14096.6351976003 31749154.9275661 NaN NaN NaN NaN NaN NaN
2317 NaN NaN 443.293760649828 343088.13535408 NaN NaN NaN NaN NaN NaN
2318 NaN NaN 2.59117039079381e+81 1.61303429679484e+86 NaN NaN NaN NaN NaN NaN
2319 NaN NaN 1540.7224353598 422115.965012901 NaN NaN NaN NaN NaN NaN
2320 NaN NaN 6.50791891459413e+143 1.41173939826027e+148 NaN NaN NaN NaN NaN NaN
2321 NaN NaN 2908.17509470325 1302748.56652801 NaN NaN NaN NaN NaN NaN
2322 NaN NaN 2.20103797621744e+78 3.15977031162591e+82 NaN NaN NaN NaN NaN NaN
2323 NaN NaN 3314.14789843887 1073276.52993454 NaN NaN NaN NaN NaN NaN
2324 NaN NaN 1.41102557649971e+249 1.83989440631606e+253 NaN NaN NaN NaN NaN NaN
2325 NaN NaN 3688.60167853467 873587.508829097 NaN NaN NaN NaN NaN NaN
2326 NaN NaN 4.71879203320588e+121 2.94449160465104e+125 NaN NaN NaN NaN NaN NaN
2327 NaN NaN 4067.57836229531 793141.187589205 NaN NaN NaN NaN NaN NaN
2328 NaN NaN 1.90544250215608e+87 6.86414994520596e+90 NaN NaN NaN NaN NaN NaN
2329 NaN NaN 3864.26105928753 791677.889485046 NaN NaN NaN NaN NaN NaN
2330 NaN NaN 1.63938976317582e+38 1.89744455242741e+43 NaN NaN NaN NaN NaN NaN
2331 NaN NaN 3685.43436124892 907602.129164585 NaN NaN NaN NaN NaN NaN
2332 NaN NaN 6.09492686681424e+37 2.26060145976494e+41 NaN NaN NaN NaN NaN NaN
2333 NaN NaN 2716.43512652246 799901.869304087 NaN NaN NaN NaN NaN NaN
2334 NaN NaN 3.12212831437672e+36 2.10704213816562e+40 NaN NaN NaN NaN NaN NaN
2335 NaN NaN 1985.20455384585 645371.109680278 NaN NaN NaN NaN NaN NaN
2336 NaN NaN 2.85130290210019e+34 1.1550081967604e+37 NaN NaN NaN NaN NaN NaN
2337 NaN NaN 1906.66615539064 835217.471282726 NaN NaN NaN NaN NaN NaN
2338 NaN NaN 3.04608040208258e+42 1.62574014675901e+45 NaN NaN NaN NaN NaN NaN
2339 NaN NaN 860571.215776094 4243371155.16595 NaN NaN NaN NaN NaN NaN
2340 NaN NaN 924022.951068164 258535907.05771 NaN NaN NaN NaN NaN NaN
2341 NaN NaN 60.0532235891367 36999.6592809378 NaN NaN NaN NaN NaN NaN
2342 NaN NaN 62.7303123287141 24098.8691109062 NaN NaN NaN NaN NaN NaN
2343 NaN NaN 57.7499725689299 84234.6716435194 NaN NaN NaN NaN NaN NaN
2344 NaN NaN 175881921954.467 1.37841878329214e+15 NaN NaN NaN NaN NaN NaN
2345 NaN NaN 140.060856020938 211585.912698467 NaN NaN NaN NaN NaN NaN
2346 NaN NaN 28574.6851570126 2557098393.25938 NaN NaN NaN NaN NaN NaN
2347 NaN NaN 5.09153474936964e+15 1.54370307543001e+20 NaN NaN NaN NaN NaN NaN
2348 NaN NaN 198.766998930983 48138018.7291173 NaN NaN NaN NaN NaN NaN
2349 NaN NaN 3.53395612022793e+26 3.9317994598531e+31 NaN NaN NaN NaN NaN NaN
2350 NaN NaN 51.8326597155199 65445.7802839259 NaN NaN NaN NaN NaN NaN
2351 NaN NaN 7.01260776390488e+36 4.64145122655678e+41 NaN NaN NaN NaN NaN NaN
2352 NaN NaN 605.794625292593 61026826.9280952 NaN NaN NaN NaN NaN NaN
2353 NaN NaN 4.2551490555279e+33 1.09795778806398e+38 NaN NaN NaN NaN NaN NaN
2354 NaN NaN 1912.0569247616 604742.951538121 NaN NaN NaN NaN NaN NaN
2355 NaN NaN 1.43315299186966e+96 2.77663974862691e+100 NaN NaN NaN NaN NaN NaN
2356 NaN NaN 1811.36927453004 647909.287916217 NaN NaN NaN NaN NaN NaN
2357 NaN NaN 5.09125474155958e+85 1.89629163551113e+90 NaN NaN NaN NaN NaN NaN
2358 NaN NaN 1753.71496880849 497865.209215301 NaN NaN NaN NaN NaN NaN
2359 NaN NaN 2.27879367914267e+72 3.90213211972384e+76 NaN NaN NaN NaN NaN NaN
2360 NaN NaN 911.748991708212 281028.81567988 NaN NaN NaN NaN NaN NaN
2361 NaN NaN 1.5550051186496e+37 2.43010875289784e+41 NaN NaN NaN NaN NaN NaN
2362 NaN NaN 655.895883594224 137844.513556511 NaN NaN NaN NaN NaN NaN
2363 NaN NaN 4.02989528439753e+55 1.41841049972911e+59 NaN NaN NaN NaN NaN NaN
2364 NaN NaN 310.853485791451 59177.5976853579 NaN NaN NaN NaN NaN NaN
2365 NaN NaN 2.66569106941321e+50 2.33643989815941e+54 NaN NaN NaN NaN NaN NaN
2366 NaN NaN 156.691923403207 51024.9502498646 NaN NaN NaN NaN NaN NaN
2367 NaN NaN 2.08996376887564e+26 2.48140255941805e+30 NaN NaN NaN NaN NaN NaN
2368 NaN NaN 88.5236072123293 58954.6535064 NaN NaN NaN NaN NaN NaN
2369 NaN NaN 43139.6544367416 151422194.742833 NaN NaN NaN NaN NaN NaN
2370 NaN NaN 83.5177506843366 27934.440443593 NaN NaN NaN NaN NaN NaN
2371 NaN NaN 144.103696334394 64039.5186852622 NaN NaN NaN NaN NaN NaN
2372 NaN NaN 56.9720306718517 20006.6853268515 NaN NaN NaN NaN NaN NaN
2373 NaN NaN 55.9035207991947 102055.628126642 NaN NaN NaN NaN NaN NaN
2374 NaN NaN 5867375.28632706 6287482887.9028 NaN NaN NaN NaN NaN NaN
2375 NaN NaN 922.534000889737 1755259.1476225 NaN NaN NaN NaN NaN NaN
2376 NaN NaN 71.0279748263142 2364995.27942077 NaN NaN NaN NaN NaN NaN
2377 NaN NaN 1.39940902906379e+16 2.93469465051691e+21 NaN NaN NaN NaN NaN NaN
2378 NaN NaN 55.5437988903224 28105.2767382679 NaN NaN NaN NaN NaN NaN
2379 NaN NaN 388269701.289157 8483537814083.29 NaN NaN NaN NaN NaN NaN
2380 NaN NaN 39826760.6909828 290980351553.642 NaN NaN NaN NaN NaN NaN
2381 NaN NaN 1915.90905618662 276808.473774345 NaN NaN NaN NaN NaN NaN
2382 NaN NaN 6.61407058683457e+18 1.82294506128383e+24 NaN NaN NaN NaN NaN NaN
2383 NaN NaN 2073.47480405783 609461.288807645 NaN NaN NaN NaN NaN NaN
2384 NaN NaN 208377176.613789 27556433012216.6 NaN NaN NaN NaN NaN NaN
2385 NaN NaN 332632875454586 3.77962385475092e+18 NaN NaN NaN NaN NaN NaN
2386 NaN NaN 1237.30557506719 619296.817585164 NaN NaN NaN NaN NaN NaN
2387 NaN NaN 1757933551767.86 4.39530055891426e+16 NaN NaN NaN NaN NaN NaN
2388 NaN NaN 1054.70822697349 391384.580729091 NaN NaN NaN NaN NaN NaN
2389 NaN NaN 1.11961055612037e+15 8.60043107153258e+18 NaN NaN NaN NaN NaN NaN
2390 NaN NaN 323.432212111484 118126.792965634 NaN NaN NaN NaN NaN NaN
2391 NaN NaN 177862007796.132 2.40379196086399e+15 NaN NaN NaN NaN NaN NaN
2392 NaN NaN 311.824842842495 85299.9090065448 NaN NaN NaN NaN NaN NaN
2393 NaN NaN 7.39006799606352e+21 2.64090331824604e+26 NaN NaN NaN NaN NaN NaN
2394 NaN NaN 173.265374634869 65346.7280336364 NaN NaN NaN NaN NaN NaN
2395 NaN NaN 3.34348699836714e+21 1.38365288545486e+25 NaN NaN NaN NaN NaN NaN
2396 NaN NaN 107.941706500126 50334.6564829328 NaN NaN NaN NaN NaN NaN
2397 NaN NaN 2.96237210183444e+17 2.24430644270071e+21 NaN NaN NaN NaN NaN NaN
2398 NaN NaN 72.9007196976095 37531.9692654376 NaN NaN NaN NaN NaN NaN
2399 NaN NaN 33318.3330280054 22682735.6994634 NaN NaN NaN NaN NaN NaN
2400 NaN NaN 69.1846729839585 25047.6451477528 NaN NaN NaN NaN NaN NaN
2401 NaN NaN 1183.34997410759 548183.92419806 NaN NaN NaN NaN NaN NaN
2402 NaN NaN 52.8916196757671 19991.2057660998 NaN NaN NaN NaN NaN NaN
2403 NaN NaN 1.11449509292913e+142 6.42701892359897e+146 NaN NaN NaN NaN NaN NaN
2404 NaN NaN 52.8013573554867 6575.12484590674 NaN NaN NaN NaN NaN NaN
2405 NaN NaN 7.95858539812108e+17 6.6476809551598e+21 NaN NaN NaN NaN NaN NaN
2406 NaN NaN 52.6317641355557 13883.4241349063 NaN NaN NaN NaN NaN NaN
2407 NaN NaN 7309952.1235963 30911432076.5081 NaN NaN NaN NaN NaN NaN
2408 NaN NaN 51.5628189061787 32044.2305161906 NaN NaN NaN NaN NaN NaN
2409 NaN NaN 1215.39126547354 440597.086014517 NaN NaN NaN NaN NaN NaN
2410 NaN NaN 29777020759366.4 3.35237059825335e+17 NaN NaN NaN NaN NaN NaN
2411 NaN NaN 1243.42579330231 360362.431012633 NaN NaN NaN NaN NaN NaN
2412 NaN NaN 11239618.4967943 213141466378.036 NaN NaN NaN NaN NaN NaN
2413 NaN NaN 1244.98826263779 295983.90382449 NaN NaN NaN NaN NaN NaN
2414 NaN NaN 4.35737393297819e+46 4.71451310950834e+50 NaN NaN NaN NaN NaN NaN
2415 NaN NaN 1233.27393579629 218175.446796734 NaN NaN NaN NaN NaN NaN
2416 NaN NaN 5.75100504025305e+38 3.58175002674169e+42 NaN NaN NaN NaN NaN NaN
2417 NaN NaN 1225.54450218377 147241.257668378 NaN NaN NaN NaN NaN NaN
2418 NaN NaN 2.92098843224707e+59 1.17199993342841e+63 NaN NaN NaN NaN NaN NaN
2419 NaN NaN 1193.89118862137 147434.33532483 NaN NaN NaN NaN NaN NaN
2420 NaN NaN 1.67147996352171e+39 1.80798946533882e+44 NaN NaN NaN NaN NaN NaN
2421 NaN NaN 1161.2621570068 147760.263933077 NaN NaN NaN NaN NaN NaN
2422 NaN NaN 4.27173608405409e+37 6.76415908015831e+40 NaN NaN NaN NaN NaN NaN
2423 NaN NaN 990.809716977387 146679.727401259 NaN NaN NaN NaN NaN NaN
2424 NaN NaN 7.52960447521364e+38 3.83697242126717e+42 NaN NaN NaN NaN NaN NaN
2425 NaN NaN 801.176583381929 129026.353423512 NaN NaN NaN NaN NaN NaN
2426 NaN NaN 2.45628598676842e+49 6.99772635653958e+52 NaN NaN NaN NaN NaN NaN
2427 NaN NaN 753.530219005211 166014.968661345 NaN NaN NaN NaN NaN NaN
2428 NaN NaN 4.19887002669113e+17 1.19238193487272e+21 NaN NaN NaN NaN NaN NaN
2429 NaN NaN 812088336.242153 1854829052638.85 NaN NaN NaN NaN NaN NaN
2430 NaN NaN 61.3784606001473 23743.5217165661 NaN NaN NaN NaN NaN NaN
2431 NaN NaN 5988.01103594796 2685689.43041511 NaN NaN NaN NaN NaN NaN
2432 NaN NaN 51.3524014653306 24728.6079912962 NaN NaN NaN NaN NaN NaN
2433 NaN NaN 3.25503540424212e+172 1.46159066167103e+177 NaN NaN NaN NaN NaN NaN
2434 NaN NaN 51.2158840249889 7217.83267204408 NaN NaN NaN NaN NaN NaN
2435 NaN NaN 2.15380756253771e+19 1.59594477700452e+23 NaN NaN NaN NaN NaN NaN
2436 NaN NaN 51.2608595534261 15130.6077100811 NaN NaN NaN NaN NaN NaN
2437 NaN NaN 2859914.4441917 18582438522.3078 NaN NaN NaN NaN NaN NaN
2438 NaN NaN 55.2439986077877 36247.3440435102 NaN NaN NaN NaN NaN NaN
2439 NaN NaN 25645044957967 1.50311483903819e+19 NaN NaN NaN NaN NaN NaN
2440 NaN NaN 255.122021616525 260188.86318821 NaN NaN NaN NaN NaN NaN
2441 NaN NaN 1398574969508.83 2.82171033842552e+16 NaN NaN NaN NaN NaN NaN
2442 NaN NaN 957.793697323205 507619.769310298 NaN NaN NaN NaN NaN NaN
2443 NaN NaN 7426053.80263016 104095755332.052 NaN NaN NaN NaN NaN NaN
2444 NaN NaN 807.885287527573 408952.242748512 NaN NaN NaN NaN NaN NaN
2445 NaN NaN 1325018712.52736 6577065176839.12 NaN NaN NaN NaN NaN NaN
2446 NaN NaN 554.194560544879 291965.194096757 NaN NaN NaN NaN NaN NaN
2447 NaN NaN 806.224509885592 25015.8823434191 NaN NaN NaN NaN NaN NaN
2448 NaN NaN 45097032186.2438 1.28374806656285e+15 NaN NaN NaN NaN NaN NaN
2449 NaN NaN 801.051580727436 67947.0737952616 NaN NaN NaN NaN NaN NaN
2450 NaN NaN 301765034890252 8.68536513422944e+18 NaN NaN NaN NaN NaN NaN
2451 NaN NaN 792.939208131803 88434.2245319273 NaN NaN NaN NaN NaN NaN
2452 NaN NaN 19572276716396.2 2.00636028205143e+17 NaN NaN NaN NaN NaN NaN
2453 NaN NaN 729.088953072717 75886.5262691243 NaN NaN NaN NaN NaN NaN
2454 NaN NaN 1.05470664072642e+21 2.15386077924279e+24 NaN NaN NaN NaN NaN NaN
2455 NaN NaN 663.834859288989 83394.6713927415 NaN NaN NaN NaN NaN NaN
2456 NaN NaN 4286049871.73763 104261770764177 NaN NaN NaN NaN NaN NaN
2457 NaN NaN 728.159326308257 150468.124696871 NaN NaN NaN NaN NaN NaN
2458 NaN NaN 57.3485817769275 36145.5711260628 NaN NaN NaN NaN NaN NaN
2459 NaN NaN 3.12866629485921e+20 5.12963753486925e+23 NaN NaN NaN NaN NaN NaN
2460 NaN NaN 55.9812500358139 23665.5199723289 NaN NaN NaN NaN NaN NaN
2461 NaN NaN 16406.8248139581 7127940.81229263 NaN NaN NaN NaN NaN NaN
2462 NaN NaN 54.9235015399791 29894.0847454954 NaN NaN NaN NaN NaN NaN
2463 NaN NaN 3.03635108774599e+46 1.21646149748297e+51 NaN NaN NaN NaN NaN NaN
2464 NaN NaN 54.9726147746097 8016.22925140125 NaN NaN NaN NaN NaN NaN
2465 NaN NaN 3423.22951345865 32974442.0397566 NaN NaN NaN NaN NaN NaN
2466 NaN NaN 66575662500.8894 1.54484431405221e+15 NaN NaN NaN NaN NaN NaN
2467 NaN NaN 850.577289402597 453076.477758479 NaN NaN NaN NaN NaN NaN
2468 NaN NaN 2.76782217513522e+135 4.32310526845131e+139 NaN NaN NaN NaN NaN NaN
2469 NaN NaN 824.048665598919 323395.089447058 NaN NaN NaN NaN NaN NaN
2470 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
2471 NaN NaN 621.509278631353 115833.648018031 NaN NaN NaN NaN NaN NaN
2472 NaN NaN 2.93929474869611e+208 1.0671578233709e+213 NaN NaN NaN NaN NaN NaN
2473 NaN NaN 557.952101141992 60942.8798908472 NaN NaN NaN NaN NaN NaN
2474 NaN NaN 1.38051182580386e+278 3.05398038246669e+282 NaN NaN NaN NaN NaN NaN
2475 NaN NaN 542.118970419806 44468.6875020253 NaN NaN NaN NaN NaN NaN
2476 NaN NaN 2.42103377253806e+96 1.97537967764893e+100 NaN NaN NaN NaN NaN NaN
2477 NaN NaN 538.893965101183 31094.8894499698 NaN NaN NaN NaN NaN NaN
2478 NaN NaN 5.18443958097009e+65 2.45100264767947e+69 NaN NaN NaN NaN NaN NaN
2479 NaN NaN 533.706476236888 29696.8350586768 NaN NaN NaN NaN NaN NaN
2480 NaN NaN 2.64692120313059e+16 3.40340872551137e+20 NaN NaN NaN NaN NaN NaN
2481 NaN NaN 530.172341444974 29359.1264368788 NaN NaN NaN NaN NaN NaN
2482 NaN NaN 2157378300425.8 1.66654923059839e+16 NaN NaN NaN NaN NaN NaN
2483 NaN NaN 495.177658848998 32990.9013253975 NaN NaN NaN NaN NaN NaN
2484 NaN NaN 2.38560848952332e+27 2.87768808233529e+32 NaN NaN NaN NaN NaN NaN
2485 NaN NaN 419.25889150884 30091.6317709758 NaN NaN NaN NaN NaN NaN
2486 NaN NaN 2.98168491394521e+37 2.80488096755246e+41 NaN NaN NaN NaN NaN NaN
2487 NaN NaN 245.900711197449 30909.2800056331 NaN NaN NaN NaN NaN NaN
2488 NaN NaN 1.29078557825897e+122 3.1659683860478e+125 NaN NaN NaN NaN NaN NaN
2489 NaN NaN 34784.7507810051 208189278.147178 NaN NaN NaN NaN NaN NaN
2490 NaN NaN 2.20486893604065e+160 3.52566912676461e+163 NaN NaN NaN NaN NaN NaN
2491 NaN NaN 25669.066774406 10847646.0060112 NaN NaN NaN NaN NaN NaN
2492 NaN NaN 69.9120828660979 33106.8949369913 NaN NaN NaN NaN NaN NaN
2493 NaN NaN 65.6190114600587 144784.732356085 NaN NaN NaN NaN NaN NaN
2494 NaN NaN 85504619.8680623 1894149236664.18 NaN NaN NaN NaN NaN NaN
2495 NaN NaN 323.365077079337 548816.782797513 NaN NaN NaN NaN NaN NaN
2496 NaN NaN 2.57743740480911e+41 1.43388423858453e+45 NaN NaN NaN NaN NaN NaN
2497 NaN NaN 779.315821066096 471430.467080634 NaN NaN NaN NaN NaN NaN
2498 NaN NaN 4.80085800325798e+124 7.96927087390965e+128 NaN NaN NaN NaN NaN NaN
2499 NaN NaN 553.671756187628 248802.826316184 NaN NaN NaN NaN NaN NaN
2500 NaN NaN 1.53495174673255e+69 3.16783887820967e+73 NaN NaN NaN NaN NaN NaN
2501 NaN NaN 47962528333804.2 1.39366450362894e+19 NaN NaN NaN NaN NaN NaN
2502 NaN NaN 9.87691567669993e+15 5.04953032715694e+20 NaN NaN NaN NaN NaN NaN
2503 NaN NaN 3.66311986753527e+63 8.04507203256651e+67 NaN NaN NaN NaN NaN NaN
2504 NaN NaN 1847569169193.6 2.66426558522072e+17 NaN NaN NaN NaN NaN NaN
2505 NaN NaN 1.562662371001e+85 9.26388077663408e+88 NaN NaN NaN NaN NaN NaN
2506 NaN NaN 2.15573534392125e+15 1.53342188369265e+20 NaN NaN NaN NaN NaN NaN
2507 NaN NaN 2.37438210868866e+113 3.13482783035874e+117 NaN NaN NaN NaN NaN NaN
2508 NaN NaN 6.80927947335363e+22 1.25350865964697e+27 NaN NaN NaN NaN NaN NaN
2509 NaN NaN 4.8795607291129e+192 6.36232685954347e+196 NaN NaN NaN NaN NaN NaN
2510 NaN NaN 9.84364154575669e+31 2.8382527212823e+35 NaN NaN NaN NaN NaN NaN
2511 NaN NaN 9.1167998359281e+229 8.12118646247833e+233 NaN NaN NaN NaN NaN NaN
2512 NaN NaN 1.3757672256718e+36 3.31894013982341e+39 NaN NaN NaN NaN NaN NaN
2513 NaN NaN 2.42809892575688e+227 1.42723404433713e+231 NaN NaN NaN NaN NaN NaN
2514 NaN NaN 1.53901106523687e+38 1.29517487899842e+41 NaN NaN NaN NaN NaN NaN
2515 NaN NaN 4.43890741849331e+227 1.84300813854197e+231 NaN NaN NaN NaN NaN NaN
2516 NaN NaN 9.75456086692015e+27 9.84376740899911e+30 NaN NaN NaN NaN NaN NaN
2517 NaN NaN 6.86594757611687e+93 9.81364531835655e+95 NaN NaN NaN NaN NaN NaN
2518 NaN NaN 21788948752.1724 307581673026489 NaN NaN NaN NaN NaN NaN
2519 NaN NaN 2.58879266027117e+37 5.52179652960805e+40 NaN NaN NaN NaN NaN NaN
2520 NaN NaN 49147283637040.8 1.20448090974639e+17 NaN NaN NaN NaN NaN NaN
2521 NaN NaN 25668.9519651696 10624342.9872948 NaN NaN NaN NaN NaN NaN
2522 NaN NaN 102.246017171696 34377.1285232312 NaN NaN NaN NaN NaN NaN
2523 NaN NaN 84.7174004373275 97534.3292475067 NaN NaN NaN NaN NaN NaN
2524 NaN NaN 1558771871919.28 1.4185118786744e+17 NaN NaN NaN NaN NaN NaN
2525 NaN NaN 370.617469286872 572653.857830754 NaN NaN NaN NaN NaN NaN
2526 NaN NaN 1.96002622389887e+23 3.57529527020832e+27 NaN NaN NaN NaN NaN NaN
2527 NaN NaN 834620473.262231 156096447286818 NaN NaN NaN NaN NaN NaN
2528 NaN NaN 175158529900926 2.59265190210644e+18 NaN NaN NaN NaN NaN NaN
2529 NaN NaN 8395400999031.56 4.96446487449104e+17 NaN NaN NaN NaN NaN NaN
2530 NaN NaN 328.534402904789 459108.60141411 NaN NaN NaN NaN NaN NaN
2531 NaN NaN 2.0380227862512e+32 8.58397839373358e+36 NaN NaN NaN NaN NaN NaN
2532 NaN NaN 490.676402532238 2433164.79583149 NaN NaN NaN NaN NaN NaN
2533 NaN NaN 3.49426049858151e+32 1.62405424010617e+37 NaN NaN NaN NaN NaN NaN
2534 NaN NaN 331.324264686106 133115.264838897 NaN NaN NaN NaN NaN NaN
2535 NaN NaN 6.69894639563787e+29 6.07521391844217e+32 NaN NaN NaN NaN NaN NaN
2536 NaN NaN 213.150863354618 380844.197778291 NaN NaN NaN NaN NaN NaN
2537 NaN NaN 1.71681810009148e+31 1.44119810855601e+35 NaN NaN NaN NaN NaN NaN
2538 NaN NaN 196.373349351423 65896.9169775504 NaN NaN NaN NaN NaN NaN
2539 NaN NaN 1.1114484450997e+30 4.90807571959163e+33 NaN NaN NaN NaN NaN NaN
2540 NaN NaN 84.4121254129421 86519.4471935282 NaN NaN NaN NaN NaN NaN
2541 NaN NaN 1.2031597191625e+31 2.12569022729585e+34 NaN NaN NaN NaN NaN NaN
2542 NaN NaN 79.1852973767536 63161.0525427758 NaN NaN NaN NaN NaN NaN
2543 NaN NaN 2.61598017110642e+30 2.96558652109381e+33 NaN NaN NaN NaN NaN NaN
2544 NaN NaN 53.4937751632476 59288.3862595375 NaN NaN NaN NaN NaN NaN
2545 NaN NaN 5.63114384093834e+30 2.59276962719699e+33 NaN NaN NaN NaN NaN NaN
2546 NaN NaN 54.7179369460412 45099.222802452 NaN NaN NaN NaN NaN NaN
2547 NaN NaN 3.12131922984723e+30 1.58032341362502e+33 NaN NaN NaN NaN NaN NaN
2548 NaN NaN 66.9520997597523 35897.4339798302 NaN NaN NaN NaN NaN NaN
2549 NaN NaN 2.25070329694346e+31 1.52739301520006e+34 NaN NaN NaN NaN NaN NaN
2550 NaN NaN 74.0786792266759 24487.8487425824 NaN NaN NaN NaN NaN NaN
2551 NaN NaN 18642.549670623 7622036.99170383 NaN NaN NaN NaN NaN NaN
2552 NaN NaN 153.197636033516 43161.6990316638 NaN NaN NaN NaN NaN NaN
2553 NaN NaN 97.0861712326543 161772.244571062 NaN NaN NaN NaN NaN NaN
2554 NaN NaN 2394443.28573465 17127506651.0406 NaN NaN NaN NaN NaN NaN
2555 NaN NaN 659.118851295937 712695.255906557 NaN NaN NaN NaN NaN NaN
2556 NaN NaN 17089182505504.6 3.6640119685793e+17 NaN NaN NaN NaN NaN NaN
2557 NaN NaN 568.092598427775 29745773.0815198 NaN NaN NaN NaN NaN NaN
2558 NaN NaN 7.17395948711644e+23 1.91915096968908e+28 NaN NaN NaN NaN NaN NaN
2559 NaN NaN 225.066596413475 91551.4675860923 NaN NaN NaN NaN NaN NaN
2560 NaN NaN 138.056486561061 3139005.74955476 NaN NaN NaN NaN NaN NaN
2561 NaN NaN 42191.032702044 21876007761.3782 NaN NaN NaN NaN NaN NaN
2562 NaN NaN 6.71381795467216e+19 3.88431325597666e+23 NaN NaN NaN NaN NaN NaN
2563 NaN NaN 217.073406215899 23184.0802256409 NaN NaN NaN NaN NaN NaN
2564 NaN NaN 7.10040407454363e+128 1.23541964816774e+133 NaN NaN NaN NaN NaN NaN
2565 NaN NaN 99389.2144625534 614223458.266125 NaN NaN NaN NaN NaN NaN
2566 NaN NaN 1.06023399243705e+123 9.33579726645341e+126 NaN NaN NaN NaN NaN NaN
2567 NaN NaN 126585129.8439 178040465588.516 NaN NaN NaN NaN NaN NaN
2568 NaN NaN 3.49488285481297e+133 1.97741114374304e+137 NaN NaN NaN NaN NaN NaN
2569 NaN NaN 1786997968.81258 13791671861019.7 NaN NaN NaN NaN NaN NaN
2570 NaN NaN 4.62668153954993e+47 1.26571285649676e+51 NaN NaN NaN NaN NaN NaN
2571 NaN NaN 206926217.805574 1861194281157.57 NaN NaN NaN NaN NaN NaN
2572 NaN NaN 2.57852720732638e+37 5.01277737532946e+40 NaN NaN NaN NaN NaN NaN
2573 NaN NaN 549781552.455406 3099313251476.07 NaN NaN NaN NaN NaN NaN
2574 NaN NaN 2.79114080130757e+28 7.5079675805565e+30 NaN NaN NaN NaN NaN NaN
2575 NaN NaN 1062813872.93679 2162677746548.96 NaN NaN NaN NaN NaN NaN
2576 NaN NaN 4.93582608696086e+36 5.12605046239044e+39 NaN NaN NaN NaN NaN NaN
2577 NaN NaN 124685222.770712 209365231649.176 NaN NaN NaN NaN NaN NaN
2578 NaN NaN 6.07748121789348e+20 4.15096506744697e+23 NaN NaN NaN NaN NaN NaN
2579 NaN NaN 493.013395546537 2058781.22339643 NaN NaN NaN NaN NaN NaN
2580 NaN NaN 135.284026242521 30957.7425092259 NaN NaN NaN NaN NaN NaN
2581 NaN NaN 11056.3486287944 4506059.88030458 NaN NaN NaN NaN NaN NaN
2582 NaN NaN 219.493461493674 69554.6399562072 NaN NaN NaN NaN NaN NaN
2583 NaN NaN 6.10392447441969e+30 2.0815919118047e+35 NaN NaN NaN NaN NaN NaN
2584 NaN NaN 220.473697231138 24454.4619261213 NaN NaN NaN NaN NaN NaN
2585 NaN NaN 196.724907165278 417783.336805267 NaN NaN NaN NaN NaN NaN
2586 NaN NaN 203397867.384778 1565269814827.01 NaN NaN NaN NaN NaN NaN
2587 NaN NaN 274.807009737169 201559.590833183 NaN NaN NaN NaN NaN NaN
2588 NaN NaN 2.11006265544636e+20 8.50532145263925e+24 NaN NaN NaN NaN NaN NaN
2589 NaN NaN 201.589236260173 77509.4521611015 NaN NaN NaN NaN NaN NaN
2590 NaN NaN 2.61580869606776e+66 4.83258092117723e+70 NaN NaN NaN NaN NaN NaN
2591 NaN NaN 176.883363475122 44084.3896063697 NaN NaN NaN NaN NaN NaN
2592 NaN NaN 1.06997140578596e+68 2.72051932514761e+72 NaN NaN NaN NaN NaN NaN
2593 NaN NaN 171.220961579021 25353.6573004195 NaN NaN NaN NaN NaN NaN
2594 NaN NaN 3.2852350611461e+161 4.96857720161271e+165 NaN NaN NaN NaN NaN NaN
2595 NaN NaN 167.313549179498 16150.9514077244 NaN NaN NaN NaN NaN NaN
2596 NaN NaN 7.33909639400871e+100 5.76604564576942e+104 NaN NaN NaN NaN NaN NaN
2597 NaN NaN 165.559091289617 10840.282552461 NaN NaN NaN NaN NaN NaN
2598 NaN NaN 1.052526206923e+112 4.79528589237212e+115 NaN NaN NaN NaN NaN NaN
2599 NaN NaN 162.430719308579 9244.72175137157 NaN NaN NaN NaN NaN NaN
2600 NaN NaN 1.12980072723884e+45 2.91099221090529e+48 NaN NaN NaN NaN NaN NaN
2601 NaN NaN 160.750913756281 9488.48466129065 NaN NaN NaN NaN NaN NaN
2602 NaN NaN 4.3358363197494e+38 7.42582852017701e+41 NaN NaN NaN NaN NaN NaN
2603 NaN NaN 149.869589138485 11240.7881191304 NaN NaN NaN NaN NaN NaN
2604 NaN NaN 3.82776564998196e+20 4.06708776705572e+24 NaN NaN NaN NaN NaN NaN
2605 NaN NaN 138.221931317201 14040.7281731222 NaN NaN NaN NaN NaN NaN
2606 NaN NaN 364298568993808 4.88350528662693e+18 NaN NaN NaN NaN NaN NaN
2607 NaN NaN 132.079822301857 18910.1504150012 NaN NaN NaN NaN NaN NaN
2608 NaN NaN 115999.376888879 5871108144.90369 NaN NaN NaN NaN NaN NaN
2609 NaN NaN 11087723.6577769 15271478354.4787 NaN NaN NaN NaN NaN NaN
2610 NaN NaN 310.673126262687 62671.442413869 NaN NaN NaN NaN NaN NaN
2611 NaN NaN 5899.53288644655 2417265.64544601 NaN NaN NaN NaN NaN NaN
2612 NaN NaN 292.874360960219 119380.360740203 NaN NaN NaN NaN NaN NaN
2613 NaN NaN 9.64958881200412e+139 3.82884779575879e+144 NaN NaN NaN NaN NaN NaN
2614 NaN NaN 302.253364208702 38784.0508864541 NaN NaN NaN NaN NaN NaN
2615 NaN NaN 85856298913719 4.99981229454616e+17 NaN NaN NaN NaN NaN NaN
2616 NaN NaN 306.735108999909 84169.2517550337 NaN NaN NaN NaN NaN NaN
2617 NaN NaN 13479.6971918689 2987659048.96275 NaN NaN NaN NaN NaN NaN
2618 NaN NaN 360.618784785299 245919.108346199 NaN NaN NaN NaN NaN NaN
2619 NaN NaN 1.49241328941896e+18 8.13784797276416e+21 NaN NaN NaN NaN NaN NaN
2620 NaN NaN 635.243667263465 328957.254885933 NaN NaN NaN NaN NaN NaN
2621 NaN NaN 721882420449.33 5.68446972356167e+16 NaN NaN NaN NaN NaN NaN
2622 NaN NaN 491.532169112693 590528.429068596 NaN NaN NaN NaN NaN NaN
2623 NaN NaN 595.12628952217 35045303.1293979 NaN NaN NaN NaN NaN NaN
2624 NaN NaN 156.603484609925 73599.3678274743 NaN NaN NaN NaN NaN NaN
2625 NaN NaN 5.29504772068695e+20 9.20596637916408e+24 NaN NaN NaN NaN NaN NaN
2626 NaN NaN 116.386776687763 61799.6285202712 NaN NaN NaN NaN NaN NaN
2627 NaN NaN 1.08519299326967e+15 1.96631590749846e+19 NaN NaN NaN NaN NaN NaN
2628 NaN NaN 104.95566217535 36935.4441007421 NaN NaN NaN NaN NaN NaN
2629 NaN NaN 1.76851839202648e+41 1.54836370467556e+45 NaN NaN NaN NaN NaN NaN
2630 NaN NaN 82.5534756596246 38820.4682638949 NaN NaN NaN NaN NaN NaN
2631 NaN NaN 1.19241476976192e+38 2.50430988439567e+41 NaN NaN NaN NaN NaN NaN
2632 NaN NaN 70.6054358107762 32554.4625565982 NaN NaN NaN NaN NaN NaN
2633 NaN NaN 3.69721197759799e+56 2.82566897116751e+60 NaN NaN NaN NaN NaN NaN
2634 NaN NaN 54.7400512165103 38014.1899652297 NaN NaN NaN NaN NaN NaN
2635 NaN NaN 2.48825649890294e+61 7.99244104117613e+64 NaN NaN NaN NaN NaN NaN
2636 NaN NaN 101.652997552754 50505.7195336725 NaN NaN NaN NaN NaN NaN
2637 NaN NaN 1.64938538467986e+20 2.14706150754712e+23 NaN NaN NaN NaN NaN NaN
2638 NaN NaN 335.293891529503 103640.059382222 NaN NaN NaN NaN NaN NaN
2639 NaN NaN 802768.629527778 201697437.259352 NaN NaN NaN NaN NaN NaN
2640 NaN NaN 524.697711593302 91582.2746282989 NaN NaN NaN NaN NaN NaN
2641 NaN NaN 3055.26975159229 1267125.20934651 NaN NaN NaN NaN NaN NaN
2642 NaN NaN 373.457916932169 175207.75596611 NaN NaN NaN NaN NaN NaN
2643 NaN NaN 7.68433829603633e+140 2.73912455078272e+145 NaN NaN NaN NaN NaN NaN
2644 NaN NaN 388.050321195605 50361.1552163038 NaN NaN NaN NaN NaN NaN
2645 NaN NaN 1.29949741182126e+15 6.85968081486142e+18 NaN NaN NaN NaN NaN NaN
2646 NaN NaN 393.375352589518 99971.0215245488 NaN NaN NaN NaN NaN NaN
2647 NaN NaN 75794.1754519308 12948715863.3204 NaN NaN NaN NaN NaN NaN
2648 NaN NaN 501.756289586674 198186.019287978 NaN NaN NaN NaN NaN NaN
2649 NaN NaN 1.51841387224e+27 1.17277660236561e+32 NaN NaN NaN NaN NaN NaN
2650 NaN NaN 735.912050417554 355242.25086081 NaN NaN NaN NaN NaN NaN
2651 NaN NaN 1.06249113427127e+21 1.57206210452337e+26 NaN NaN NaN NaN NaN NaN
2652 NaN NaN 261.018522424095 131269.059746591 NaN NaN NaN NaN NaN NaN
2653 NaN NaN 6.99876911801542e+15 1.05394596788214e+20 NaN NaN NaN NaN NaN NaN
2654 NaN NaN 119.072524854155 27854.8373292259 NaN NaN NaN NaN NaN NaN
2655 NaN NaN 6.61939871287233e+67 4.75536342532138e+71 NaN NaN NaN NaN NaN NaN
2656 NaN NaN 109.09322854577 21206.4634401493 NaN NaN NaN NaN NaN NaN
2657 NaN NaN 4.81694185111147e+57 1.21362066770051e+63 NaN NaN NaN NaN NaN NaN
2658 NaN NaN 104.098902650701 14627.7810426233 NaN NaN NaN NaN NaN NaN
2659 NaN NaN 1.06270894227545e+42 2.11188304536048e+46 NaN NaN NaN NaN NaN NaN
2660 NaN NaN 90.9930146791459 19205.9100818646 NaN NaN NaN NaN NaN NaN
2661 NaN NaN 9.04470671852711e+46 3.4980577665535e+50 NaN NaN NaN NaN NaN NaN
2662 NaN NaN 83.1482648221726 18448.7959537027 NaN NaN NaN NaN NaN NaN
2663 NaN NaN 2.87166554420711e+88 6.25325082073178e+91 NaN NaN NaN NaN NaN NaN
2664 NaN NaN 66.395473004378 22725.2370651441 NaN NaN NaN NaN NaN NaN
2665 NaN NaN 1.23870018899939e+84 1.66954028028539e+88 NaN NaN NaN NaN NaN NaN
2666 NaN NaN 61.0746004233808 38784.2762412477 NaN NaN NaN NaN NaN NaN
2667 NaN NaN 1.23337444299752e+33 3.98336229896228e+35 NaN NaN NaN NaN NaN NaN
2668 NaN NaN 507.624974781002 136787.998691391 NaN NaN NaN NaN NaN NaN
2669 NaN NaN 110012185.360444 133981322584.386 NaN NaN NaN NaN NaN NaN
2670 NaN NaN 863.977008827582 144601.250665425 NaN NaN NaN NaN NaN NaN
2671 NaN NaN 1626.63522761294 685478.278620969 NaN NaN NaN NaN NaN NaN
2672 NaN NaN 497.543515783536 181322.727030092 NaN NaN NaN NaN NaN NaN
2673 NaN NaN 1.00573399583235e+93 3.2411398863134e+97 NaN NaN NaN NaN NaN NaN
2674 NaN NaN 512.280524711246 46227.1211374878 NaN NaN NaN NaN NaN NaN
2675 NaN NaN 101862710479.902 543291810157543 NaN NaN NaN NaN NaN NaN
2676 NaN NaN 516.691163932971 84074.3715584535 NaN NaN NaN NaN NaN NaN
2677 NaN NaN 88.536630290532 143529.569727464 NaN NaN NaN NaN NaN NaN
2678 NaN NaN 416919884831.894 2.78180041402636e+16 NaN NaN NaN NaN NaN NaN
2679 NaN NaN 95.9685930721614 56277.2026578508 NaN NaN NaN NaN NaN NaN
2680 NaN NaN 15515764627.845 305371179203135 NaN NaN NaN NaN NaN NaN
2681 NaN NaN 94.939891674166 27943.9890393637 NaN NaN NaN NaN NaN NaN
2682 NaN NaN 595091.346900831 121093682246.6 NaN NaN NaN NaN NaN NaN
2683 NaN NaN 94.8142357386613 13491.1040798801 NaN NaN NaN NaN NaN NaN
2684 NaN NaN 2.01998681328844e+68 4.34832100013902e+72 NaN NaN NaN NaN NaN NaN
2685 NaN NaN 94.7852585592945 9608.632582438 NaN NaN NaN NaN NaN NaN
2686 NaN NaN 3.14402766516548e+32 8.17423847644864e+37 NaN NaN NaN NaN NaN NaN
2687 NaN NaN 94.839249146616 6729.65381929328 NaN NaN NaN NaN NaN NaN
2688 NaN NaN 3.27598523489949e+60 5.69705845415377e+64 NaN NaN NaN NaN NaN NaN
2689 NaN NaN 93.9715017149044 7680.25484124018 NaN NaN NaN NaN NaN NaN
2690 NaN NaN 6.82346974486843e+95 2.97450233308319e+100 NaN NaN NaN NaN NaN NaN
2691 NaN NaN 93.692620844875 8164.352415909 NaN NaN NaN NaN NaN NaN
2692 NaN NaN 1.98961575104036e+99 6.46510659925107e+102 NaN NaN NaN NaN NaN NaN
2693 NaN NaN 91.1851878412208 11259.8960601739 NaN NaN NaN NaN NaN NaN
2694 NaN NaN 2.56591335351626e+118 1.85886535923434e+122 NaN NaN NaN NaN NaN NaN
2695 NaN NaN 90.1067155123421 16170.654677931 NaN NaN NaN NaN NaN NaN
2696 NaN NaN 8.28300037418474e+61 2.05104455891911e+65 NaN NaN NaN NaN NaN NaN
2697 NaN NaN 92.7581802118828 21835.0210422115 NaN NaN NaN NaN NaN NaN
2698 NaN NaN 17085968778.2407 26395845237083.5 NaN NaN NaN NaN NaN NaN
2699 NaN NaN 26645.3383227651 139971226.834377 NaN NaN NaN NaN NaN NaN
2700 NaN NaN 1066.49600336155 134927.119777513 NaN NaN NaN NaN NaN NaN
2701 NaN NaN 928.71114584555 397734.834970324 NaN NaN NaN NaN NaN NaN
2702 NaN NaN 681.086940482106 124239.182830214 NaN NaN NaN NaN NaN NaN
2703 NaN NaN 9.29964730282244e+31 2.46987085118164e+36 NaN NaN NaN NaN NaN NaN
2704 NaN NaN 688.972003365037 28953.5148003257 NaN NaN NaN NaN NaN NaN
2705 NaN NaN 1031.69891104502 7379407.78783038 NaN NaN NaN NaN NaN NaN
2706 NaN NaN 688.140143712076 52703.5893046571 NaN NaN NaN NaN NaN NaN
2707 NaN NaN 142.988196761451 69760.0456019533 NaN NaN NaN NaN NaN NaN
2708 NaN NaN 1.34919109665077e+41 6.56209639541737e+44 NaN NaN NaN NaN NaN NaN
2709 NaN NaN 99.3594188826253 43277.5583610824 NaN NaN NaN NaN NaN NaN
2710 NaN NaN 7.63069439542394e+97 1.53028005150453e+102 NaN NaN NaN NaN NaN NaN
2711 NaN NaN 86.1678136869384 24855.2807429733 NaN NaN NaN NaN NaN NaN
2712 NaN NaN 1.11431793441931e+78 2.91323904988984e+82 NaN NaN NaN NaN NaN NaN
2713 NaN NaN 84.5883300930274 15356.0661778864 NaN NaN NaN NaN NaN NaN
2714 NaN NaN 2.07862675266601e+221 3.59440897559936e+225 NaN NaN NaN NaN NaN NaN
2715 NaN NaN 83.302511206765 10309.4435108737 NaN NaN NaN NaN NaN NaN
2716 NaN NaN 7.64683344886304e+131 6.63024113972018e+135 NaN NaN NaN NaN NaN NaN
2717 NaN NaN 82.5606917234816 7421.81556201417 NaN NaN NaN NaN NaN NaN
2718 NaN NaN 5.13323047004727e+113 2.59217918214708e+117 NaN NaN NaN NaN NaN NaN
2719 NaN NaN 82.155176951539 7033.23608638394 NaN NaN NaN NaN NaN NaN
2720 NaN NaN 1.12980579569418e+39 1.50168203151747e+42 NaN NaN NaN NaN NaN NaN
2721 NaN NaN 80.8522816695286 7921.16470762077 NaN NaN NaN NaN NaN NaN
2722 NaN NaN 3.62107510994494e+31 5.0324913431674e+35 NaN NaN NaN NaN NaN NaN
2723 NaN NaN 76.6855165011651 10827.154933333 NaN NaN NaN NaN NaN NaN
2724 NaN NaN 2.24286860259288e+57 2.15007556450428e+60 NaN NaN NaN NaN NaN NaN
2725 NaN NaN 71.4002824767103 15238.1666144091 NaN NaN NaN NaN NaN NaN
2726 NaN NaN 1.34139343050825e+44 3.49539496228226e+47 NaN NaN NaN NaN NaN NaN
2727 NaN NaN 71.8673011773316 21212.0919416093 NaN NaN NaN NaN NaN NaN
2728 NaN NaN 1.46763960535656e+41 5.81038847521078e+43 NaN NaN NaN NaN NaN NaN
2729 NaN NaN 6768.30087216376 69489003.1100638 NaN NaN NaN NaN NaN NaN
2730 NaN NaN 975.248494544561 70786.4326185565 NaN NaN NaN NaN NaN NaN
2731 NaN NaN 584.975479501774 253864.942125169 NaN NaN NaN NaN NaN NaN
2732 NaN NaN 826.529861464787 162463.652247224 NaN NaN NaN NaN NaN NaN
2733 NaN NaN 86.0916343402725 532269.995800202 NaN NaN NaN NaN NaN NaN
2734 NaN NaN 819.265173624472 110088.514037524 NaN NaN NaN NaN NaN NaN
2735 NaN NaN 97.4728680487223 171005.521403888 NaN NaN NaN NaN NaN NaN
2736 NaN NaN 818.997435284268 624666.333660431 NaN NaN NaN NaN NaN NaN
2737 NaN NaN 97.1272732240786 82078.363082106 NaN NaN NaN NaN NaN NaN
2738 NaN NaN 2.147084232606e+26 7.68091020963872e+31 NaN NaN NaN NaN NaN NaN
2739 NaN NaN 81.063527396866 44320.9561566353 NaN NaN NaN NaN NaN NaN
2740 NaN NaN 2.75273783991075e+22 2.46370277618744e+27 NaN NaN NaN NaN NaN NaN
2741 NaN NaN 75.1038573687549 24508.6226719523 NaN NaN NaN NaN NaN NaN
2742 NaN NaN 2395074050413.4 1.8041442671186e+16 NaN NaN NaN NaN NaN NaN
2743 NaN NaN 74.5383026938069 15367.1519822895 NaN NaN NaN NaN NaN NaN
2744 NaN NaN 1.30099744737269e+38 1.85263625230914e+42 NaN NaN NaN NaN NaN NaN
2745 NaN NaN 74.3068130527442 8892.33041271307 NaN NaN NaN NaN NaN NaN
2746 NaN NaN 4.53071696227693e+35 3.63720274241354e+39 NaN NaN NaN NaN NaN NaN
2747 NaN NaN 74.0970841291107 6817.14686670229 NaN NaN NaN NaN NaN NaN
2748 NaN NaN 7.40789831602683e+37 3.02323826686536e+41 NaN NaN NaN NaN NaN NaN
2749 NaN NaN 73.7270954910249 6284.59377795682 NaN NaN NaN NaN NaN NaN
2750 NaN NaN 1.12477347742478e+19 3.21878248385952e+22 NaN NaN NaN NaN NaN NaN
2751 NaN NaN 73.2390076562745 7776.90870944683 NaN NaN NaN NaN NaN NaN
2752 NaN NaN 1.32643471531858e+15 2.49869478809609e+18 NaN NaN NaN NaN NaN NaN
2753 NaN NaN 71.3288291565563 10369.3926020182 NaN NaN NaN NaN NaN NaN
2754 NaN NaN 314426750067.903 2.52227681966678e+15 NaN NaN NaN NaN NaN NaN
2755 NaN NaN 68.6165134284789 14489.1269507069 NaN NaN NaN NaN NaN NaN
2756 NaN NaN 17813.1052963429 147613010.81209 NaN NaN NaN NaN NaN NaN
2757 NaN NaN 70.0857394748423 20472.1277266029 NaN NaN NaN NaN NaN NaN
2758 NaN NaN 798.280577776898 186483.259870953 NaN NaN NaN NaN NaN NaN
2759 NaN NaN 405.20632088157 10908833.3778617 NaN NaN NaN NaN NaN NaN
2760 NaN NaN 795.150546542345 112720.128805686 NaN NaN NaN NaN NaN NaN
2761 NaN NaN 412.294650191443 180714.661401302 NaN NaN NaN NaN NaN NaN
2762 NaN NaN 827.680862174356 225987.066725259 NaN NaN NaN NaN NaN NaN
2763 NaN NaN 317.756457756251 697273.114870565 NaN NaN NaN NaN NaN NaN
2764 NaN NaN 171234.042808613 386959268.615425 NaN NaN NaN NaN NaN NaN
2765 NaN NaN 236.865887046998 212998.039784663 NaN NaN NaN NaN NaN NaN
2766 NaN NaN 71686990414.2711 692707320521559 NaN NaN NaN NaN NaN NaN
2767 NaN NaN 64.7892779919804 1566568.9715918 NaN NaN NaN NaN NaN NaN
2768 NaN NaN 26981635.1879801 95649745390.7448 NaN NaN NaN NaN NaN NaN
2769 NaN NaN 96597700.1521943 5708674378103.38 NaN NaN NaN NaN NaN NaN
2770 NaN NaN 613.614154557756 364919.422426808 NaN NaN NaN NaN NaN NaN
2771 NaN NaN 8.96390356428375e+24 6.19425203365104e+29 NaN NaN NaN NaN NaN NaN
2772 NaN NaN 323.674836290729 440847.302750887 NaN NaN NaN NaN NaN NaN
2773 NaN NaN 6.20823361661111e+25 1.84336093029474e+31 NaN NaN NaN NaN NaN NaN
2774 NaN NaN 76.7439882529841 31475.8488602642 NaN NaN NaN NaN NaN NaN
2775 NaN NaN 1.18033127107259e+52 6.73787750321242e+55 NaN NaN NaN NaN NaN NaN
2776 NaN NaN 67.6536398829994 30950.911519009 NaN NaN NaN NaN NaN NaN
2777 NaN NaN 2.84196972360489e+65 3.01863502644676e+69 NaN NaN NaN NaN NaN NaN
2778 NaN NaN 63.3483620121999 19526.221611405 NaN NaN NaN NaN NaN NaN
2779 NaN NaN 3.67520754157305e+112 3.13638113899937e+116 NaN NaN NaN NaN NaN NaN
2780 NaN NaN 57.8323643023726 30356.4252242917 NaN NaN NaN NaN NaN NaN
2781 NaN NaN 5.94941895029019e+112 1.68761489560503e+117 NaN NaN NaN NaN NaN NaN
2782 NaN NaN 55.3565110702717 32109.5328112162 NaN NaN NaN NaN NaN NaN
2783 NaN NaN 5.85826797920045e+117 1.14611314144396e+122 NaN NaN NaN NaN NaN NaN
2784 NaN NaN 105.13785319429 51575.2187396141 NaN NaN NaN NaN NaN NaN
2785 NaN NaN 1.62926970154066e+133 9.30474374227209e+136 NaN NaN NaN NaN NaN NaN
2786 NaN NaN 611.74633931116 144290.255742616 NaN NaN NaN NaN NaN NaN
2787 NaN NaN 3.79260070139535e+78 1.49630886570794e+81 NaN NaN NaN NaN NaN NaN
2788 NaN NaN 658.918580715276 350752.651152906 NaN NaN NaN NaN NaN NaN
2789 NaN NaN 1075221.09546579 438226852.769771 NaN NaN NaN NaN NaN NaN
2790 NaN NaN 677.897905251801 280299.313383775 NaN NaN NaN NaN NaN NaN
2791 NaN NaN 325.124267807916 143924.311689682 NaN NaN NaN NaN NaN NaN
2792 NaN NaN 693.203959792948 263812.760246625 NaN NaN NaN NaN NaN NaN
2793 NaN NaN 323.467332647695 563609.959381479 NaN NaN NaN NaN NaN NaN
2794 NaN NaN 11762503.8067973 122118248272.273 NaN NaN NaN NaN NaN NaN
2795 NaN NaN 192.39748691219 121025.537722675 NaN NaN NaN NaN NaN NaN
2796 NaN NaN 1888282.96230621 10322403051.0874 NaN NaN NaN NaN NaN NaN
2797 NaN NaN 30187.3235293219 2534948319.05006 NaN NaN NaN NaN NaN NaN
2798 NaN NaN 622087891.698111 4389956884715.44 NaN NaN NaN NaN NaN NaN
2799 NaN NaN 253992.021821226 13872681264.5638 NaN NaN NaN NaN NaN NaN
2800 NaN NaN 410.196518695106 198988.234697578 NaN NaN NaN NaN NaN NaN
2801 NaN NaN 4.05027061266179e+17 3.8216297524499e+22 NaN NaN NaN NaN NaN NaN
2802 NaN NaN 249.031052621948 498643.940898961 NaN NaN NaN NaN NaN NaN
2803 NaN NaN 1.85684924046288e+18 3.60730962684562e+22 NaN NaN NaN NaN NaN NaN
2804 NaN NaN 69.2540677753438 23732.0247338987 NaN NaN NaN NaN NaN NaN
2805 NaN NaN 3.67031397595234e+39 2.26640924731323e+44 NaN NaN NaN NaN NaN NaN
2806 NaN NaN 63.8902952280334 22726.3618405257 NaN NaN NaN NaN NaN NaN
2807 NaN NaN 4.46027028198177e+58 2.470675808964e+63 NaN NaN NaN NaN NaN NaN
2808 NaN NaN 61.079058842888 15446.3452170444 NaN NaN NaN NaN NaN NaN
2809 NaN NaN 2.91274036799115e+50 3.58562872102154e+54 NaN NaN NaN NaN NaN NaN
2810 NaN NaN 56.2881394033493 30312.295731174 NaN NaN NaN NaN NaN NaN
2811 NaN NaN 1.13240002420372e+62 2.92447776057765e+65 NaN NaN NaN NaN NaN NaN
2812 NaN NaN 56.7075155490062 38298.6237481795 NaN NaN NaN NaN NaN NaN
2813 NaN NaN 7.27751703131354e+55 1.41740419060812e+60 NaN NaN NaN NaN NaN NaN
2814 NaN NaN 186.014225797973 114353.775285379 NaN NaN NaN NaN NaN NaN
2815 NaN NaN 8.89706396450665e+53 3.19141589999221e+57 NaN NaN NaN NaN NaN NaN
2816 NaN NaN 584.341579253969 110856.40204408 NaN NaN NaN NaN NaN NaN
2817 NaN NaN 2.03884155474432e+39 2.00429123041388e+42 NaN NaN NaN NaN NaN NaN
2818 NaN NaN 543.220632989765 390164.14053589 NaN NaN NaN NaN NaN NaN
2819 NaN NaN 135.031179133218 35260.7131894058 NaN NaN NaN NaN NaN NaN
2820 NaN NaN 570.156415201878 246748.56888916 NaN NaN NaN NaN NaN NaN
2821 NaN NaN 283.524840261335 127360.10873976 NaN NaN NaN NaN NaN NaN
2822 NaN NaN 514.766674173939 215011.369106274 NaN NaN NaN NaN NaN NaN
2823 NaN NaN 262.047679939436 388741.606663092 NaN NaN NaN NaN NaN NaN
2824 NaN NaN 97571558.46354 338414937146.549 NaN NaN NaN NaN NaN NaN
2825 NaN NaN 188.876610033459 84314.707366014 NaN NaN NaN NaN NaN NaN
2826 NaN NaN 1.91321386337273e+16 6.96742112828335e+19 NaN NaN NaN NaN NaN NaN
2827 NaN NaN 93.5286850111253 30082.7763933591 NaN NaN NaN NaN NaN NaN
2828 NaN NaN 3.16953331594084e+45 1.54425011444244e+49 NaN NaN NaN NaN NaN NaN
2829 NaN NaN 59.1883583000799 33336.5654522308 NaN NaN NaN NaN NaN NaN
2830 NaN NaN 418.9748766866 181598.140154063 NaN NaN NaN NaN NaN NaN
2831 NaN NaN 257568777.808389 7850692837631.42 NaN NaN NaN NaN NaN NaN
2832 NaN NaN 290.828046656187 17955672.0377205 NaN NaN NaN NaN NaN NaN
2833 NaN NaN 1555.93996064349 1418109.54785115 NaN NaN NaN NaN NaN NaN
2834 NaN NaN 67.0840008865837 25188.6561676438 NaN NaN NaN NaN NaN NaN
2835 NaN NaN 3.28521911090098e+21 4.68172015434638e+25 NaN NaN NaN NaN NaN NaN
2836 NaN NaN 60.8271899062491 22230.4186907361 NaN NaN NaN NaN NaN NaN
2837 NaN NaN 5.02354966447003e+34 1.47946927598648e+39 NaN NaN NaN NaN NaN NaN
2838 NaN NaN 58.1029488586271 16803.722078941 NaN NaN NaN NaN NaN NaN
2839 NaN NaN 2.35551677646611e+46 1.22078122067685e+50 NaN NaN NaN NaN NaN NaN
2840 NaN NaN 55.2509953530676 36754.033108113 NaN NaN NaN NaN NaN NaN
2841 NaN NaN 2.75077879424573e+32 1.79881303800216e+36 NaN NaN NaN NaN NaN NaN
2842 NaN NaN 71.6482880921113 52844.1792119192 NaN NaN NaN NaN NaN NaN
2843 NaN NaN 1.71563931839247e+47 9.3914155445603e+50 NaN NaN NaN NaN NaN NaN
2844 NaN NaN 392.675079959204 162414.778780508 NaN NaN NaN NaN NaN NaN
2845 NaN NaN 1.71491872682629e+32 2.0769760921281e+35 NaN NaN NaN NaN NaN NaN
2846 NaN NaN 472.590327503335 234056.570829738 NaN NaN NaN NaN NaN NaN
2847 NaN NaN 181280527081.921 1.62530367204572e+15 NaN NaN NaN NaN NaN NaN
2848 NaN NaN 1050.7042846332 36966701.9858755 NaN NaN NaN NaN NaN NaN
2849 NaN NaN 1833.7915848336 5508119.23587047 NaN NaN NaN NaN NaN NaN
2850 NaN NaN 450.856181333987 186020.377650875 NaN NaN NaN NaN NaN NaN
2851 NaN NaN 268.374152057312 123212.088682368 NaN NaN NaN NaN NaN NaN
2852 NaN NaN 364.474383634352 137877.483113165 NaN NaN NaN NaN NaN NaN
2853 NaN NaN 199.914763346735 227150.233364872 NaN NaN NaN NaN NaN NaN
2854 NaN NaN 11909568.0297697 268851523931.843 NaN NaN NaN NaN NaN NaN
2855 NaN NaN 155.702669127865 42878.9326927671 NaN NaN NaN NaN NaN NaN
2856 NaN NaN 1.15451434452845e+18 1.06833504598206e+23 NaN NaN NaN NaN NaN NaN
2857 NaN NaN 108.652387686226 13458.2535165906 NaN NaN NaN NaN NaN NaN
2858 NaN NaN 1.21704540703865e+91 6.03321354810402e+96 NaN NaN NaN NaN NaN NaN
2859 NaN NaN 61.625761839452 20557.9854509382 NaN NaN NaN NaN NaN NaN
2860 NaN NaN 8.57067493196869e+41 1.1230470576768e+45 NaN NaN NaN NaN NaN NaN
2861 NaN NaN 923.58227162359 21627432.8537089 NaN NaN NaN NaN NaN NaN
2862 NaN NaN 446.210760237621 2647069.01099375 NaN NaN NaN NaN NaN NaN
2863 NaN NaN 58.2610964868649 21145.2282291003 NaN NaN NaN NaN NaN NaN
2864 NaN NaN 68.6374873196626 27094.6337987069 NaN NaN NaN NaN NaN NaN
2865 NaN NaN 21645687990721 1.99910158863515e+17 NaN NaN NaN NaN NaN NaN
2866 NaN NaN 58.6284485736953 24202.460877213 NaN NaN NaN NaN NaN NaN
2867 NaN NaN 2.27595173778965e+25 4.53349883256108e+28 NaN NaN NaN NaN NaN NaN
2868 NaN NaN 56.0866073819371 16263.6472625967 NaN NaN NaN NaN NaN NaN
2869 NaN NaN 3.64463601829025e+76 6.18948397728327e+79 NaN NaN NaN NaN NaN NaN
2870 NaN NaN 54.803686669286 22136.821676949 NaN NaN NaN NaN NaN NaN
2871 NaN NaN 2.641770315353e+71 2.30813881477157e+75 NaN NaN NaN NaN NaN NaN
2872 NaN NaN 57.0566559516548 34282.1893158531 NaN NaN NaN NaN NaN NaN
2873 NaN NaN 4.91260680221499e+109 3.51119549851258e+113 NaN NaN NaN NaN NaN NaN
2874 NaN NaN 242.157101813718 163589.254150761 NaN NaN NaN NaN NaN NaN
2875 NaN NaN 1.93710339917286e+34 1.86952806739478e+37 NaN NaN NaN NaN NaN NaN
2876 NaN NaN 7713842451.83698 7711046884941.24 NaN NaN NaN NaN NaN NaN
2877 NaN NaN 179167787987946 2.31897513056422e+17 NaN NaN NaN NaN NaN NaN
2878 NaN NaN 360.244834274294 179454.938697752 NaN NaN NaN NaN NaN NaN
2879 NaN NaN 1.60894607022421e+16 6.33753848661098e+19 NaN NaN NaN NaN NaN NaN
2880 NaN NaN 358.498479410075 136125.539619805 NaN NaN NaN NaN NaN NaN
2881 NaN NaN 269.671130769285 127199.706622013 NaN NaN NaN NaN NaN NaN
2882 NaN NaN 258.879432531495 74042.426968626 NaN NaN NaN NaN NaN NaN
2883 NaN NaN 151.725320507049 113108.172596667 NaN NaN NaN NaN NaN NaN
2884 NaN NaN 3156120.05438147 15656063226.637 NaN NaN NaN NaN NaN NaN
2885 NaN NaN 127.595312215526 19255.0016212733 NaN NaN NaN NaN NaN NaN
2886 NaN NaN 5.67935312921383e+21 2.03682498851496e+25 NaN NaN NaN NaN NaN NaN
2887 NaN NaN 103.353907805024 8175.35198833845 NaN NaN NaN NaN NaN NaN
2888 NaN NaN 1.64653563157572e+124 2.22807649412858e+128 NaN NaN NaN NaN NaN NaN
2889 NaN NaN 63.7734119010825 12730.1310741367 NaN NaN NaN NaN NaN NaN
2890 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
2891 NaN NaN 56.7617389618064 12153.5037603552 NaN NaN NaN NaN NaN NaN
2892 NaN NaN 2.27049891617859e+291 9.06212565166337e+295 NaN NaN NaN NaN NaN NaN
2893 NaN NaN 55.0942305024045 8843.02807825214 NaN NaN NaN NaN NaN NaN
2894 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
2895 NaN NaN 54.7935545026374 8316.87408776957 NaN NaN NaN NaN NaN NaN
2896 NaN NaN 4.59917484088515e+175 6.81564768260585e+180 NaN NaN NaN NaN NaN NaN
2897 NaN NaN 54.5454791134429 7337.47161655009 NaN NaN NaN NaN NaN NaN
2898 NaN NaN 1.72055161377405e+132 9.24056778242585e+136 NaN NaN NaN NaN NaN NaN
2899 NaN NaN 54.3954362363314 9921.59952331209 NaN NaN NaN NaN NaN NaN
2900 NaN NaN 4.65385940442784e+132 5.50467272774103e+136 NaN NaN NaN NaN NaN NaN
2901 NaN NaN 54.2780185549861 12380.7353663267 NaN NaN NaN NaN NaN NaN
2902 NaN NaN 1.1710763848982e+121 4.99055177056946e+124 NaN NaN NaN NaN NaN NaN
2903 NaN NaN 54.1093291437267 19962.7066966682 NaN NaN NaN NaN NaN NaN
2904 NaN NaN 1.99950261270037e+118 2.30720029184149e+121 NaN NaN NaN NaN NaN NaN
2905 NaN NaN 54.2866607785111 30941.3224785289 NaN NaN NaN NaN NaN NaN
2906 NaN NaN 2.87747952147355e+107 5.68821185083683e+109 NaN NaN NaN NaN NaN NaN
2907 NaN NaN 54.2613595585211 46331.2690764596 NaN NaN NaN NaN NaN NaN
2908 NaN NaN 4.64642140130144e+65 3.77421831250786e+68 NaN NaN NaN NaN NaN NaN
2909 NaN NaN 64.655201630169 92251.4222590252 NaN NaN NaN NaN NaN NaN
2910 NaN NaN 2.2311006790237e+61 4.64042988220766e+64 NaN NaN NaN NaN NaN NaN
2911 NaN NaN 280.552163329129 135986.726985942 NaN NaN NaN NaN NaN NaN
2912 NaN NaN 187.114328840955 34281.1846573329 NaN NaN NaN NaN NaN NaN
2913 NaN NaN 115.288243740528 48176.2223488506 NaN NaN NaN NaN NaN NaN
2914 NaN NaN 1179490.51034594 2261378880.17721 NaN NaN NaN NaN NaN NaN
2915 NaN NaN 103.021660065611 8108.56613946609 NaN NaN NaN NaN NaN NaN
2916 NaN NaN 8.9563070665094e+20 1.11637869638467e+25 NaN NaN NaN NaN NaN NaN
2917 NaN NaN 83.5479073657783 8255.27721093382 NaN NaN NaN NaN NaN NaN
2918 NaN NaN 1.53638995025676e+110 2.61576462773947e+114 NaN NaN NaN NaN NaN NaN
2919 NaN NaN 58.4821066938888 15129.8435528927 NaN NaN NaN NaN NaN NaN
2920 NaN NaN 3.45795423933152e+173 5.07825033426905e+177 NaN NaN NaN NaN NaN NaN
2921 NaN NaN 54.2288024026408 15464.3392478923 NaN NaN NaN NaN NaN NaN
2922 NaN NaN 1.19661663190243e+90 1.65084561395225e+94 NaN NaN NaN NaN NaN NaN
2923 NaN NaN 53.8049122577169 9354.60378546307 NaN NaN NaN NaN NaN NaN
2924 NaN NaN 7.53979436088754e+88 1.04609136112328e+93 NaN NaN NaN NaN NaN NaN
2925 NaN NaN 53.8078095714045 8161.33129815947 NaN NaN NaN NaN NaN NaN
2926 NaN NaN 1.54131204961208e+44 1.21090323619401e+48 NaN NaN NaN NaN NaN NaN
2927 NaN NaN 53.8031736882742 7767.61944202937 NaN NaN NaN NaN NaN NaN
2928 NaN NaN 4.0751330250622e+49 7.05711169996787e+53 NaN NaN NaN NaN NaN NaN
2929 NaN NaN 79.871042526474 601922.589038383 NaN NaN NaN NaN NaN NaN
2930 NaN NaN 8.5135538522341e+44 9.03266640703902e+48 NaN NaN NaN NaN NaN NaN
2931 NaN NaN 3685586.75444815 55673630237.7266 NaN NaN NaN NaN NaN NaN
2932 NaN NaN 5.17551607910072e+42 1.7563932606413e+46 NaN NaN NaN NaN NaN NaN
2933 NaN NaN 585728642.494742 2219713560709.82 NaN NaN NaN NaN NaN NaN
2934 NaN NaN 4.20618260694248e+41 6.76949724295114e+44 NaN NaN NaN NaN NaN NaN
2935 NaN NaN 3149270.1876972 2938555396.53436 NaN NaN NaN NaN NaN NaN
2936 NaN NaN 9.02349155490624e+39 6.31097003688472e+40 NaN NaN NaN NaN NaN NaN
2937 NaN NaN 82.9052196063291 72795.5030484363 NaN NaN NaN NaN NaN NaN
2938 NaN NaN 2.81978805271765e+18 3.45432250472427e+22 NaN NaN NaN NaN NaN NaN
2939 NaN NaN 296.326714795925 112952.001419532 NaN NaN NaN NaN NaN NaN
2940 NaN NaN 2.18019284653455e+80 6.65965746169203e+83 NaN NaN NaN NaN NaN NaN
2941 NaN NaN 293.976451545351 145678.787241739 NaN NaN NaN NaN NaN NaN
2942 NaN NaN 138.251085232994 13711.7931786018 NaN NaN NaN NaN NaN NaN
2943 NaN NaN 89.4399649943274 16987.8189838104 NaN NaN NaN NaN NaN NaN
2944 NaN NaN 1144107.71278256 1067930279.10306 NaN NaN NaN NaN NaN NaN
2945 NaN NaN 75.5349438298388 14217.0938745951 NaN NaN NaN NaN NaN NaN
2946 NaN NaN 13917955.9772358 268509124563.085 NaN NaN NaN NaN NaN NaN
2947 NaN NaN 58.6329120178045 23769.0025216132 NaN NaN NaN NaN NaN NaN
2948 NaN NaN 3.63240453581486e+48 3.5879075139958e+52 NaN NaN NaN NaN NaN NaN
2949 NaN NaN 54.0521358457337 26738.9044733384 NaN NaN NaN NaN NaN NaN
2950 NaN NaN 9.61729270323001e+35 1.36159701012062e+40 NaN NaN NaN NaN NaN NaN
2951 NaN NaN 55.1663600605377 18951.5265369703 NaN NaN NaN NaN NaN NaN
2952 NaN NaN 4.18096698295934e+21 6.72140342040892e+25 NaN NaN NaN NaN NaN NaN
2953 NaN NaN 56.349792857275 11080.4319991842 NaN NaN NaN NaN NaN NaN
2954 NaN NaN 3.70895944235752e+20 3.19289073801465e+25 NaN NaN NaN NaN NaN NaN
2955 NaN NaN 736330.429396611 26173675779.5161 NaN NaN NaN NaN NaN NaN
2956 NaN NaN 7.89006694876396e+26 4.28829635939411e+31 NaN NaN NaN NaN NaN NaN
2957 NaN NaN 2.63386396965061e+19 1.03074780992674e+23 NaN NaN NaN NaN NaN NaN
2958 NaN NaN 4.27016750115701e+27 3.23237159287771e+31 NaN NaN NaN NaN NaN NaN
2959 NaN NaN 1.75530879463765e+57 1.81435983155239e+61 NaN NaN NaN NaN NaN NaN
2960 NaN NaN 6.11790646929282e+26 1.915926274422e+30 NaN NaN NaN NaN NaN NaN
2961 NaN NaN 1.31894576443147e+27 1.07879315577753e+31 NaN NaN NaN NaN NaN NaN
2962 NaN NaN 8.46294203631046e+25 1.65492023435392e+29 NaN NaN NaN NaN NaN NaN
2963 NaN NaN 1.2093284533391e+33 4.28181366150469e+37 NaN NaN NaN NaN NaN NaN
2964 NaN NaN 8.51855373379735e+25 5.75765173438023e+28 NaN NaN NaN NaN NaN NaN
2965 NaN NaN 1.95638208891807e+19 5.53707167192884e+22 NaN NaN NaN NaN NaN NaN
2966 NaN NaN 8.3933699081011e+24 3.96166683968681e+27 NaN NaN NaN NaN NaN NaN
2967 NaN NaN 121230.725161643 31049760.9529094 NaN NaN NaN NaN NaN NaN
2968 NaN NaN 1.2709719642593e+19 3.49431316125165e+22 NaN NaN NaN NaN NaN NaN
2969 NaN NaN 117.325214295007 177824.303994528 NaN NaN NaN NaN NaN NaN
2970 NaN NaN 1.87048227520805e+49 4.72562133071049e+52 NaN NaN NaN NaN NaN NaN
2971 NaN NaN 301.506607548565 151384.735130367 NaN NaN NaN NaN NaN NaN
2972 NaN NaN 106.066628311721 4870.15595906889 NaN NaN NaN NaN NaN NaN
2973 NaN NaN 75.057439003254 6489.77281301322 NaN NaN NaN NaN NaN NaN
2974 NaN NaN 526845.485016473 6839311581.70924 NaN NaN NaN NaN NaN NaN
2975 NaN NaN 58.3689127385995 38265.1478633671 NaN NaN NaN NaN NaN NaN
2976 NaN NaN 94.1182385959553 249960.622221366 NaN NaN NaN NaN NaN NaN
2977 NaN NaN 14547575135.8141 1.45678818250482e+15 NaN NaN NaN NaN NaN NaN
2978 NaN NaN 220.146486576259 701815.179153553 NaN NaN NaN NaN NaN NaN
2979 NaN NaN 65.606618401569 51309.4083599862 NaN NaN NaN NaN NaN NaN
2980 NaN NaN 37094858008695.8 2.25865749093162e+17 NaN NaN NaN NaN NaN NaN
2981 NaN NaN 65.9980424597299 332503.393931182 NaN NaN NaN NaN NaN NaN
2982 NaN NaN 37308600909147.1 1.73780520590447e+17 NaN NaN NaN NaN NaN NaN
2983 NaN NaN 72.2456199318924 23775.9890760008 NaN NaN NaN NaN NaN NaN
2984 NaN NaN 11802642666.2317 245156238994747 NaN NaN NaN NaN NaN NaN
2985 NaN NaN 1.32991811143549e+32 5.60898494663067e+35 NaN NaN NaN NaN NaN NaN
2986 NaN NaN 10717825283889.3 3.33386957028885e+17 NaN NaN NaN NaN NaN NaN
2987 NaN NaN 7.87720344030897e+49 3.4789706197982e+53 NaN NaN NaN NaN NaN NaN
2988 NaN NaN 63704597494789.9 1.96522082707823e+17 NaN NaN NaN NaN NaN NaN
2989 NaN NaN 8.95398757096233e+167 2.31432456327497e+171 NaN NaN NaN NaN NaN NaN
2990 NaN NaN 368468153415415 1.05230097342951e+18 NaN NaN NaN NaN NaN NaN
2991 NaN NaN 4.72158545708665e+131 1.98574179079518e+136 NaN NaN NaN NaN NaN NaN
2992 NaN NaN 300935508724078 4.62089507148235e+17 NaN NaN NaN NaN NaN NaN
2993 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
2994 NaN NaN 210141054377619 2.57456191933683e+17 NaN NaN NaN NaN NaN NaN
2995 NaN NaN 1.84979430964869e+162 3.77600740162187e+166 NaN NaN NaN NaN NaN NaN
2996 NaN NaN 164351399705996 4.23619088665224e+16 NaN NaN NaN NaN NaN NaN
2997 NaN NaN 3.08253767564017e+73 4.34214821480499e+77 NaN NaN NaN NaN NaN NaN
2998 NaN NaN 1.09411753656872e+16 4.00969474784377e+18 NaN NaN NaN NaN NaN NaN
2999 NaN NaN 3.48191907541604e+24 3.9352145425109e+28 NaN NaN NaN NaN NaN NaN
3000 NaN NaN 9.06896413615418e+21 4.42631568393492e+24 NaN NaN NaN NaN NaN NaN
3001 NaN NaN 294.646046165819 148246.295385614 NaN NaN NaN NaN NaN NaN
3002 NaN NaN 85.8827791975131 1960.69521782739 NaN NaN NaN NaN NaN NaN
3003 NaN NaN 68.6375832850816 5542.4347494506 NaN NaN NaN NaN NaN NaN
3004 NaN NaN 292215.151489456 1874940552.92952 NaN NaN NaN NaN NaN NaN
3005 NaN NaN 57.0259114122264 31020.8563208784 NaN NaN NaN NaN NaN NaN
3006 NaN NaN 80.5790170196785 146699.634915492 NaN NaN NaN NaN NaN NaN
3007 NaN NaN 2.87355601076539e+16 1.47104294448935e+21 NaN NaN NaN NaN NaN NaN
3008 NaN NaN 83.6409149217192 24788.1193681325 NaN NaN NaN NaN NaN NaN
3009 NaN NaN 588669975.909689 782235745674.901 NaN NaN NaN NaN NaN NaN
3010 NaN NaN 91.7185319168329 49980.6197405736 NaN NaN NaN NaN NaN NaN
3011 NaN NaN 142.377054858618 375205.799819148 NaN NaN NaN NaN NaN NaN
3012 NaN NaN 2.47274936290258e+16 2.33626124690298e+21 NaN NaN NaN NaN NaN NaN
3013 NaN NaN 141.228380490752 39032.2878998765 NaN NaN NaN NaN NaN NaN
3014 NaN NaN 59.3456509985895 11732.1345869108 NaN NaN NaN NaN NaN NaN
3015 NaN NaN 1.1113991798347e+21 5.39067226745599e+25 NaN NaN NaN NaN NaN NaN
3016 NaN NaN 85.8121624657465 2567270.51832301 NaN NaN NaN NaN NaN NaN
3017 NaN NaN 4.9441821587273e+41 1.35392060861893e+47 NaN NaN NaN NaN NaN NaN
3018 NaN NaN 795.821205580544 4462226.28194987 NaN NaN NaN NaN NaN NaN
3019 NaN NaN 1.94758753545696e+73 2.43200764203841e+77 NaN NaN NaN NaN NaN NaN
3020 NaN NaN 1132.38263640829 18741065.8509916 NaN NaN NaN NaN NaN NaN
3021 NaN NaN 7.75248150854504e+82 3.55490210317509e+87 NaN NaN NaN NaN NaN NaN
3022 NaN NaN 1088.19949725919 7429089.95632517 NaN NaN NaN NaN NaN NaN
3023 NaN NaN 4.7556945449673e+80 1.3783066566352e+85 NaN NaN NaN NaN NaN NaN
3024 NaN NaN 15563.4967071584 167827.387493122 NaN NaN NaN NaN NaN NaN
3025 NaN NaN 2.61842789783481e+89 1.78557662954366e+92 NaN NaN NaN NaN NaN NaN
3026 NaN NaN 640.279356383692 589036.658700163 NaN NaN NaN NaN NaN NaN
3027 NaN NaN 3.78368509674045e+64 1.17396732571998e+68 NaN NaN NaN NaN NaN NaN
3028 NaN NaN 34848864071.5663 27756967043767.6 NaN NaN NaN NaN NaN NaN
3029 NaN NaN 1.21290294730926e+20 1.13859818012363e+23 NaN NaN NaN NaN NaN NaN
3030 NaN NaN 1.73272659982951e+18 1.64794987808516e+21 NaN NaN NaN NaN NaN NaN
3031 NaN NaN 268.411044797919 133688.815200927 NaN NaN NaN NaN NaN NaN
3032 NaN NaN 73.5056181302448 1525.81028540235 NaN NaN NaN NaN NaN NaN
3033 NaN NaN 64.5026543177787 3459.82991844542 NaN NaN NaN NaN NaN NaN
3034 NaN NaN 94542.6648603998 1377966137.64201 NaN NaN NaN NaN NaN NaN
3035 NaN NaN 58.7541499338083 10307.2139252736 NaN NaN NaN NaN NaN NaN
3036 NaN NaN 1956.54665595183 58549955.2438101 NaN NaN NaN NaN NaN NaN
3037 NaN NaN 8394473717755.98 3.27848569136823e+17 NaN NaN NaN NaN NaN NaN
3038 NaN NaN 71.9082563164755 8125.12552269292 NaN NaN NaN NaN NaN NaN
3039 NaN NaN 33080570286085.6 9.62360548678187e+17 NaN NaN NaN NaN NaN NaN
3040 NaN NaN 71.1409169336088 648.785617113831 NaN NaN NaN NaN NaN NaN
3041 NaN NaN 2635.27961649318 1207331729.50171 NaN NaN NaN NaN NaN NaN
3042 NaN NaN 478939919778408 5.19331979722429e+19 NaN NaN NaN NaN NaN NaN
3043 NaN NaN 1345.73927851267 570688.21105078 NaN NaN NaN NaN NaN NaN
3044 NaN NaN 830.023216779466 12130336.0700474 NaN NaN NaN NaN NaN NaN
3045 NaN NaN 3979029878.99859 182604672499792 NaN NaN NaN NaN NaN NaN
3046 NaN NaN 3002.16481558782 5458924.49889274 NaN NaN NaN NaN NaN NaN
3047 NaN NaN 529378.150037535 11900879275.0654 NaN NaN NaN NaN NaN NaN
3048 NaN NaN 251.024341218402 249422.307143791 NaN NaN NaN NaN NaN NaN
3049 NaN NaN 13611758312.9937 577955637760235 NaN NaN NaN NaN NaN NaN
3050 NaN NaN 176.538191687983 254864.264793737 NaN NaN NaN NaN NaN NaN
3051 NaN NaN 3415140526.32248 94778537419272.9 NaN NaN NaN NaN NaN NaN
3052 NaN NaN 138.519027606413 126705.012521896 NaN NaN NaN NaN NaN NaN
3053 NaN NaN 1379164818181.11 1.52187757366008e+16 NaN NaN NaN NaN NaN NaN
3054 NaN NaN 114.783927702746 91553.6787986764 NaN NaN NaN NaN NaN NaN
3055 NaN NaN 1.37393543061973e+15 9.47842160903593e+18 NaN NaN NaN NaN NaN NaN
3056 NaN NaN 776.132169102292 757315.40763436 NaN NaN NaN NaN NaN NaN
3057 NaN NaN 1.33862142008981e+18 1.57085114830259e+21 NaN NaN NaN NaN NaN NaN
3058 NaN NaN 22519.2347098746 8932565.548456 NaN NaN NaN NaN NaN NaN
3059 NaN NaN 5301309526833.12 6.2312298898382e+15 NaN NaN NaN NaN NaN NaN
3060 NaN NaN 9.10900039667505e+20 1.27092725692993e+24 NaN NaN NaN NaN NaN NaN
3061 NaN NaN 224.709114069137 109280.450255052 NaN NaN NaN NaN NaN NaN
3062 NaN NaN 65.8617410921401 2002.70538233974 NaN NaN NaN NaN NaN NaN
3063 NaN NaN 60.9929758114021 4827.37506104179 NaN NaN NaN NaN NaN NaN
3064 NaN NaN 121527.012377231 4070218581.40247 NaN NaN NaN NaN NaN NaN
3065 NaN NaN 56.4735563395833 9088.11211729645 NaN NaN NaN NaN NaN NaN
3066 NaN NaN 179846076.791763 144564665889.832 NaN NaN NaN NaN NaN NaN
3067 NaN NaN 2949055.14857197 1829177925861.73 NaN NaN NaN NaN NaN NaN
3068 NaN NaN 462634274201167 2.21171737863215e+18 NaN NaN NaN NaN NaN NaN
3069 NaN NaN 33336.5620229672 41051665.8893336 NaN NaN NaN NaN NaN NaN
3070 NaN NaN 63.4992274381445 1657.73207301192 NaN NaN NaN NaN NaN NaN
3071 NaN NaN 3.87650912789245e+20 3.8319384196972e+25 NaN NaN NaN NaN NaN NaN
3072 NaN NaN 136.466810964633 214645.125651093 NaN NaN NaN NaN NaN NaN
3073 NaN NaN 2.25572730842295e+15 1.96282543702891e+20 NaN NaN NaN NaN NaN NaN
3074 NaN NaN 60.4715863344557 26946.0278147107 NaN NaN NaN NaN NaN NaN
3075 NaN NaN 20228.8163494234 54558855.586749 NaN NaN NaN NaN NaN NaN
3076 NaN NaN 11842166.6288562 38121207261.0508 NaN NaN NaN NaN NaN NaN
3077 NaN NaN 18122.9700947599 4765183.97721365 NaN NaN NaN NaN NaN NaN
3078 NaN NaN 2910755.16362477 4794479563.90882 NaN NaN NaN NaN NaN NaN
3079 NaN NaN 15564.7583100319 4888839.9619766 NaN NaN NaN NaN NaN NaN
3080 NaN NaN 24528.5373454528 33024750.2179166 NaN NaN NaN NaN NaN NaN
3081 NaN NaN 12840.4332636409 5956032.29653862 NaN NaN NaN NaN NaN NaN
3082 NaN NaN 1022.88684906701 1017849.16482089 NaN NaN NaN NaN NaN NaN
3083 NaN NaN 11182.1148108312 7770906.67470097 NaN NaN NaN NaN NaN NaN
3084 NaN NaN 63.1816367031706 124328.100518503 NaN NaN NaN NaN NaN NaN
3085 NaN NaN 13021.5357071037 11118870.3822962 NaN NaN NaN NaN NaN NaN
3086 NaN NaN 263.085947741508 546849.6349875 NaN NaN NaN NaN NaN NaN
3087 NaN NaN 8.44496228495885e+15 1.79337179267529e+18 NaN NaN NaN NaN NaN NaN
3088 NaN NaN 669465.33209433 54667277.9649644 NaN NaN NaN NaN NaN NaN
3089 NaN NaN 13517230871624.3 1.72424930782144e+17 NaN NaN NaN NaN NaN NaN
3090 NaN NaN 87.0312524590204 32061.004344935 NaN NaN NaN NaN NaN NaN
3091 NaN NaN 172.338303205279 80292.3064972081 NaN NaN NaN NaN NaN NaN
3092 NaN NaN 61.1099306559965 2868.73395290062 NaN NaN NaN NaN NaN NaN
3093 NaN NaN 58.7560205395368 9539.93210065357 NaN NaN NaN NaN NaN NaN
3094 NaN NaN 2158950.55246671 11938687677.3704 NaN NaN NaN NaN NaN NaN
3095 NaN NaN 54.7328478452855 17966.2188772383 NaN NaN NaN NaN NaN NaN
3096 NaN NaN 16821868.6900372 159748541051.815 NaN NaN NaN NaN NaN NaN
3097 NaN NaN 119.924017184043 216640.264191989 NaN NaN NaN NaN NaN NaN
3098 NaN NaN 4.89714015019668e+25 8.49611760746078e+28 NaN NaN NaN NaN NaN NaN
3099 NaN NaN 113523.863741424 144698459.745937 NaN NaN NaN NaN NaN NaN
3100 NaN NaN 59.7551529820631 21507.5017919432 NaN NaN NaN NaN NaN NaN
3101 NaN NaN 455334764515204 9.20651354601855e+18 NaN NaN NaN NaN NaN NaN
3102 NaN NaN 71.7579532941715 7615678.42684587 NaN NaN NaN NaN NaN NaN
3103 NaN NaN 3.92355097126165e+18 6.49384376161093e+22 NaN NaN NaN NaN NaN NaN
3104 NaN NaN 87.6793687256287 96889.2598924899 NaN NaN NaN NaN NaN NaN
3105 NaN NaN 2.37706461331723e+30 2.45971306671231e+35 NaN NaN NaN NaN NaN NaN
3106 NaN NaN 218.382316577541 262069.872139015 NaN NaN NaN NaN NaN NaN
3107 NaN NaN 1.68318349609784e+44 1.92324793695145e+48 NaN NaN NaN NaN NaN NaN
3108 NaN NaN 542.887340102736 436839.160932589 NaN NaN NaN NaN NaN NaN
3109 NaN NaN 2.10155964439503e+168 1.82813327151803e+173 NaN NaN NaN NaN NaN NaN
3110 NaN NaN 699.673736420884 16574288.5714854 NaN NaN NaN NaN NaN NaN
3111 NaN NaN 2.19252826239277e+184 4.78138507684822e+188 NaN NaN NaN NaN NaN NaN
3112 NaN NaN 1828.0577657973 11085709.8420078 NaN NaN NaN NaN NaN NaN
3113 NaN NaN 8.12608388703246e+203 6.3252697431065e+207 NaN NaN NaN NaN NaN NaN
3114 NaN NaN 107.762422263048 82951.0142354731 NaN NaN NaN NaN NaN NaN
3115 NaN NaN 4.23739258518489e+107 1.85657330305009e+111 NaN NaN NaN NaN NaN NaN
3116 NaN NaN 78.5145374342557 66465.2029578127 NaN NaN NaN NaN NaN NaN
3117 NaN NaN 4.70891324019991e+22 1.74242476300343e+26 NaN NaN NaN NaN NaN NaN
3118 NaN NaN 74.0485509651886 46068.0043617368 NaN NaN NaN NaN NaN NaN
3119 NaN NaN 2126138.18470906 9060291130.18765 NaN NaN NaN NaN NaN NaN
3120 NaN NaN 75.2722278581459 28672.1688781204 NaN NaN NaN NaN NaN NaN
3121 NaN NaN 123.043606114196 52937.9902985183 NaN NaN NaN NaN NaN NaN
3122 NaN NaN 58.1189244435317 3900.0745767266 NaN NaN NaN NaN NaN NaN
3123 NaN NaN 57.9343663742316 17165.7962851372 NaN NaN NaN NaN NaN NaN
3124 NaN NaN 77254.4705060058 716774671.191087 NaN NaN NaN NaN NaN NaN
3125 NaN NaN 56.3159006888648 35841.1887410722 NaN NaN NaN NaN NaN NaN
3126 NaN NaN 121449.412874075 5543387406.59582 NaN NaN NaN NaN NaN NaN
3127 NaN NaN 764.87188798424 1404349.31594608 NaN NaN NaN NaN NaN NaN
3128 NaN NaN 14389930603.4345 286041531169864 NaN NaN NaN NaN NaN NaN
3129 NaN NaN 251913.74317265 348386114.905631 NaN NaN NaN NaN NaN NaN
3130 NaN NaN 7479.58179035843 30450582.079539 NaN NaN NaN NaN NaN NaN
3131 NaN NaN 278813.045891706 186405518.376126 NaN NaN NaN NaN NaN NaN
3132 NaN NaN 585982.424773474 5142310091.38365 NaN NaN NaN NaN NaN NaN
3133 NaN NaN 551459.965553393 222945314.838959 NaN NaN NaN NaN NaN NaN
3134 NaN NaN 303.090057179861 159852.558094271 NaN NaN NaN NaN NaN NaN
3135 NaN NaN 6.11767505042061e+39 6.63253506178046e+43 NaN NaN NaN NaN NaN NaN
3136 NaN NaN 423.791656568234 6060610.3661244 NaN NaN NaN NaN NaN NaN
3137 NaN NaN 5.4378909098216e+69 2.6548902732769e+74 NaN NaN NaN NaN NaN NaN
3138 NaN NaN 1263.48491582222 20329721.2238324 NaN NaN NaN NaN NaN NaN
3139 NaN NaN 8.24007139767176e+79 2.7672401514018e+84 NaN NaN NaN NaN NaN NaN
3140 NaN NaN 3300.35358912649 6424365.57156019 NaN NaN NaN NaN NaN NaN
3141 NaN NaN 1.88502131103436e+53 2.7873797951634e+57 NaN NaN NaN NaN NaN NaN
3142 NaN NaN 1807.75100880971 9254351.51012046 NaN NaN NaN NaN NaN NaN
3143 NaN NaN 2.78666838000789e+67 2.27694331572669e+71 NaN NaN NaN NaN NaN NaN
3144 NaN NaN 5257.00095612804 2058652.97577879 NaN NaN NaN NaN NaN NaN
3145 NaN NaN 4.34724790586318e+79 9.60545169643417e+82 NaN NaN NaN NaN NaN NaN
3146 NaN NaN 9547.74214831415 1249310.71710956 NaN NaN NaN NaN NaN NaN
3147 NaN NaN 2.18532727675262e+53 2.0771943477178e+56 NaN NaN NaN NaN NaN NaN
3148 NaN NaN 131208.898920048 57258924.7897509 NaN NaN NaN NaN NaN NaN
3149 NaN NaN 22598.6795571772 25709250.3341622 NaN NaN NaN NaN NaN NaN
3150 NaN NaN 441448395.770466 212711043045.425 NaN NaN NaN NaN NaN NaN
3151 NaN NaN 86.4868542747153 40990.7169573686 NaN NaN NaN NaN NaN NaN
3152 NaN NaN 56.1733583194814 5154.00377488249 NaN NaN NaN NaN NaN NaN
3153 NaN NaN 57.8071095435844 27044.3754261172 NaN NaN NaN NaN NaN NaN
3154 NaN NaN 63.8454297513864 76900.5376943149 NaN NaN NaN NaN NaN NaN
3155 NaN NaN 86.5573311096102 154492.582042847 NaN NaN NaN NaN NaN NaN
3156 NaN NaN 56.23054333679 1434.26886529985 NaN NaN NaN NaN NaN NaN
3157 NaN NaN 9790984624.22723 22579578076415.3 NaN NaN NaN NaN NaN NaN
3158 NaN NaN 56.1964057574818 2131.87999405613 NaN NaN NaN NaN NaN NaN
3159 NaN NaN 246258.737106984 350307146.175198 NaN NaN NaN NaN NaN NaN
3160 NaN NaN 161.286681719577 1389450.89008536 NaN NaN NaN NaN NaN NaN
3161 NaN NaN 1140247.59225745 10117297236.8491 NaN NaN NaN NaN NaN NaN
3162 NaN NaN 609.565991907068 5987348.01681246 NaN NaN NaN NaN NaN NaN
3163 NaN NaN 871425.660151118 3568818381.88618 NaN NaN NaN NaN NaN NaN
3164 NaN NaN 371.59397084345 212170.990240375 NaN NaN NaN NaN NaN NaN
3165 NaN NaN 2.62512027934734e+32 2.51469095580795e+37 NaN NaN NaN NaN NaN NaN
3166 NaN NaN 333.725701061122 252283.648066536 NaN NaN NaN NaN NaN NaN
3167 NaN NaN 4.55267009398688e+35 8.72566236692919e+39 NaN NaN NaN NaN NaN NaN
3168 NaN NaN 1190.42909289075 1559953.92799798 NaN NaN NaN NaN NaN NaN
3169 NaN NaN 7.99143265721992e+57 3.5733574358846e+62 NaN NaN NaN NaN NaN NaN
3170 NaN NaN 118.427430815246 147816.766045777 NaN NaN NaN NaN NaN NaN
3171 NaN NaN 652597352.145682 14914481077018.8 NaN NaN NaN NaN NaN NaN
3172 NaN NaN 95.8202692833538 100103.113578173 NaN NaN NaN NaN NaN NaN
3173 NaN NaN 3.43864604178884e+16 4.08510591566355e+19 NaN NaN NaN NaN NaN NaN
3174 NaN NaN 77.926649110804 73371.324516349 NaN NaN NaN NaN NaN NaN
3175 NaN NaN 1.11706547411003e+19 1.90587887124759e+22 NaN NaN NaN NaN NaN NaN
3176 NaN NaN 66.7906886134129 57867.8969787284 NaN NaN NaN NaN NaN NaN
3177 NaN NaN 4961730076.42663 10254628163051.4 NaN NaN NaN NaN NaN NaN
3178 NaN NaN 61.8303707417755 43662.6887533146 NaN NaN NaN NaN NaN NaN
3179 NaN NaN 571535.060305104 842761858.526482 NaN NaN NaN NaN NaN NaN
3180 NaN NaN 104.832390377656 26557.8926761615 NaN NaN NaN NaN NaN NaN
3181 NaN NaN 66.5631445327498 36428.9992955275 NaN NaN NaN NaN NaN NaN
3182 NaN NaN 54.9515028957469 6521.22919408075 NaN NaN NaN NaN NaN NaN
3183 NaN NaN 60.9052629461009 146093.802974274 NaN NaN NaN NaN NaN NaN
3184 NaN NaN 54.9636517545337 1475.59374340763 NaN NaN NaN NaN NaN NaN
3185 NaN NaN 71.2019446888418 94067.8646084521 NaN NaN NaN NaN NaN NaN
3186 NaN NaN 3.10402566319547e+17 3.15490505248768e+20 NaN NaN NaN NaN NaN NaN
3187 NaN NaN 258.035132900818 285250.39320629 NaN NaN NaN NaN NaN NaN
3188 NaN NaN 1.73061045913389e+29 1.07357304644059e+33 NaN NaN NaN NaN NaN NaN
3189 NaN NaN 35863.8694135162 51863973.709985 NaN NaN NaN NaN NaN NaN
3190 NaN NaN 3.47202398417415e+21 3.5418848597154e+24 NaN NaN NaN NaN NaN NaN
3191 NaN NaN 223123.573781841 165309297.519467 NaN NaN NaN NaN NaN NaN
3192 NaN NaN 3.49242440840705e+19 1.23948119164627e+23 NaN NaN NaN NaN NaN NaN
3193 NaN NaN 385694.142870152 180620800.894045 NaN NaN NaN NaN NaN NaN
3194 NaN NaN 6.46411177411699e+16 2.83567676975445e+20 NaN NaN NaN NaN NaN NaN
3195 NaN NaN 442642.441419881 124392869.227339 NaN NaN NaN NaN NaN NaN
3196 NaN NaN 36133587.8083923 16855602089.7597 NaN NaN NaN NaN NaN NaN
3197 NaN NaN 446504.815922188 330594232.659954 NaN NaN NaN NaN NaN NaN
3198 NaN NaN 6796.87416263511 13679099.9759496 NaN NaN NaN NaN NaN NaN
3199 NaN NaN 23661283746.2655 348437348882571 NaN NaN NaN NaN NaN NaN
3200 NaN NaN 106.011773960045 660463.875009676 NaN NaN NaN NaN NaN NaN
3201 NaN NaN 3.07512402408355e+35 4.35974883839547e+39 NaN NaN NaN NaN NaN NaN
3202 NaN NaN 1067.07627865274 8149204.44555596 NaN NaN NaN NaN NaN NaN
3203 NaN NaN 8.40388649619878e+37 6.99719578510361e+41 NaN NaN NaN NaN NaN NaN
3204 NaN NaN 105.898622007009 89967.0065562214 NaN NaN NaN NaN NaN NaN
3205 NaN NaN 9.94785132769779e+23 3.63003392320149e+27 NaN NaN NaN NaN NaN NaN
3206 NaN NaN 49.6576425958304 56618.569189762 NaN NaN NaN NaN NaN NaN
3207 NaN NaN 86916.6036583699 75070155.3505844 NaN NaN NaN NaN NaN NaN
3208 NaN NaN 806.171864316806 815095.087538753 NaN NaN NaN NaN NaN NaN
3209 NaN NaN 19043.7484183294 21614527.498625 NaN NaN NaN NaN NaN NaN
3210 NaN NaN 53.7964138291086 25350.1081937988 NaN NaN NaN NaN NaN NaN
3211 NaN NaN 59.6344735813307 31984.8714218298 NaN NaN NaN NaN NaN NaN
3212 NaN NaN 54.2950273353187 7655.37864425488 NaN NaN NaN NaN NaN NaN
3213 NaN NaN 6.22281842879374e+48 2.66994622445865e+53 NaN NaN NaN NaN NaN NaN
3214 NaN NaN 54.2153140585468 1584.07060990935 NaN NaN NaN NaN NaN NaN
3215 NaN NaN 253881645256.75 1.8361480439133e+15 NaN NaN NaN NaN NaN NaN
3216 NaN NaN 54.0531046829139 6706.03506344896 NaN NaN NaN NaN NaN NaN
3217 NaN NaN 333.921639521474 180737.736845832 NaN NaN NaN NaN NaN NaN
3218 NaN NaN 3.33543425755213e+32 5.17330791643315e+35 NaN NaN NaN NaN NaN NaN
3219 NaN NaN 18733.8756139666 28853556.6101871 NaN NaN NaN NaN NaN NaN
3220 NaN NaN 4.25452638491273e+22 1.45725174651498e+26 NaN NaN NaN NaN NaN NaN
3221 NaN NaN 200435.06156142 151391449.090041 NaN NaN NaN NaN NaN NaN
3222 NaN NaN 1365097655109.13 1.758535139994e+16 NaN NaN NaN NaN NaN NaN
3223 NaN NaN 166480.763700624 74519236.9966397 NaN NaN NaN NaN NaN NaN
3224 NaN NaN 3.12065447445236e+113 3.5226868527721e+117 NaN NaN NaN NaN NaN NaN
3225 NaN NaN 178719.420477776 52520144.7880179 NaN NaN NaN NaN NaN NaN
3226 NaN NaN 1.0318145093423e+65 6.33153429085263e+68 NaN NaN NaN NaN NaN NaN
3227 NaN NaN 214809.563052602 49718812.085681 NaN NaN NaN NaN NaN NaN
3228 NaN NaN 1.56723410442857e+44 5.39561347253669e+47 NaN NaN NaN NaN NaN NaN
3229 NaN NaN 193784.561616644 45783434.3424827 NaN NaN NaN NaN NaN NaN
3230 NaN NaN 2.24891252038452e+18 3.92623585670479e+22 NaN NaN NaN NaN NaN NaN
3231 NaN NaN 172631.649945709 50768515.7651751 NaN NaN NaN NaN NaN NaN
3232 NaN NaN 721184900384411 9.82058473693906e+18 NaN NaN NaN NaN NaN NaN
3233 NaN NaN 73695.0523510936 29511059.6737809 NaN NaN NaN NaN NaN NaN
3234 NaN NaN 8.81186936400934e+17 3.02625398348189e+22 NaN NaN NaN NaN NaN NaN
3235 NaN NaN 22543.1768122994 12408261.2767703 NaN NaN NaN NaN NaN NaN
3236 NaN NaN 517278276.050539 2577815645405.92 NaN NaN NaN NaN NaN NaN
3237 NaN NaN 12432.4987905705 9414598.07466753 NaN NaN NaN NaN NaN NaN
3238 NaN NaN 3.88374692049713e+18 2.97081807621266e+22 NaN NaN NaN NaN NaN NaN
3239 NaN NaN 127802.549324705 140723641.207854 NaN NaN NaN NaN NaN NaN
3240 NaN NaN 53.4233515215931 23804.9411946621 NaN NaN NaN NaN NaN NaN
3241 NaN NaN 58.5967159721407 27838.0993163591 NaN NaN NaN NaN NaN NaN
3242 NaN NaN 54.0109018129118 8660.27222299925 NaN NaN NaN NaN NaN NaN
3243 NaN NaN 1.98401063771286e+87 8.16757431918707e+91 NaN NaN NaN NaN NaN NaN
3244 NaN NaN 53.8712251645505 1981.20304327956 NaN NaN NaN NaN NaN NaN
3245 NaN NaN 1.81583193933214e+18 1.14166073462868e+22 NaN NaN NaN NaN NaN NaN
3246 NaN NaN 53.8678703183445 3108.07634498214 NaN NaN NaN NaN NaN NaN
3247 NaN NaN 205757.295656778 724099025.348246 NaN NaN NaN NaN NaN NaN
3248 NaN NaN 518630.714511882 429075868115.246 NaN NaN NaN NaN NaN NaN
3249 NaN NaN 20205.721913669 31493299.9977256 NaN NaN NaN NaN NaN NaN
3250 NaN NaN 1.13520804266259e+27 3.83066412348993e+30 NaN NaN NaN NaN NaN NaN
3251 NaN NaN 71109.4116321565 53833439.1188192 NaN NaN NaN NaN NaN NaN
3252 NaN NaN 5.5640564130451e+20 8.50532207784577e+24 NaN NaN NaN NaN NaN NaN
3253 NaN NaN 77124.8096242025 31335654.1064646 NaN NaN NaN NaN NaN NaN
3254 NaN NaN 1.04999612787137e+153 1.43510630253475e+157 NaN NaN NaN NaN NaN NaN
3255 NaN NaN 77601.4779316643 23189990.7369861 NaN NaN NaN NaN NaN NaN
3256 NaN NaN 1.25188322360215e+100 9.59298757067809e+103 NaN NaN NaN NaN NaN NaN
3257 NaN NaN 91112.017520452 20258057.5786896 NaN NaN NaN NaN NaN NaN
3258 NaN NaN 1.70492199949511e+90 8.26609404859927e+93 NaN NaN NaN NaN NaN NaN
3259 NaN NaN 77640.0946399359 18500215.7480028 NaN NaN NaN NaN NaN NaN
3260 NaN NaN 8.21887202884516e+26 3.61769928798398e+31 NaN NaN NaN NaN NaN NaN
3261 NaN NaN 67448.6565001901 18704396.0766735 NaN NaN NaN NaN NaN NaN
3262 NaN NaN 1.19852184837117e+21 4.54053545829624e+24 NaN NaN NaN NaN NaN NaN
3263 NaN NaN 23254.5070653209 8989125.92048652 NaN NaN NaN NaN NaN NaN
3264 NaN NaN 1.36563839106041e+50 2.15014548897537e+54 NaN NaN NaN NaN NaN NaN
3265 NaN NaN 6615.73623408028 3528299.62121512 NaN NaN NaN NaN NaN NaN
3266 NaN NaN 7.90487023062296e+41 2.27773643688852e+45 NaN NaN NaN NaN NaN NaN
3267 NaN NaN 5227.13571471701 3865952.4432113 NaN NaN NaN NaN NaN NaN
3268 NaN NaN 136032189662019 8.59993516346725e+16 NaN NaN NaN NaN NaN NaN
3269 NaN NaN 162300.69119004 155350622.295636 NaN NaN NaN NaN NaN NaN
3270 NaN NaN 51.6249831676372 22598.6383671379 NaN NaN NaN NaN NaN NaN
3271 NaN NaN 59.036377459006 24107.6913021445 NaN NaN NaN NaN NaN NaN
3272 NaN NaN 54.0981015670572 9784.97888223603 NaN NaN NaN NaN NaN NaN
3273 NaN NaN 2.44290224409657e+90 1.03980481916568e+95 NaN NaN NaN NaN NaN NaN
3274 NaN NaN 53.9665695880899 2425.82363152786 NaN NaN NaN NaN NaN NaN
3275 NaN NaN 1776410187428.39 1.25605504728392e+16 NaN NaN NaN NaN NaN NaN
3276 NaN NaN 53.9403335272506 4847.03063399971 NaN NaN NaN NaN NaN NaN
3277 NaN NaN 7714.08877340742 29742951.133624 NaN NaN NaN NaN NaN NaN
3278 NaN NaN 44001941.8268096 2437429072801.3 NaN NaN NaN NaN NaN NaN
3279 NaN NaN 2672.41603491853 4110998.24897581 NaN NaN NaN NaN NaN NaN
3280 NaN NaN 6.97741987416836e+46 1.98293700900226e+51 NaN NaN NaN NaN NaN NaN
3281 NaN NaN 19043.1550659884 14583182.694481 NaN NaN NaN NaN NaN NaN
3282 NaN NaN 5.24637171992221e+42 4.48285459611307e+46 NaN NaN NaN NaN NaN NaN
3283 NaN NaN 34815.9709300457 13109353.508446 NaN NaN NaN NaN NaN NaN
3284 NaN NaN 7.10495899219862e+132 1.02578288595952e+137 NaN NaN NaN NaN NaN NaN
3285 NaN NaN 34480.0743506803 9719800.999795 NaN NaN NaN NaN NaN NaN
3286 NaN NaN 6.1817713369967e+97 4.93748099498139e+101 NaN NaN NaN NaN NaN NaN
3287 NaN NaN 38617.7307440068 8031454.22403082 NaN NaN NaN NaN NaN NaN
3288 NaN NaN 1.63355902109735e+101 8.77948491911892e+104 NaN NaN NaN NaN NaN NaN
3289 NaN NaN 31850.5816051562 7505201.16944407 NaN NaN NaN NaN NaN NaN
3290 NaN NaN 6.69968333800073e+71 2.74106959248456e+75 NaN NaN NaN NaN NaN NaN
3291 NaN NaN 29149.2865594201 7500965.92935987 NaN NaN NaN NaN NaN NaN
3292 NaN NaN 3.00708124080204e+36 2.26004158061976e+40 NaN NaN NaN NaN NaN NaN
3293 NaN NaN 12726.0143561314 4628167.05965978 NaN NaN NaN NaN NaN NaN
3294 NaN NaN 1.64063952149052e+68 1.60836193256195e+72 NaN NaN NaN NaN NaN NaN
3295 NaN NaN 5704.09276269901 2935167.41398443 NaN NaN NaN NaN NaN NaN
3296 NaN NaN 8.45651469242273e+41 1.55004194919111e+46 NaN NaN NaN NaN NaN NaN
3297 NaN NaN 3557.32721290413 2436156.54211966 NaN NaN NaN NaN NaN NaN
3298 NaN NaN 642078.362670021 57925961135.5138 NaN NaN NaN NaN NaN NaN
3299 NaN NaN 3056.26366217775 2457754.28943623 NaN NaN NaN NaN NaN NaN
3300 NaN NaN 132.845424090502 183435.241836827 NaN NaN NaN NaN NaN NaN
3301 NaN NaN 59.5244452864584 20860.1084947343 NaN NaN NaN NaN NaN NaN
3302 NaN NaN 54.7352334473175 10889.5826668893 NaN NaN NaN NaN NaN NaN
3303 NaN NaN 8.05322069714075e+91 3.53851471737454e+96 NaN NaN NaN NaN NaN NaN
3304 NaN NaN 54.6114854531778 2955.7909712166 NaN NaN NaN NaN NaN NaN
3305 NaN NaN 83722824798.3574 592616535500902 NaN NaN NaN NaN NaN NaN
3306 NaN NaN 1933.57725048097 37473125.7126509 NaN NaN NaN NaN NaN NaN
3307 NaN NaN 286.939620442549 107053.842472306 NaN NaN NaN NaN NaN NaN
3308 NaN NaN 3.28320020805771e+66 1.93005648819651e+70 NaN NaN NaN NaN NaN NaN
3309 NaN NaN 234.692827316298 274904.448428078 NaN NaN NaN NaN NaN NaN
3310 NaN NaN 3.06593329275668e+129 5.92706109722863e+133 NaN NaN NaN NaN NaN NaN
3311 NaN NaN 9453.61701798045 7082303.12694599 NaN NaN NaN NaN NaN NaN
3312 NaN NaN 3.86991825946026e+19 3.70888765039532e+23 NaN NaN NaN NaN NaN NaN
3313 NaN NaN 15185.6807893251 5473173.01243916 NaN NaN NaN NaN NaN NaN
3314 NaN NaN 1.64475726936004e+110 2.40539781507326e+114 NaN NaN NaN NaN NaN NaN
3315 NaN NaN 13867.0430921837 3949180.39628595 NaN NaN NaN NaN NaN NaN
3316 NaN NaN 2.14398053987781e+110 1.83144678667949e+114 NaN NaN NaN NaN NaN NaN
3317 NaN NaN 14717.9154320692 3040742.24754799 NaN NaN NaN NaN NaN NaN
3318 NaN NaN 3.71759876775271e+123 2.24768594741327e+127 NaN NaN NaN NaN NaN NaN
3319 NaN NaN 12634.6233431905 2910692.88978063 NaN NaN NaN NaN NaN NaN
3320 NaN NaN 6.37086429792238e+144 2.49076018377454e+149 NaN NaN NaN NaN NaN NaN
3321 NaN NaN 10881.8942415177 2636956.41086605 NaN NaN NaN NaN NaN NaN
3322 NaN NaN 1.66531107084285e+128 2.12946099167215e+132 NaN NaN NaN NaN NaN NaN
3323 NaN NaN 4772.94145641257 1627022.99513738 NaN NaN NaN NaN NaN NaN
3324 NaN NaN 8.04408586277283e+165 5.05403123109176e+169 NaN NaN NaN NaN NaN NaN
3325 NaN NaN 2475.01921615991 1163091.64171533 NaN NaN NaN NaN NaN NaN
3326 NaN NaN 2.82992322759316e+115 6.49008579632837e+118 NaN NaN NaN NaN NaN NaN
3327 NaN NaN 4360.15533302857 2671109.74478247 NaN NaN NaN NaN NaN NaN
3328 NaN NaN 1.4823010363198e+31 1.31524999815264e+34 NaN NaN NaN NaN NaN NaN
3329 NaN NaN 13787.2395167159 10680606.8069373 NaN NaN NaN NaN NaN NaN
3330 NaN NaN 48.4100344850647 22019.9179665848 NaN NaN NaN NaN NaN NaN
3331 NaN NaN 59.8225797989394 18121.9591764121 NaN NaN NaN NaN NaN NaN
3332 NaN NaN 56.0780559805804 12079.6975128139 NaN NaN NaN NaN NaN NaN
3333 NaN NaN 2.06837257722084e+32 1.0823936033313e+37 NaN NaN NaN NaN NaN NaN
3334 NaN NaN 56.0311326740596 3636.26054662103 NaN NaN NaN NaN NaN NaN
3335 NaN NaN 7571328.44178051 61647334078.2966 NaN NaN NaN NaN NaN NaN
3336 NaN NaN 54.0559826290192 13803.1205428874 NaN NaN NaN NaN NaN NaN
3337 NaN NaN 216.247937145095 261235.293057658 NaN NaN NaN NaN NaN NaN
3338 NaN NaN 1.24464070888498e+46 1.37706113993877e+50 NaN NaN NaN NaN NaN NaN
3339 NaN NaN 1199.07551573972 1485850.58249768 NaN NaN NaN NaN NaN NaN
3340 NaN NaN 1.9084297904305e+44 5.60027208167656e+47 NaN NaN NaN NaN NaN NaN
3341 NaN NaN 4745.89494862275 3648954.84791633 NaN NaN NaN NaN NaN NaN
3342 NaN NaN 1.20729087693568e+17 7.00230980722621e+21 NaN NaN NaN NaN NaN NaN
3343 NaN NaN 5449.55790367231 2049275.13900411 NaN NaN NaN NaN NaN NaN
3344 NaN NaN 3.08950895519127e+126 5.42924016998242e+130 NaN NaN NaN NaN NaN NaN
3345 NaN NaN 5745.6017367516 1628646.38159008 NaN NaN NaN NaN NaN NaN
3346 NaN NaN 1.14809643014983e+93 1.63690829201178e+97 NaN NaN NaN NaN NaN NaN
3347 NaN NaN 6209.21575716439 1172659.64924382 NaN NaN NaN NaN NaN NaN
3348 NaN NaN 5.69262895117655e+76 9.15401021040645e+80 NaN NaN NaN NaN NaN NaN
3349 NaN NaN 5951.06783058676 1241165.90266967 NaN NaN NaN NaN NaN NaN
3350 NaN NaN 2.08890826136571e+64 6.1210812114907e+68 NaN NaN NaN NaN NaN NaN
3351 NaN NaN 5864.59641731795 1258722.85014355 NaN NaN NaN NaN NaN NaN
3352 NaN NaN 8.88195074492631e+47 1.00199438592612e+52 NaN NaN NaN NaN NaN NaN
3353 NaN NaN 4835.10024184131 1424742.77208616 NaN NaN NaN NaN NaN NaN
3354 NaN NaN 3.42287060644796e+45 1.61033532095685e+49 NaN NaN NaN NaN NaN NaN
3355 NaN NaN 3869.8674547834 1622514.34565859 NaN NaN NaN NaN NaN NaN
3356 NaN NaN 2.80802632035113e+28 1.18562881685751e+32 NaN NaN NaN NaN NaN NaN
3357 NaN NaN 5133.10629928523 3207830.85032422 NaN NaN NaN NaN NaN NaN
3358 NaN NaN 223.027845792027 107713.17041431 NaN NaN NaN NaN NaN NaN
3359 NaN NaN 23483.4879808098 168905029.298464 NaN NaN NaN NaN NaN NaN
3360 NaN NaN 48.0243019565134 21081.0689662811 NaN NaN NaN NaN NaN NaN
3361 NaN NaN 59.9747469299616 15895.4870083257 NaN NaN NaN NaN NaN NaN
3362 NaN NaN 58.5843401398409 15064.7920780406 NaN NaN NaN NaN NaN NaN
3363 NaN NaN 62.4698092869218 71878.2549362547 NaN NaN NaN NaN NaN NaN
3364 NaN NaN 47.3849925994579 9468850.82378422 NaN NaN NaN NaN NaN NaN
3365 NaN NaN 262.243899588566 494519.572820317 NaN NaN NaN NaN NaN NaN
3366 NaN NaN 58.6469059292718 8550.45570871069 NaN NaN NaN NaN NaN NaN
3367 NaN NaN 7.56364997510155e+16 2.63010405047194e+21 NaN NaN NaN NaN NaN NaN
3368 NaN NaN 64.8354847344771 24769.365491383 NaN NaN NaN NaN NaN NaN
3369 NaN NaN 1.55986678890327e+36 1.42304565636246e+41 NaN NaN NaN NaN NaN NaN
3370 NaN NaN 93.576277266946 131632.173405099 NaN NaN NaN NaN NaN NaN
3371 NaN NaN 1.42464908305321e+21 2.29367720570269e+26 NaN NaN NaN NaN NaN NaN
3372 NaN NaN 2.6174890982705e+22 9.80491149709018e+27 NaN NaN NaN NaN NaN NaN
3373 NaN NaN 89903834.439391 223525268293.94 NaN NaN NaN NaN NaN NaN
3374 NaN NaN 7.10732644717806e+25 1.54756335863388e+31 NaN NaN NaN NaN NaN NaN
3375 NaN NaN 135427635446570 9.90199270185581e+17 NaN NaN NaN NaN NaN NaN
3376 NaN NaN 109.704594644208 97699.2596241042 NaN NaN NaN NaN NaN NaN
3377 NaN NaN 296020186364389 5.49986947133742e+18 NaN NaN NaN NaN NaN NaN
3378 NaN NaN 407.838210693267 258543.853245246 NaN NaN NaN NaN NaN NaN
3379 NaN NaN 5.1499075774692e+23 9.31102339515128e+26 NaN NaN NaN NaN NaN NaN
3380 NaN NaN 87.1438377368113 54879.4896296674 NaN NaN NaN NaN NaN NaN
3381 NaN NaN 1.71527052994581e+23 5.23657192185492e+26 NaN NaN NaN NaN NaN NaN
3382 NaN NaN 78.9070938699388 43943.0680744417 NaN NaN NaN NaN NaN NaN
3383 NaN NaN 1.57959377680098e+47 5.12503831012475e+50 NaN NaN NaN NaN NaN NaN
3384 NaN NaN 70.5872753521906 38871.1991860493 NaN NaN NaN NaN NaN NaN
3385 NaN NaN 3.34913085093567e+50 4.10463279049874e+53 NaN NaN NaN NaN NaN NaN
3386 NaN NaN 62.1784511610709 35626.5045436185 NaN NaN NaN NaN NaN NaN
3387 NaN NaN 6.66277830037993e+42 1.97203916228709e+46 NaN NaN NaN NaN NaN NaN
3388 NaN NaN 52.7523357852515 29223.4826805569 NaN NaN NaN NaN NaN NaN
3389 NaN NaN 52134950417515.1 2.93588121248704e+17 NaN NaN NaN NaN NaN NaN
3390 NaN NaN 47.9445147011786 20433.9311739285 NaN NaN NaN NaN NaN NaN
3391 NaN NaN 60.0464225978787 14176.2847290172 NaN NaN NaN NaN NaN NaN
3392 NaN NaN 62.8039291887494 20097.2192212097 NaN NaN NaN NaN NaN NaN
3393 NaN NaN 65.9070209560495 79122.5797329054 NaN NaN NaN NaN NaN NaN
3394 NaN NaN 11662286.5972712 1603081527.80479 NaN NaN NaN NaN NaN NaN
3395 NaN NaN 236.495012836625 151923.354382629 NaN NaN NaN NaN NaN NaN
3396 NaN NaN 5633053.06528122 174211223244.621 NaN NaN NaN NaN NaN NaN
3397 NaN NaN 64017300.5832303 18595702430729.2 NaN NaN NaN NaN NaN NaN
3398 NaN NaN 63.2899445882791 31208.4908156489 NaN NaN NaN NaN NaN NaN
3399 NaN NaN 4.45813459870343e+17 4.93923553081116e+22 NaN NaN NaN NaN NaN NaN
3400 NaN NaN 88.8293176129314 137783.023295683 NaN NaN NaN NaN NaN NaN
3401 NaN NaN 2.26447519503277e+26 1.6747073565589e+31 NaN NaN NaN NaN NaN NaN
3402 NaN NaN 191.951984440489 139891.148338864 NaN NaN NaN NaN NaN NaN
3403 NaN NaN 7.26787533515019e+25 8.02884091129071e+29 NaN NaN NaN NaN NaN NaN
3404 NaN NaN 121.362989986938 172668.38389246 NaN NaN NaN NaN NaN NaN
3405 NaN NaN 1.28825803375969e+25 6.13169337463333e+28 NaN NaN NaN NaN NaN NaN
3406 NaN NaN 135.549539392791 1016728.31697251 NaN NaN NaN NaN NaN NaN
3407 NaN NaN 1.05386841658825e+25 5.87439976974377e+29 NaN NaN NaN NaN NaN NaN
3408 NaN NaN 56.1635838459506 195829.392603226 NaN NaN NaN NaN NaN NaN
3409 NaN NaN 2.78468636757208e+21 7.37919529046844e+25 NaN NaN NaN NaN NaN NaN
3410 NaN NaN 57.6032475411554 171162.898910145 NaN NaN NaN NaN NaN NaN
3411 NaN NaN 9.81593186443541e+19 4.6100348740524e+23 NaN NaN NaN NaN NaN NaN
3412 NaN NaN 51.1852091504334 82640.02907287 NaN NaN NaN NaN NaN NaN
3413 NaN NaN 1.04721868996394e+18 1.52579362510772e+22 NaN NaN NaN NaN NaN NaN
3414 NaN NaN 49.2897167730323 56025.8935063362 NaN NaN NaN NaN NaN NaN
3415 NaN NaN 1.69041626771356e+25 1.85140564794186e+28 NaN NaN NaN NaN NaN NaN
3416 NaN NaN 47.8550284992468 38017.9207920036 NaN NaN NaN NaN NaN NaN
3417 NaN NaN 3.80816186358707e+27 3.34138050986339e+31 NaN NaN NaN NaN NaN NaN
3418 NaN NaN 50.6229848799416 31210.4085567457 NaN NaN NaN NaN NaN NaN
3419 NaN NaN 6046555545117.07 1.06630723357972e+15 NaN NaN NaN NaN NaN NaN
3420 NaN NaN 1848.23398405182 13924078.6629505 NaN NaN NaN NaN NaN NaN
3421 NaN NaN 60.0788325385425 12969.801090671 NaN NaN NaN NaN NaN NaN
3422 NaN NaN 68.5243197333753 25472.6386925533 NaN NaN NaN NaN NaN NaN
3423 NaN NaN 74.218061927677 185117.782213842 NaN NaN NaN NaN NaN NaN
3424 NaN NaN 20606.3014099044 400800170.202427 NaN NaN NaN NaN NaN NaN
3425 NaN NaN 240.592926187777 405915.315546275 NaN NaN NaN NaN NaN NaN
3426 NaN NaN 93378681031.7049 1.84694822131928e+15 NaN NaN NaN NaN NaN NaN
3427 NaN NaN 123.72827736667 194880.64371146 NaN NaN NaN NaN NaN NaN
3428 NaN NaN 8.36283774493749e+22 2.47506957948757e+26 NaN NaN NaN NaN NaN NaN
3429 NaN NaN 558.849079548179 1045950.48512647 NaN NaN NaN NaN NaN NaN
3430 NaN NaN 76.1418320472161 91693.291320954 NaN NaN NaN NaN NaN NaN
3431 NaN NaN 652827987983.183 9.17060640907933e+15 NaN NaN NaN NaN NaN NaN
3432 NaN NaN 175.840052574841 333340.006290873 NaN NaN NaN NaN NaN NaN
3433 NaN NaN 1299244460851.62 1.76441986050289e+17 NaN NaN NaN NaN NaN NaN
3434 NaN NaN 114.45684580974 175749.188286298 NaN NaN NaN NaN NaN NaN
3435 NaN NaN 13056847651754.7 6.25947218326583e+17 NaN NaN NaN NaN NaN NaN
3436 NaN NaN 99.7127228817475 225820.952236533 NaN NaN NaN NaN NaN NaN
3437 NaN NaN 727856514070.922 1.56305157293074e+15 NaN NaN NaN NaN NaN NaN
3438 NaN NaN 66629275.4432707 23677834960507.2 NaN NaN NaN NaN NaN NaN
3439 NaN NaN 33773986316.9615 279042450434400 NaN NaN NaN NaN NaN NaN
3440 NaN NaN 1.66455987558539e+15 1.92926265407698e+20 NaN NaN NaN NaN NaN NaN
3441 NaN NaN 5561247556.16171 28551445415030.7 NaN NaN NaN NaN NaN NaN
3442 NaN NaN 1.03571464652477e+21 4.64384095484331e+24 NaN NaN NaN NaN NaN NaN
3443 NaN NaN 874772267.89429 867572903377.88 NaN NaN NaN NaN NaN NaN
3444 NaN NaN 1.42461790624076e+26 8.05010607485451e+30 NaN NaN NaN NaN NaN NaN
3445 NaN NaN 719931963.26298 310447732067.712 NaN NaN NaN NaN NaN NaN
3446 NaN NaN 7.32843521481841e+30 2.36933782584787e+34 NaN NaN NaN NaN NaN NaN
3447 NaN NaN 616457737.322779 100398909230.244 NaN NaN NaN NaN NaN NaN
3448 NaN NaN 3.01414735684357e+37 3.51712675079474e+40 NaN NaN NaN NaN NaN NaN
3449 NaN NaN 58679914.1836795 3468760675.46672 NaN NaN NaN NaN NaN NaN
3450 NaN NaN 1.16192212205398e+50 9.73579602607077e+52 NaN NaN NaN NaN NaN NaN
3451 NaN NaN 60.092698595266 12311.049337068 NaN NaN NaN NaN NaN NaN
3452 NaN NaN 74.7601094227909 32207.4993254254 NaN NaN NaN NaN NaN NaN
3453 NaN NaN 28560928452.0119 904485292065117 NaN NaN NaN NaN NaN NaN
3454 NaN NaN 74.6845542945513 8388.43793093358 NaN NaN NaN NaN NaN NaN
3455 NaN NaN 1460.12248946736 13323697.0164607 NaN NaN NaN NaN NaN NaN
3456 NaN NaN 74.783666643168 16138.070390479 NaN NaN NaN NaN NaN NaN
3457 NaN NaN 1435521.05081603 5100650815.20771 NaN NaN NaN NaN NaN NaN
3458 NaN NaN 78.6684250587388 48183.9669217614 NaN NaN NaN NaN NaN NaN
3459 NaN NaN 1525238581.18153 804726338636174 NaN NaN NaN NaN NaN NaN
3460 NaN NaN 71772.6104341195 345032935.123806 NaN NaN NaN NaN NaN NaN
3461 NaN NaN 113.572511645316 99926.7990952335 NaN NaN NaN NaN NaN NaN
3462 NaN NaN 69012647657204.6 4.6002427324039e+17 NaN NaN NaN NaN NaN NaN
3463 NaN NaN 143.592902765087 68089.6170918349 NaN NaN NaN NaN NaN NaN
3464 NaN NaN 118.221157239992 724637.776637572 NaN NaN NaN NaN NaN NaN
3465 NaN NaN 9946219131773.13 3.89110088529623e+16 NaN NaN NaN NaN NaN NaN
3466 NaN NaN 30973.4789878428 1732613475.53423 NaN NaN NaN NaN NaN NaN
3467 NaN NaN 6.18093792645682e+26 3.95367896106169e+31 NaN NaN NaN NaN NaN NaN
3468 NaN NaN 174604.530722454 2514496341.13716 NaN NaN NaN NaN NaN NaN
3469 NaN NaN 3.81458644643814e+27 7.33268723982044e+31 NaN NaN NaN NaN NaN NaN
3470 NaN NaN 178892.629650006 1399694412.86362 NaN NaN NaN NaN NaN NaN
3471 NaN NaN 1.06195907571651e+25 6.73642313219053e+28 NaN NaN NaN NaN NaN NaN
3472 NaN NaN 44339.4338022666 550023417.39399 NaN NaN NaN NaN NaN NaN
3473 NaN NaN 4.14288958132679e+34 1.9903829482749e+37 NaN NaN NaN NaN NaN NaN
3474 NaN NaN 548564.613852231 585865753.359035 NaN NaN NaN NaN NaN NaN
3475 NaN NaN 1.67869854526152e+40 6.03901400840972e+42 NaN NaN NaN NaN NaN NaN
3476 NaN NaN 427623.246708066 272203954.456931 NaN NaN NaN NaN NaN NaN
3477 NaN NaN 1.00033310760046e+34 3.7981146457035e+37 NaN NaN NaN NaN NaN NaN
3478 NaN NaN 66357.1630898662 33765734.3206166 NaN NaN NaN NaN NaN NaN
3479 NaN NaN 6.31461542152902e+19 1.72633348768961e+23 NaN NaN NaN NaN NaN NaN
3480 NaN NaN 2.32107761087826e+27 8.78899400206497e+29 NaN NaN NaN NaN NaN NaN
3481 NaN NaN 60.096813188275 12296.6448543489 NaN NaN NaN NaN NaN NaN
3482 NaN NaN 80.417314973434 40963.1400797486 NaN NaN NaN NaN NaN NaN
3483 NaN NaN 1.75339303136829e+83 6.50086584113887e+87 NaN NaN NaN NaN NaN NaN
3484 NaN NaN 81.0897582539579 11293.6427329752 NaN NaN NaN NaN NaN NaN
3485 NaN NaN 21402012223.8188 123194992378906 NaN NaN NaN NaN NaN NaN
3486 NaN NaN 81.1562544059733 21363.6775132592 NaN NaN NaN NaN NaN NaN
3487 NaN NaN 117.049221459105 159426.701813657 NaN NaN NaN NaN NaN NaN
3488 NaN NaN 1.41880616169548e+36 4.52482541618063e+41 NaN NaN NaN NaN NaN NaN
3489 NaN NaN 83.4585289824532 92577.7842321786 NaN NaN NaN NaN NaN NaN
3490 NaN NaN 1.9625342868332e+95 4.17162120848027e+99 NaN NaN NaN NaN NaN NaN
3491 NaN NaN 70.2229889594475 52999.0281186351 NaN NaN NaN NaN NaN NaN
3492 NaN NaN 4.40202258871231e+56 7.0403032000984e+60 NaN NaN NaN NaN NaN NaN
3493 NaN NaN 70.7294503885651 30574.0893143957 NaN NaN NaN NaN NaN NaN
3494 NaN NaN 6.6872053526082e+161 9.7607395739437e+165 NaN NaN NaN NaN NaN NaN
3495 NaN NaN 71.2746063424693 20350.0906660135 NaN NaN NaN NaN NaN NaN
3496 NaN NaN 2.15284337625038e+83 1.6239141610585e+87 NaN NaN NaN NaN NaN NaN
3497 NaN NaN 73.0389968915509 13691.25518714 NaN NaN NaN NaN NaN NaN
3498 NaN NaN 2.74152857915465e+82 1.23497190744549e+86 NaN NaN NaN NaN NaN NaN
3499 NaN NaN 71.9838365589857 11800.4534393785 NaN NaN NaN NaN NaN NaN
3500 NaN NaN 6.93520632461574e+26 1.73501909904474e+30 NaN NaN NaN NaN NaN NaN
3501 NaN NaN 71.3612679347586 12190.2986851242 NaN NaN NaN NaN NaN NaN
3502 NaN NaN 6.57876285509907e+22 1.10471198761992e+26 NaN NaN NaN NaN NaN NaN
3503 NaN NaN 66.2532653744181 15268.2115688784 NaN NaN NaN NaN NaN NaN
3504 NaN NaN 1.77246794742743e+32 1.68439132441754e+36 NaN NaN NaN NaN NaN NaN
3505 NaN NaN 64.8547298885599 19487.7802318117 NaN NaN NaN NaN NaN NaN
3506 NaN NaN 444108275837384 8.59409298217685e+17 NaN NaN NaN NaN NaN NaN
3507 NaN NaN 64.8274098821452 26633.7216447065 NaN NaN NaN NaN NaN NaN
3508 NaN NaN 56384779741754.2 2.32183183071836e+17 NaN NaN NaN NaN NaN NaN
3509 NaN NaN 938521406228.364 56784919110209.9 NaN NaN NaN NaN NaN NaN
3510 NaN NaN 58.1650960404547 23877.483915022 NaN NaN NaN NaN NaN NaN
3511 NaN NaN 60.0922871395074 13140.4027177337 NaN NaN NaN NaN NaN NaN
3512 NaN NaN 93.2133707238339 50593.5305207106 NaN NaN NaN NaN NaN NaN
3513 NaN NaN 2.08355447351107e+87 8.99029963618468e+91 NaN NaN NaN NaN NaN NaN
3514 NaN NaN 94.746556911827 15451.5031343472 NaN NaN NaN NaN NaN NaN
3515 NaN NaN 1906848106.52917 11080424960191.9 NaN NaN NaN NaN NaN NaN
3516 NaN NaN 95.1671666469324 30703.7324829644 NaN NaN NaN NaN NaN NaN
3517 NaN NaN 103.001110638897 130507.792491112 NaN NaN NaN NaN NaN NaN
3518 NaN NaN 1.33500593907434e+44 2.0083578065386e+48 NaN NaN NaN NaN NaN NaN
3519 NaN NaN 75.989049881639 74646.8755510448 NaN NaN NaN NaN NaN NaN
3520 NaN NaN 1.65078815139335e+108 3.60994270758358e+112 NaN NaN NaN NaN NaN NaN
3521 NaN NaN 66.0579004909215 48910.2332877087 NaN NaN NaN NaN NaN NaN
3522 NaN NaN 8.18433913155383e+25 3.2935402565327e+31 NaN NaN NaN NaN NaN NaN
3523 NaN NaN 64.939913951073 23308.9637425867 NaN NaN NaN NaN NaN NaN
3524 NaN NaN 9.35676206710917e+123 1.69611485493704e+128 NaN NaN NaN NaN NaN NaN
3525 NaN NaN 64.3644002465494 16807.7669746102 NaN NaN NaN NaN NaN NaN
3526 NaN NaN 1.7852182093861e+37 1.53584229668134e+41 NaN NaN NaN NaN NaN NaN
3527 NaN NaN 64.1957646887809 10901.2686493357 NaN NaN NaN NaN NaN NaN
3528 NaN NaN 5.72572981152386e+32 2.79811808905014e+36 NaN NaN NaN NaN NaN NaN
3529 NaN NaN 64.0974371486377 11323.8411975133 NaN NaN NaN NaN NaN NaN
3530 NaN NaN 215788.634418868 10949734387.2262 NaN NaN NaN NaN NaN NaN
3531 NaN NaN 64.0080099814149 11319.4436793083 NaN NaN NaN NaN NaN NaN
3532 NaN NaN 1063.19735706496 1403405.94921841 NaN NaN NaN NaN NaN NaN
3533 NaN NaN 63.9623445358836 15246.3496541294 NaN NaN NaN NaN NaN NaN
3534 NaN NaN 1147.44868910908 12179807.5486003 NaN NaN NaN NaN NaN NaN
3535 NaN NaN 63.7868726382428 21420.138067008 NaN NaN NaN NaN NaN NaN
3536 NaN NaN 6496.04910004294 9237347.56885896 NaN NaN NaN NaN NaN NaN
3537 NaN NaN 63.7645549030059 30406.212802565 NaN NaN NaN NaN NaN NaN
3538 NaN NaN 2495933141.91096 6753273961660.56 NaN NaN NaN NaN NaN NaN
3539 NaN NaN 63.6876196683576 34415.7431358301 NaN NaN NaN NaN NaN NaN
3540 NaN NaN 35522303699.0988 855249145128.701 NaN NaN NaN NaN NaN NaN
3541 NaN NaN 60.0670169993315 15280.8060817943 NaN NaN NaN NaN NaN NaN
3542 NaN NaN 136.452546983468 59692.0042771594 NaN NaN NaN NaN NaN NaN
3543 NaN NaN 72.2437547973015 297931.456435737 NaN NaN NaN NaN NaN NaN
3544 NaN NaN 134.914685430344 14701.8908512036 NaN NaN NaN NaN NaN NaN
3545 NaN NaN 112.372871199002 249548.016418096 NaN NaN NaN NaN NaN NaN
3546 NaN NaN 135.195145550107 33678.419527577 NaN NaN NaN NaN NaN NaN
3547 NaN NaN 2585128328.27649 566420800709381 NaN NaN NaN NaN NaN NaN
3548 NaN NaN 206.178880176309 62494.3025905661 NaN NaN NaN NaN NaN NaN
3549 NaN NaN 3.7980395650474e+30 8.8961961178846e+34 NaN NaN NaN NaN NaN NaN
3550 NaN NaN 272.621494291841 127170.543605625 NaN NaN NaN NaN NaN NaN
3551 NaN NaN 5.31414942488225e+19 5.99325804370039e+24 NaN NaN NaN NaN NaN NaN
3552 NaN NaN 166.33830624239 255156.703234637 NaN NaN NaN NaN NaN NaN
3553 NaN NaN 20401867917.208 808351880581689 NaN NaN NaN NaN NaN NaN
3554 NaN NaN 69.8233608641366 44101.1891052867 NaN NaN NaN NaN NaN NaN
3555 NaN NaN 6.24875447196611e+23 1.40832516640345e+28 NaN NaN NaN NaN NaN NaN
3556 NaN NaN 66.130798115981 28648.5390721858 NaN NaN NaN NaN NaN NaN
3557 NaN NaN 7.15895454638712e+27 1.04291915721983e+31 NaN NaN NaN NaN NaN NaN
3558 NaN NaN 64.3002977538806 17550.6119179767 NaN NaN NaN NaN NaN NaN
3559 NaN NaN 3.41226628992075e+60 2.08277714278512e+63 NaN NaN NaN NaN NaN NaN
3560 NaN NaN 63.8951799445444 20574.3844741067 NaN NaN NaN NaN NaN NaN
3561 NaN NaN 1.72775359936139e+54 8.77877183627065e+57 NaN NaN NaN NaN NaN NaN
3562 NaN NaN 63.2047214438275 21785.5670285239 NaN NaN NaN NaN NaN NaN
3563 NaN NaN 5.59794125898842e+74 1.6590321108738e+78 NaN NaN NaN NaN NaN NaN
3564 NaN NaN 60.7125742233539 26881.5533202669 NaN NaN NaN NaN NaN NaN
3565 NaN NaN 2.70331121943038e+58 5.51972125674822e+62 NaN NaN NaN NaN NaN NaN
3566 NaN NaN 59.0486407126936 39167.9328853243 NaN NaN NaN NaN NaN NaN
3567 NaN NaN 3.91603892661709e+25 3.86108244832649e+28 NaN NaN NaN NaN NaN NaN
3568 NaN NaN 4485.86363073651 10535236.94852 NaN NaN NaN NaN NaN NaN
3569 NaN NaN 3819980873.54909 256650674602468 NaN NaN NaN NaN NaN NaN
3570 NaN NaN 108.789262767108 48176.8645503028 NaN NaN NaN NaN NaN NaN
3571 NaN NaN 59.9355918808265 19590.0292796915 NaN NaN NaN NaN NaN NaN
3572 NaN NaN 208.195341135157 58722.1790819836 NaN NaN NaN NaN NaN NaN
3573 NaN NaN 156.429435150136 154427.732905804 NaN NaN NaN NaN NaN NaN
3574 NaN NaN 391948.220231402 24081451257.184 NaN NaN NaN NaN NaN NaN
3575 NaN NaN 143.11233111098 281691.042225111 NaN NaN NaN NaN NaN NaN
3576 NaN NaN 50103705284079.7 6.31353048340618e+17 NaN NaN NaN NaN NaN NaN
3577 NaN NaN 75.5122292819254 164921.49402385 NaN NaN NaN NaN NaN NaN
3578 NaN NaN 29815053.0181666 1807166747398.7 NaN NaN NaN NaN NaN NaN
3579 NaN NaN 4429498207935.95 5.54305254313593e+16 NaN NaN NaN NaN NaN NaN
3580 NaN NaN 298.837704759151 71833.9402473225 NaN NaN NaN NaN NaN NaN
3581 NaN NaN 4.31586986004382e+26 2.86367706095141e+31 NaN NaN NaN NaN NaN NaN
3582 NaN NaN 135.667176604107 253329.817975459 NaN NaN NaN NaN NaN NaN
3583 NaN NaN 9.19171786578856e+27 1.50414890663753e+31 NaN NaN NaN NaN NaN NaN
3584 NaN NaN 67.2012120846443 44858.7284626685 NaN NaN NaN NaN NaN NaN
3585 NaN NaN 1.08705664110124e+62 5.54615747674809e+65 NaN NaN NaN NaN NaN NaN
3586 NaN NaN 64.2869260543198 31349.9976720259 NaN NaN NaN NaN NaN NaN
3587 NaN NaN 2.14704518375234e+95 3.34964566058301e+99 NaN NaN NaN NaN NaN NaN
3588 NaN NaN 3035.00272462019 82115254.5457849 NaN NaN NaN NaN NaN NaN
3589 NaN NaN 9.97187645937859e+53 2.37183792494692e+57 NaN NaN NaN NaN NaN NaN
3590 NaN NaN 24943.0531826652 837420763.975656 NaN NaN NaN NaN NaN NaN
3591 NaN NaN 5.74839162803851e+85 9.95887408967275e+89 NaN NaN NaN NaN NaN NaN
3592 NaN NaN 137542.631383388 183019392.40567 NaN NaN NaN NaN NaN NaN
3593 NaN NaN 2.63488439785242e+64 9.4121659221376e+67 NaN NaN NaN NaN NaN NaN
3594 NaN NaN 46523.4438447296 238820418.393259 NaN NaN NaN NaN NaN NaN
3595 NaN NaN 2.47465923073158e+70 2.82262734681311e+73 NaN NaN NaN NaN NaN NaN
3596 NaN NaN 79342.6741985906 115045012.676708 NaN NaN NaN NaN NaN NaN
3597 NaN NaN 1.62365262269465e+66 1.12732858304886e+69 NaN NaN NaN NaN NaN NaN
3598 NaN NaN 266.550944567037 113774.718338656 NaN NaN NaN NaN NaN NaN
3599 NaN NaN 49352348339.3626 33268288110451.6 NaN NaN NaN NaN NaN NaN
3600 NaN NaN 284.939364788075 79122.2183592429 NaN NaN NaN NaN NaN NaN
3601 NaN NaN 58.9121845851455 27733.2125990957 NaN NaN NaN NaN NaN NaN
3602 NaN NaN 277.006737783801 28935.8163999994 NaN NaN NaN NaN NaN NaN
3603 NaN NaN 83.3228795891285 305560.011884234 NaN NaN NaN NaN NaN NaN
3604 NaN NaN 275.308752738392 11518.9738666296 NaN NaN NaN NaN NaN NaN
3605 NaN NaN 70.0993288861651 337342.154848832 NaN NaN NaN NaN NaN NaN
3606 NaN NaN 276.308764690221 12234.7148929625 NaN NaN NaN NaN NaN NaN
3607 NaN NaN 59.2539646343717 193596.067102229 NaN NaN NaN NaN NaN NaN
3608 NaN NaN 2266858.03193148 59351900083.6485 NaN NaN NaN NaN NaN NaN
3609 NaN NaN 64.489449888951 77443.2612164962 NaN NaN NaN NaN NaN NaN
3610 NaN NaN 3.65280954413366e+21 4.602340599488e+25 NaN NaN NaN NaN NaN NaN
3611 NaN NaN 62.5304659989209 39094.0616783958 NaN NaN NaN NaN NaN NaN
3612 NaN NaN 1305089980466.68 4.39540932322929e+16 NaN NaN NaN NaN NaN NaN
3613 NaN NaN 61.8958057182553 23114.9214594377 NaN NaN NaN NaN NaN NaN
3614 NaN NaN 127093005.813249 1368662695143.97 NaN NaN NaN NaN NaN NaN
3615 NaN NaN 61.8449735940127 14658.1552210133 NaN NaN NaN NaN NaN NaN
3616 NaN NaN 11226820354924.7 6.86149480248388e+16 NaN NaN NaN NaN NaN NaN
3617 NaN NaN 61.8164586831559 10590.359733844 NaN NaN NaN NaN NaN NaN
3618 NaN NaN 1.92078307873373e+18 7.03561125133845e+21 NaN NaN NaN NaN NaN NaN
3619 NaN NaN 61.8001537278265 8861.58238892836 NaN NaN NaN NaN NaN NaN
3620 NaN NaN 826700372326.053 2.15126332388926e+15 NaN NaN NaN NaN NaN NaN
3621 NaN NaN 61.7400021852235 10247.3527079977 NaN NaN NaN NaN NaN NaN
3622 NaN NaN 1927990316.36899 3241107924056.61 NaN NaN NaN NaN NaN NaN
3623 NaN NaN 61.4509038403989 12988.8833533261 NaN NaN NaN NaN NaN NaN
3624 NaN NaN 138433.243804741 274631233.277598 NaN NaN NaN NaN NaN NaN
3625 NaN NaN 72.9796632600758 33825.3414187488 NaN NaN NaN NaN NaN NaN
3626 NaN NaN 329612.858246295 174094090.70983 NaN NaN NaN NaN NaN NaN
3627 NaN NaN 61.6527930063352 24942.6714185701 NaN NaN NaN NaN NaN NaN
3628 NaN NaN 68099397683.2592 374618838364303 NaN NaN NaN NaN NaN NaN
3629 NaN NaN 64.2735759056488 34117.7695214811 NaN NaN NaN NaN NaN NaN
3630 NaN NaN 10160.4303949329 10685534.1774162 NaN NaN NaN NaN NaN NaN
3631 NaN NaN 48.8850901655973 42609.6787265821 NaN NaN NaN NaN NaN NaN
3632 NaN NaN 308.216624654573 20500.5155081712 NaN NaN NaN NaN NaN NaN
3633 NaN NaN 7.37268718356997e+60 2.95960473442261e+65 NaN NaN NaN NaN NaN NaN
3634 NaN NaN 311.759123627313 5055.6679945497 NaN NaN NaN NaN NaN NaN
3635 NaN NaN 48299604.2887565 264148468841.262 NaN NaN NaN NaN NaN NaN
3636 NaN NaN 311.902115229707 8365.36694988084 NaN NaN NaN NaN NaN NaN
3637 NaN NaN 73.580690641457 115952.985119314 NaN NaN NaN NaN NaN NaN
3638 NaN NaN 2.33909920027955e+26 6.51113151969921e+29 NaN NaN NaN NaN NaN NaN
3639 NaN NaN 63.3985931621746 63069.3144741186 NaN NaN NaN NaN NaN NaN
3640 NaN NaN 5.105801889251e+24 4.01474697520505e+28 NaN NaN NaN NaN NaN NaN
3641 NaN NaN 61.4611921237143 34181.169184661 NaN NaN NaN NaN NaN NaN
3642 NaN NaN 4.66294572680991e+34 5.01935239638206e+38 NaN NaN NaN NaN NaN NaN
3643 NaN NaN 61.5462888342948 18852.6776974969 NaN NaN NaN NaN NaN NaN
3644 NaN NaN 6.80590314926904e+223 1.04342034265448e+228 NaN NaN NaN NaN NaN NaN
3645 NaN NaN 61.2851837268972 13384.7751011618 NaN NaN NaN NaN NaN NaN
3646 NaN NaN 6.84396920369123e+141 5.20602687586603e+145 NaN NaN NaN NaN NaN NaN
3647 NaN NaN 61.0213499771808 9778.82508090082 NaN NaN NaN NaN NaN NaN
3648 NaN NaN 1.60710403882242e+154 8.02177237487295e+157 NaN NaN NaN NaN NaN NaN
3649 NaN NaN 60.9261490054906 10750.6067237167 NaN NaN NaN NaN NaN NaN
3650 NaN NaN 5.35128596489937e+112 2.22098905007788e+117 NaN NaN NaN NaN NaN NaN
3651 NaN NaN 60.7721327694543 12073.4724758896 NaN NaN NaN NaN NaN NaN
3652 NaN NaN 2.3961717166524e+68 7.48551245078697e+71 NaN NaN NaN NaN NaN NaN
3653 NaN NaN 60.3285635723318 15775.3327286156 NaN NaN NaN NaN NaN NaN
3654 NaN NaN 3.62739283645387e+107 1.43096152629505e+112 NaN NaN NaN NaN NaN NaN
3655 NaN NaN 59.8815165214676 20742.2664838224 NaN NaN NaN NaN NaN NaN
3656 NaN NaN 1.19876756286435e+83 4.00222733223561e+86 NaN NaN NaN NaN NaN NaN
3657 NaN NaN 59.8310259189088 28985.2858989446 NaN NaN NaN NaN NaN NaN
3658 NaN NaN 4.36200014108505e+34 3.2002806278269e+37 NaN NaN NaN NaN NaN NaN
3659 NaN NaN 1776898.43577341 7655633103.28365 NaN NaN NaN NaN NaN NaN
3660 NaN NaN 316.414084774083 69476.8716876202 NaN NaN NaN NaN NaN NaN
3661 NaN NaN 304.207302442599 165488.295066681 NaN NaN NaN NaN NaN NaN
3662 NaN NaN 291.360701283682 58990.1840594827 NaN NaN NaN NaN NaN NaN
3663 NaN NaN 4.2087816585599e+87 2.07254421074511e+92 NaN NaN NaN NaN NaN NaN
3664 NaN NaN 294.630632694322 15381.2116556109 NaN NaN NaN NaN NaN NaN
3665 NaN NaN 49017715031347.4 2.63563448084991e+17 NaN NaN NaN NaN NaN NaN
3666 NaN NaN 291.881585159936 26151.470417866 NaN NaN NaN NaN NaN NaN
3667 NaN NaN 17794.7330592213 54878539.5804449 NaN NaN NaN NaN NaN NaN
3668 NaN NaN 262.365033415514 64802.0997719514 NaN NaN NaN NaN NaN NaN
3669 NaN NaN 688704949.396884 311679539984997 NaN NaN NaN NaN NaN NaN
3670 NaN NaN 163.053806721935 129258.401582192 NaN NaN NaN NaN NaN NaN
3671 NaN NaN 105369.067569893 590232329.608796 NaN NaN NaN NaN NaN NaN
3672 NaN NaN 108.126459314774 71117.4228684374 NaN NaN NaN NaN NaN NaN
3673 NaN NaN 5390018470.60266 59258192598036.7 NaN NaN NaN NaN NaN NaN
3674 NaN NaN 62.8325122868655 35162.7979592498 NaN NaN NaN NaN NaN NaN
3675 NaN NaN 6.75002167618158e+18 3.62356061703861e+22 NaN NaN NaN NaN NaN NaN
3676 NaN NaN 61.2537439953468 32576.6065448905 NaN NaN NaN NaN NaN NaN
3677 NaN NaN 12329518586592.9 8.26862760326286e+16 NaN NaN NaN NaN NaN NaN
3678 NaN NaN 60.1908748220986 33386.3190389045 NaN NaN NaN NaN NaN NaN
3679 NaN NaN 6.27288464671793e+17 6.87047557763109e+20 NaN NaN NaN NaN NaN NaN
3680 NaN NaN 58.906439706343 56660.708006386 NaN NaN NaN NaN NaN NaN
3681 NaN NaN 358265655673830 1.03982305092452e+18 NaN NaN NaN NaN NaN NaN
3682 NaN NaN 59.5736013423164 56208.1555407262 NaN NaN NaN NaN NaN NaN
3683 NaN NaN 3.09770381003332e+27 3.1216543174226e+30 NaN NaN NaN NaN NaN NaN
3684 NaN NaN 64.8443864892874 53559.3852662156 NaN NaN NaN NaN NaN NaN
3685 NaN NaN 1.35864190559856e+33 8.79247307503856e+36 NaN NaN NaN NaN NaN NaN
3686 NaN NaN 139.947524955427 74425.898519314 NaN NaN NaN NaN NaN NaN
3687 NaN NaN 7.37718026811232e+24 3.17670214690361e+28 NaN NaN NaN NaN NaN NaN
3688 NaN NaN 273.149335951676 128970.368197951 NaN NaN NaN NaN NaN NaN
3689 NaN NaN 3343317568.41124 614220064444.815 NaN NaN NaN NaN NaN NaN
3690 NaN NaN 349.555064548389 159444.530245165 NaN NaN NaN NaN NaN NaN
3691 NaN NaN 5358.43520019401 2652472.01834264 NaN NaN NaN NaN NaN NaN
3692 NaN NaN 241.70627679314 82790.952695713 NaN NaN NaN NaN NaN NaN
3693 NaN NaN 112.914568575501 339973.377683967 NaN NaN NaN NaN NaN NaN
3694 NaN NaN 242.210860148035 396327.558339014 NaN NaN NaN NaN NaN NaN
3695 NaN NaN 98.057635023947 141010.431030568 NaN NaN NaN NaN NaN NaN
3696 NaN NaN 12875.648406667 418628223.705127 NaN NaN NaN NaN NaN NaN
3697 NaN NaN 54.322679042118 13404466.336258 NaN NaN NaN NaN NaN NaN
3698 NaN NaN 236.722020939894 71700.7566465764 NaN NaN NaN NaN NaN NaN
3699 NaN NaN 1378711.94644605 19790326963.5342 NaN NaN NaN NaN NaN NaN
3700 NaN NaN 146.127917242427 114298.409643557 NaN NaN NaN NaN NaN NaN
3701 NaN NaN 8.11096482777377e+15 2.36781488508853e+20 NaN NaN NaN NaN NaN NaN
3702 NaN NaN 127.702584838248 123006.115087276 NaN NaN NaN NaN NaN NaN
3703 NaN NaN 69000349868074 3.08994163115526e+17 NaN NaN NaN NaN NaN NaN
3704 NaN NaN 63.4608413252379 57103.6675347723 NaN NaN NaN NaN NaN NaN
3705 NaN NaN 9.24051452367596e+25 7.11216252041053e+29 NaN NaN NaN NaN NaN NaN
3706 NaN NaN 61.0581685073487 66427.6862693892 NaN NaN NaN NaN NaN NaN
3707 NaN NaN 1.7966073934709e+19 1.49090643321141e+22 NaN NaN NaN NaN NaN NaN
3708 NaN NaN 59.1363571917827 55278.6393541597 NaN NaN NaN NaN NaN NaN
3709 NaN NaN 3.64789941216489e+17 2.09058510530407e+21 NaN NaN NaN NaN NaN NaN
3710 NaN NaN 65.047765460906 108877.395390073 NaN NaN NaN NaN NaN NaN
3711 NaN NaN 62032.0665750727 19554892.427007 NaN NaN NaN NaN NaN NaN
3712 NaN NaN 230.988939360814 114907.772814028 NaN NaN NaN NaN NaN NaN
3713 NaN NaN 565.704685863101 5035739.51225249 NaN NaN NaN NaN NaN NaN
3714 NaN NaN 324.88170267136 488481.917827492 NaN NaN NaN NaN NaN NaN
3715 NaN NaN 59.2112738258917 21513.8472769933 NaN NaN NaN NaN NaN NaN
3716 NaN NaN 363.733366507193 617802.027436584 NaN NaN NaN NaN NaN NaN
3717 NaN NaN 53.9619920735239 30542.0911588728 NaN NaN NaN NaN NaN NaN
3718 NaN NaN 231.764591952101 191244.190314112 NaN NaN NaN NaN NaN NaN
3719 NaN NaN 24980835164.7883 10517358944082.7 NaN NaN NaN NaN NaN NaN
3720 NaN NaN 230.270539084201 120746.97968693 NaN NaN NaN NaN NaN NaN
3721 NaN NaN 62774.3887804538 30923427.1449899 NaN NaN NaN NaN NaN NaN
3722 NaN NaN 179.948646990985 96069.0139924699 NaN NaN NaN NaN NaN NaN
3723 NaN NaN 106.75478282173 284199.827609433 NaN NaN NaN NaN NaN NaN
3724 NaN NaN 8911.6680891459 5698150.93722266 NaN NaN NaN NaN NaN NaN
3725 NaN NaN 70.1640757923797 174621.821356176 NaN NaN NaN NaN NaN NaN
3726 NaN NaN 179.246527139533 180986.335223072 NaN NaN NaN NaN NaN NaN
3727 NaN NaN 60.6605055855201 135209.136435195 NaN NaN NaN NaN NaN NaN
3728 NaN NaN 1.32342827345005e+19 5.44903814591221e+22 NaN NaN NaN NaN NaN NaN
3729 NaN NaN 60.0053470934781 53390.4924498413 NaN NaN NaN NaN NaN NaN
3730 NaN NaN 2.6157836594306e+26 3.45889628637305e+30 NaN NaN NaN NaN NaN NaN
3731 NaN NaN 59.1592175066731 28227.8968837443 NaN NaN NaN NaN NaN NaN
3732 NaN NaN 4.99273435577083e+50 6.92326292053824e+54 NaN NaN NaN NaN NaN NaN
3733 NaN NaN 58.9273706548797 15734.7563194693 NaN NaN NaN NaN NaN NaN
3734 NaN NaN 1.18586585428262e+166 1.52076813414498e+170 NaN NaN NaN NaN NaN NaN
3735 NaN NaN 58.8362013784729 11381.615909546 NaN NaN NaN NaN NaN NaN
3736 NaN NaN 1.12105704345515e+112 7.39381815363279e+115 NaN NaN NaN NaN NaN NaN
3737 NaN NaN 58.6918396325967 8816.77719689508 NaN NaN NaN NaN NaN NaN
3738 NaN NaN 2.23134907711898e+84 8.96222906390694e+87 NaN NaN NaN NaN NaN NaN
3739 NaN NaN 58.629598983599 10455.2036214538 NaN NaN NaN NaN NaN NaN
3740 NaN NaN 6.93271919827567e+27 7.67261557767686e+31 NaN NaN NaN NaN NaN NaN
3741 NaN NaN 58.5787821174147 12178.3337306726 NaN NaN NaN NaN NaN NaN
3742 NaN NaN 7119185659537.2 1.21596470855652e+16 NaN NaN NaN NaN NaN NaN
3743 NaN NaN 58.4635742756393 18642.9774098188 NaN NaN NaN NaN NaN NaN
3744 NaN NaN 33074428455.3596 600883799184556 NaN NaN NaN NaN NaN NaN
3745 NaN NaN 58.3240091733519 28343.9180824814 NaN NaN NaN NaN NaN NaN
3746 NaN NaN 4466.22160373206 9933095.02900898 NaN NaN NaN NaN NaN NaN
3747 NaN NaN 58.2360766490123 39680.4730607244 NaN NaN NaN NaN NaN NaN
3748 NaN NaN 1711.17998424862 10345979.7756321 NaN NaN NaN NaN NaN NaN
3749 NaN NaN 58.5690250487093 50083.1213421778 NaN NaN NaN NaN NaN NaN
3750 NaN NaN 601.286079266956 330140.799482668 NaN NaN NaN NaN NaN NaN
3751 NaN NaN 425420.103213688 208287242.56587 NaN NaN NaN NaN NaN NaN
3752 NaN NaN 141.307841562603 76358.1253605607 NaN NaN NaN NaN NaN NaN
3753 NaN NaN 7.9789029287082e+37 3.42628841252161e+42 NaN NaN NaN NaN NaN NaN
3754 NaN NaN 141.914489660452 15393.2614064141 NaN NaN NaN NaN NaN NaN
3755 NaN NaN 2573.16906574805 16736717.6395958 NaN NaN NaN NaN NaN NaN
3756 NaN NaN 140.579157252786 27264.90561166 NaN NaN NaN NaN NaN NaN
3757 NaN NaN 61.2454756804028 93399.9249808183 NaN NaN NaN NaN NaN NaN
3758 NaN NaN 4225148569225.67 2.91665175922643e+15 NaN NaN NaN NaN NaN NaN
3759 NaN NaN 58.5303282935177 49098.7922071196 NaN NaN NaN NaN NaN NaN
3760 NaN NaN 147058964.717384 537259812109.765 NaN NaN NaN NaN NaN NaN
3761 NaN NaN 58.0139846844931 26624.9018517327 NaN NaN NaN NaN NaN NaN
3762 NaN NaN 115.193566566994 67884.7259122531 NaN NaN NaN NaN NaN NaN
3763 NaN NaN 5016.96825704664 59405514.3255313 NaN NaN NaN NaN NaN NaN
3764 NaN NaN 60.5922054914577 40528.3572151268 NaN NaN NaN NaN NaN NaN
3765 NaN NaN 3.26320137412992e+19 5.42383613042436e+23 NaN NaN NaN NaN NaN NaN
3766 NaN NaN 58.9912356807433 29209.7111187969 NaN NaN NaN NaN NaN NaN
3767 NaN NaN 2.02901754132158e+21 3.26774977318517e+24 NaN NaN NaN NaN NaN NaN
3768 NaN NaN 58.4281736150024 26016.4272509372 NaN NaN NaN NaN NaN NaN
3769 NaN NaN 7.18194720544314e+38 9.19918234480855e+41 NaN NaN NaN NaN NaN NaN
3770 NaN NaN 58.6009090206379 44445.1140263891 NaN NaN NaN NaN NaN NaN
3771 NaN NaN 4.70286856489748e+21 7.05413098451452e+25 NaN NaN NaN NaN NaN NaN
3772 NaN NaN 1.33144939730444e+28 5.36397772522357e+32 NaN NaN NaN NaN NaN NaN
3773 NaN NaN 4.42363927126139e+23 1.6271773789958e+27 NaN NaN NaN NaN NaN NaN
3774 NaN NaN 3.5582163281291e+30 7.94750014183921e+33 NaN NaN NaN NaN NaN NaN
3775 NaN NaN 5.14780623856293e+26 1.11588180225716e+30 NaN NaN NaN NaN NaN NaN
3776 NaN NaN 123274782.277976 703159907719.889 NaN NaN NaN NaN NaN NaN
3777 NaN NaN 5.75463058282603e+36 1.64811213625847e+40 NaN NaN NaN NaN NaN NaN
3778 NaN NaN 140.791982178283 100267.8847771 NaN NaN NaN NaN NaN NaN
3779 NaN NaN 3.35635194465418e+51 1.74490553821071e+55 NaN NaN NaN NaN NaN NaN
3780 NaN NaN 149.440893641733 112680.226042316 NaN NaN NaN NaN NaN NaN
3781 NaN NaN 1521461.34893248 737089284.140109 NaN NaN NaN NaN NaN NaN
3782 NaN NaN 129.642977889966 51489.4336724268 NaN NaN NaN NaN NaN NaN
3783 NaN NaN 1.04216568580757e+77 5.72646096150465e+81 NaN NaN NaN NaN NaN NaN
3784 NaN NaN 130.259004308184 11102.9369645316 NaN NaN NaN NaN NaN NaN
3785 NaN NaN 14940679742.2864 87452643459048.9 NaN NaN NaN NaN NaN NaN
3786 NaN NaN 130.139678048449 14486.6432152776 NaN NaN NaN NaN NaN NaN
3787 NaN NaN 1767489.21505661 4479191890.62213 NaN NaN NaN NaN NaN NaN
3788 NaN NaN 126.576617178724 24645.2787032653 NaN NaN NaN NaN NaN NaN
3789 NaN NaN 2.81137130505076e+25 1.14229077231062e+30 NaN NaN NaN NaN NaN NaN
3790 NaN NaN 109.755653920923 36846.4469473843 NaN NaN NaN NaN NaN NaN
3791 NaN NaN 6963240899934.94 1.93738034841415e+17 NaN NaN NaN NaN NaN NaN
3792 NaN NaN 83.418915318721 45363.8591796165 NaN NaN NaN NaN NaN NaN
3793 NaN NaN 402564.25211233 7869107524.72957 NaN NaN NaN NaN NaN NaN
3794 NaN NaN 58.9886504383243 31357.5347836307 NaN NaN NaN NaN NaN NaN
3795 NaN NaN 6.61859521365583e+53 3.09605256546958e+57 NaN NaN NaN NaN NaN NaN
3796 NaN NaN 58.2790675495258 24809.7322959677 NaN NaN NaN NaN NaN NaN
3797 NaN NaN 1.48859897973974e+86 1.06400082380921e+90 NaN NaN NaN NaN NaN NaN
3798 NaN NaN 57.9899327240352 21796.6285471977 NaN NaN NaN NaN NaN NaN
3799 NaN NaN 2.42796279276399e+66 3.68648019599927e+69 NaN NaN NaN NaN NaN NaN
3800 NaN NaN 59.0290156626327 41632.7877273488 NaN NaN NaN NaN NaN NaN
3801 NaN NaN 1.04680132731008e+73 1.94897914378594e+77 NaN NaN NaN NaN NaN NaN
3802 NaN NaN 66.5132015390847 63182.5924194787 NaN NaN NaN NaN NaN NaN
3803 NaN NaN 3.20363517823888e+65 8.53756373833603e+68 NaN NaN NaN NaN NaN NaN
3804 NaN NaN 214.657980089271 73140.4981119519 NaN NaN NaN NaN NaN NaN
3805 NaN NaN 4.59630101774082e+61 1.06397634681462e+65 NaN NaN NaN NaN NaN NaN
3806 NaN NaN 510.76093682425 449897.682214543 NaN NaN NaN NaN NaN NaN
3807 NaN NaN 7.34260953181583e+29 3.70990858310035e+32 NaN NaN NaN NaN NaN NaN
3808 NaN NaN 1.81197551232233e+19 1.18298905927944e+23 NaN NaN NaN NaN NaN NaN
3809 NaN NaN 59.5297216563409 64545.7477613237 NaN NaN NaN NaN NaN NaN
3810 NaN NaN 5.12588292629825e+19 2.54540519985867e+23 NaN NaN NaN NaN NaN NaN
3811 NaN NaN 2932475.53126486 1402922102.55874 NaN NaN NaN NaN NaN NaN
3812 NaN NaN 123.817242794586 40487.1405687326 NaN NaN NaN NaN NaN NaN
3813 NaN NaN 82.9032133947713 231317.013798643 NaN NaN NaN NaN NaN NaN
3814 NaN NaN 123.105486148973 453530.796156002 NaN NaN NaN NaN NaN NaN
3815 NaN NaN 74.0934851080956 88883.5175816161 NaN NaN NaN NaN NaN NaN
3816 NaN NaN 716292097556.929 4.90570934015564e+16 NaN NaN NaN NaN NaN NaN
3817 NaN NaN 73.0231662992629 43019.1850836714 NaN NaN NaN NaN NaN NaN
3818 NaN NaN 1.28889003746267e+57 1.82360508474972e+60 NaN NaN NaN NaN NaN NaN
3819 NaN NaN 59.7422280090056 36661.5989965591 NaN NaN NaN NaN NaN NaN
3820 NaN NaN 8.56980772752857e+121 1.84188053800153e+126 NaN NaN NaN NaN NaN NaN
3821 NaN NaN 58.0028087952446 25887.8651913684 NaN NaN NaN NaN NaN NaN
3822 NaN NaN 4.80802909517033e+84 8.88260870660154e+88 NaN NaN NaN NaN NaN NaN
3823 NaN NaN 57.6082942476666 17117.7210290923 NaN NaN NaN NaN NaN NaN
3824 NaN NaN 2.08310120873101e+143 1.98226327294366e+147 NaN NaN NaN NaN NaN NaN
3825 NaN NaN 57.5431296926284 11958.9893722445 NaN NaN NaN NaN NaN NaN
3826 NaN NaN 1.62937749840646e+90 8.68907382544656e+93 NaN NaN NaN NaN NaN NaN
3827 NaN NaN 57.4647689924295 10456.4419242215 NaN NaN NaN NaN NaN NaN
3828 NaN NaN 2.56817737582343e+77 8.16378907665166e+80 NaN NaN NaN NaN NaN NaN
3829 NaN NaN 57.5712705193612 12603.3008961335 NaN NaN NaN NaN NaN NaN
3830 NaN NaN 1.6287684697581e+36 3.42001842919482e+40 NaN NaN NaN NaN NaN NaN
3831 NaN NaN 57.6767441347711 16738.3804029227 NaN NaN NaN NaN NaN NaN
3832 NaN NaN 3.44368604950981e+17 9.21117042368266e+21 NaN NaN NaN NaN NaN NaN
3833 NaN NaN 58.5723076331238 26995.1244061795 NaN NaN NaN NaN NaN NaN
3834 NaN NaN 7.55149000541644e+24 1.06065772460141e+28 NaN NaN NaN NaN NaN NaN
3835 NaN NaN 59.4243777614109 39028.8717184754 NaN NaN NaN NaN NaN NaN
3836 NaN NaN 1.34595560460242e+17 1.91036360806708e+20 NaN NaN NaN NaN NaN NaN
3837 NaN NaN 8.55978140013099e+16 2.32036351042534e+20 NaN NaN NaN NaN NaN NaN
3838 NaN NaN 441.242314853647 270610.879917176 NaN NaN NaN NaN NaN NaN
3839 NaN NaN 4.63113579217052e+29 5.06550526880537e+32 NaN NaN NaN NaN NaN NaN
3840 NaN NaN 399.151834627691 158976.785972267 NaN NaN NaN NaN NaN NaN
3841 NaN NaN 3336224.38012887 1576928297.49428 NaN NaN NaN NaN NaN NaN
3842 NaN NaN 114.09440278861 39997.7585570121 NaN NaN NaN NaN NaN NaN
3843 NaN NaN 81.8389617157054 172276.190708125 NaN NaN NaN NaN NaN NaN
3844 NaN NaN 123.75433671883 485275.114649984 NaN NaN NaN NaN NaN NaN
3845 NaN NaN 62.9932911545482 114444.302526021 NaN NaN NaN NaN NaN NaN
3846 NaN NaN 113.694268948803 8873.59300874193 NaN NaN NaN NaN NaN NaN
3847 NaN NaN 206913.910174371 20831636214.0209 NaN NaN NaN NaN NaN NaN
3848 NaN NaN 110.85355347925 15015.7104229272 NaN NaN NaN NaN NaN NaN
3849 NaN NaN 13574658043860.9 1.17102927099038e+18 NaN NaN NaN NaN NaN NaN
3850 NaN NaN 107.92233971047 30361.1897705418 NaN NaN NaN NaN NaN NaN
3851 NaN NaN 925920.487532426 24851422864.7808 NaN NaN NaN NaN NaN NaN
3852 NaN NaN 1.66559636126005e+29 1.73981045517938e+34 NaN NaN NaN NaN NaN NaN
3853 NaN NaN 57.1399976078663 13406.646205468 NaN NaN NaN NaN NaN NaN
3854 NaN NaN 6.80713187520296e+32 1.67618893973405e+38 NaN NaN NaN NaN NaN NaN
3855 NaN NaN 59.0137828503294 35779.6824799695 NaN NaN NaN NaN NaN NaN
3856 NaN NaN 2.58305513433134e+22 5.27208607712002e+27 NaN NaN NaN NaN NaN NaN
3857 NaN NaN 793.22835444652 7866158.71637387 NaN NaN NaN NaN NaN NaN
3858 NaN NaN 7.94192619583196e+31 5.58382659598758e+36 NaN NaN NaN NaN NaN NaN
3859 NaN NaN 347899.757538897 3416457428.93537 NaN NaN NaN NaN NaN NaN
3860 NaN NaN 1.20612137105664e+79 3.63393781032522e+83 NaN NaN NaN NaN NaN NaN
3861 NaN NaN 105763223878.086 161744610602245 NaN NaN NaN NaN NaN NaN
3862 NaN NaN 4.23103477258925e+118 6.16575592705159e+122 NaN NaN NaN NaN NaN NaN
3863 NaN NaN 1.057507268622e+15 2.82456178784341e+18 NaN NaN NaN NaN NaN NaN
3864 NaN NaN 1.97570636839581e+136 1.55138285973877e+139 NaN NaN NaN NaN NaN NaN
3865 NaN NaN 19407839686397.9 8.19774076971065e+15 NaN NaN NaN NaN NaN NaN
3866 NaN NaN 4.74376642981769e+82 5.77982086814048e+85 NaN NaN NaN NaN NaN NaN
3867 NaN NaN 213187694452446 1.10485324987243e+17 NaN NaN NaN NaN NaN NaN
3868 NaN NaN 5688192648.74164 3511226153683.63 NaN NaN NaN NaN NaN NaN
3869 NaN NaN 3.54133569317206e+15 7.55203430834447e+18 NaN NaN NaN NaN NaN NaN
3870 NaN NaN 32963237.2110305 4360068934.15044 NaN NaN NaN NaN NaN NaN
3871 NaN NaN 2513037.46315217 1176635294.12681 NaN NaN NaN NaN NaN NaN
3872 NaN NaN 101.242984634004 33501.5651975429 NaN NaN NaN NaN NaN NaN
3873 NaN NaN 4.92486795682973e+70 2.62192740304537e+75 NaN NaN NaN NaN NaN NaN
3874 NaN NaN 101.669373905552 6129.15420492132 NaN NaN NaN NaN NaN NaN
3875 NaN NaN 131930407711072 9.77826648483557e+17 NaN NaN NaN NaN NaN NaN
3876 NaN NaN 101.589585596536 6853.01602349866 NaN NaN NaN NaN NaN NaN
3877 NaN NaN 57.9383060074105 114651.419180731 NaN NaN NaN NaN NaN NaN
3878 NaN NaN 113246.953850556 47593967797.2391 NaN NaN NaN NaN NaN NaN
3879 NaN NaN 55.0794186271726 69883.6441108949 NaN NaN NaN NaN NaN NaN
3880 NaN NaN 89.1593985432611 25656.7593786534 NaN NaN NaN NaN NaN NaN
3881 NaN NaN 2.25131057012016e+26 8.51580796424168e+30 NaN NaN NaN NaN NaN NaN
3882 NaN NaN 65.6816565771914 31558.1050169276 NaN NaN NaN NaN NaN NaN
3883 NaN NaN 1.90117019036828e+33 2.8308312414751e+38 NaN NaN NaN NaN NaN NaN
3884 NaN NaN 59.5974735910969 57789.477095135 NaN NaN NaN NaN NaN NaN
3885 NaN NaN 9.05376501945121e+31 6.66963896745546e+36 NaN NaN NaN NaN NaN NaN
3886 NaN NaN 59.4402474364279 87127.2799863932 NaN NaN NaN NaN NaN NaN
3887 NaN NaN 1.00609376486748e+24 1.20373019916611e+28 NaN NaN NaN NaN NaN NaN
3888 NaN NaN 63.4935384886331 72192.4025353821 NaN NaN NaN NaN NaN NaN
3889 NaN NaN 4.29957807839572e+28 2.44896645360902e+33 NaN NaN NaN NaN NaN NaN
3890 NaN NaN 58.7403759532142 236561.592136322 NaN NaN NaN NaN NaN NaN
3891 NaN NaN 7.95101646108643e+35 1.29856813653343e+40 NaN NaN NaN NaN NaN NaN
3892 NaN NaN 189.480141431911 89952.2721711016 NaN NaN NaN NaN NaN NaN
3893 NaN NaN 7.65565083253192e+40 1.43766743500899e+44 NaN NaN NaN NaN NaN NaN
3894 NaN NaN 127.943956973863 228604.585456632 NaN NaN NaN NaN NaN NaN
3895 NaN NaN 6.07932609030764e+43 9.95754986639299e+47 NaN NaN NaN NaN NaN NaN
3896 NaN NaN 141.719246866901 156420.520062192 NaN NaN NaN NaN NaN NaN
3897 NaN NaN 1.57095287616139e+36 9.55034179397864e+38 NaN NaN NaN NaN NaN NaN
3898 NaN NaN 3192411749.32016 309254238212.754 NaN NaN NaN NaN NaN NaN
3899 NaN NaN 12944591.0979566 2955469948.49464 NaN NaN NaN NaN NaN NaN
3900 NaN NaN 4.18626632361709e+20 2.12388023317534e+24 NaN NaN NaN NaN NaN NaN
3901 NaN NaN 1397671.08133525 650828514.398017 NaN NaN NaN NaN NaN NaN
3902 NaN NaN 90.1135012690024 25024.756445496 NaN NaN NaN NaN NaN NaN
3903 NaN NaN 3.56872097693691e+29 2.01187120507261e+34 NaN NaN NaN NaN NaN NaN
3904 NaN NaN 90.2166733658258 5135.81852005839 NaN NaN NaN NaN NaN NaN
3905 NaN NaN 31305834.2962602 217535192473.452 NaN NaN NaN NaN NaN NaN
3906 NaN NaN 90.0830949370064 6004.25311364529 NaN NaN NaN NaN NaN NaN
3907 NaN NaN 27593.1014753962 76904801.8419403 NaN NaN NaN NaN NaN NaN
3908 NaN NaN 89.2728106571556 10767.7310470969 NaN NaN NaN NaN NaN NaN
3909 NaN NaN 58.2880758324844 53761.708484663 NaN NaN NaN NaN NaN NaN
3910 NaN NaN 2.15354412803141e+24 4.39910400159023e+27 NaN NaN NaN NaN NaN NaN
3911 NaN NaN 57.856891216167 30246.4279723053 NaN NaN NaN NaN NaN NaN
3912 NaN NaN 4.50746570526303e+17 4.37260735539157e+22 NaN NaN NaN NaN NaN NaN
3913 NaN NaN 57.3219239349533 16303.4892769226 NaN NaN NaN NaN NaN NaN
3914 NaN NaN 5.42000369300696e+18 4.52082966245972e+22 NaN NaN NaN NaN NaN NaN
3915 NaN NaN 57.2280913191664 14517.4180134799 NaN NaN NaN NaN NaN NaN
3916 NaN NaN 8.37966389714635e+16 1.14275731696152e+21 NaN NaN NaN NaN NaN NaN
3917 NaN NaN 57.0514140700832 12759.5076171227 NaN NaN NaN NaN NaN NaN
3918 NaN NaN 6038272637249.82 2.46471305702839e+17 NaN NaN NaN NaN NaN NaN
3919 NaN NaN 52.9378884250655 104485.562986499 NaN NaN NaN NaN NaN NaN
3920 NaN NaN 922075343.634944 28253889538600.1 NaN NaN NaN NaN NaN NaN
3921 NaN NaN 56.9344849516112 23072.0956669108 NaN NaN NaN NaN NaN NaN
3922 NaN NaN 1621956301.30644 12735787659670.4 NaN NaN NaN NaN NaN NaN
3923 NaN NaN 57.7565994056036 37151.4973376807 NaN NaN NaN NaN NaN NaN
3924 NaN NaN 40321378888.9539 31697550193140.5 NaN NaN NaN NaN NaN NaN
3925 NaN NaN 86.0268291151119 441765.803082406 NaN NaN NaN NaN NaN NaN
3926 NaN NaN 73858390756.9813 180798813900537 NaN NaN NaN NaN NaN NaN
3927 NaN NaN 7028.68036631493 11214373.9140909 NaN NaN NaN NaN NaN NaN
3928 NaN NaN 22488523167.6501 26089230315742.9 NaN NaN NaN NaN NaN NaN
3929 NaN NaN 1.08450668808456e+21 4.42267216357481e+24 NaN NaN NaN NaN NaN NaN
3930 NaN NaN 183.361728457122 117628.094043077 NaN NaN NaN NaN NaN NaN
3931 NaN NaN 628102.778447318 292227923.50072 NaN NaN NaN NaN NaN NaN
3932 NaN NaN 81.2592291401644 24998.4835235016 NaN NaN NaN NaN NaN NaN
3933 NaN NaN 67.0345454594034 102138.789651484 NaN NaN NaN NaN NaN NaN
3934 NaN NaN 1170.56655530832 69068341.2048495 NaN NaN NaN NaN NaN NaN
3935 NaN NaN 62.6801776659552 59585.1613671574 NaN NaN NaN NaN NaN NaN
3936 NaN NaN 807055292.719126 5329526677461.01 NaN NaN NaN NaN NaN NaN
3937 NaN NaN 58.9838652347665 55298.3385528988 NaN NaN NaN NaN NaN NaN
3938 NaN NaN 1.87201764142732e+29 7.40933718223403e+33 NaN NaN NaN NaN NaN NaN
3939 NaN NaN 58.3417949708954 70658.6971410192 NaN NaN NaN NaN NaN NaN
3940 NaN NaN 76.9939073539664 18718.9302117851 NaN NaN NaN NaN NaN NaN
3941 NaN NaN 2928160.84653313 285126898294.026 NaN NaN NaN NaN NaN NaN
3942 NaN NaN 70.4313554938771 28697.1563414728 NaN NaN NaN NaN NaN NaN
3943 NaN NaN 2905594.81983296 48086728921.0315 NaN NaN NaN NaN NaN NaN
3944 NaN NaN 59.7062382782055 67340.7871374189 NaN NaN NaN NaN NaN NaN
3945 NaN NaN 1853084.89852716 31095924336.2623 NaN NaN NaN NaN NaN NaN
3946 NaN NaN 36863.8590456264 109955961.247467 NaN NaN NaN NaN NaN NaN
3947 NaN NaN 108332934.712881 2326444026728.46 NaN NaN NaN NaN NaN NaN
3948 NaN NaN 2589150286504.95 9.05239563733509e+15 NaN NaN NaN NaN NaN NaN
3949 NaN NaN 150186.689782551 4272034324.03364 NaN NaN NaN NaN NaN NaN
3950 NaN NaN 278875.272995512 20450348223.1004 NaN NaN NaN NaN NaN NaN
3951 NaN NaN 23090.7588121553 10987718.6220943 NaN NaN NaN NaN NaN NaN
3952 NaN NaN 276445.034403242 787383667.854234 NaN NaN NaN NaN NaN NaN
3953 NaN NaN 15207.606004895 15247848.4733815 NaN NaN NaN NaN NaN NaN
3954 NaN NaN 173257.23828018 338032659.851878 NaN NaN NaN NaN NaN NaN
3955 NaN NaN 19477.418719306 30385239.5042719 NaN NaN NaN NaN NaN NaN
3956 NaN NaN 124520.515315825 1003654847.74283 NaN NaN NaN NaN NaN NaN
3957 NaN NaN 63586.9160243584 19346478.2524927 NaN NaN NaN NaN NaN NaN
3958 NaN NaN 297587.156337006 292666525.927597 NaN NaN NaN NaN NaN NaN
3959 NaN NaN 174.517198904702 90044.157905795 NaN NaN NaN NaN NaN NaN
3960 NaN NaN 72610692.1509976 1515239149035.08 NaN NaN NaN NaN NaN NaN
3961 NaN NaN 244302.380044049 114098985.671754 NaN NaN NaN NaN NaN NaN
3962 NaN NaN 73.9976037768688 24361.7640596649 NaN NaN NaN NaN NaN NaN
3963 NaN NaN 11034233619097.1 3.73922959625438e+17 NaN NaN NaN NaN NaN NaN
3964 NaN NaN 74.034850705406 4254.71820175711 NaN NaN NaN NaN NaN NaN
3965 NaN NaN 83842.8291722368 596390834.76263 NaN NaN NaN NaN NaN NaN
3966 NaN NaN 73.9594204852 4595.30996835407 NaN NaN NaN NaN NaN NaN
3967 NaN NaN 71691332367.7057 260456817658693 NaN NaN NaN NaN NaN NaN
3968 NaN NaN 72.2847718050607 8939.29280705123 NaN NaN NaN NaN NaN NaN
3969 NaN NaN 463978793057923 1.29224945665928e+20 NaN NaN NaN NaN NaN NaN
3970 NaN NaN 73.7813609359669 17971.5639266216 NaN NaN NaN NaN NaN NaN
3971 NaN NaN 62.7491997962514 39607.8573401059 NaN NaN NaN NaN NaN NaN
3972 NaN NaN 1.00526114331343e+17 5.78744988528211e+21 NaN NaN NaN NaN NaN NaN
3973 NaN NaN 69.3243633346622 25506.5101206801 NaN NaN NaN NaN NaN NaN
3974 NaN NaN 83141.6226797725 815096554.952005 NaN NaN NaN NaN NaN NaN
3975 NaN NaN 842.192135149559 19246036.5424704 NaN NaN NaN NaN NaN NaN
3976 NaN NaN 65.7433816548797 374053.777212309 NaN NaN NaN NaN NaN NaN
3977 NaN NaN 2.57793444181523e+16 1.86895122459535e+20 NaN NaN NaN NaN NaN NaN
3978 NaN NaN 67.75723232654 732457.282606427 NaN NaN NaN NaN NaN NaN
3979 NaN NaN 7070023816979.48 5.79389193400444e+17 NaN NaN NaN NaN NaN NaN
3980 NaN NaN 89.3034177455859 159190.157948967 NaN NaN NaN NaN NaN NaN
3981 NaN NaN 33170596.2599109 724216659260.724 NaN NaN NaN NaN NaN NaN
3982 NaN NaN 108.680411640508 147650.718102999 NaN NaN NaN NaN NaN NaN
3983 NaN NaN 1.43640582283822e+16 8.89151010733657e+19 NaN NaN NaN NaN NaN NaN
3984 NaN NaN 86.6725410179866 120050.165421884 NaN NaN NaN NaN NaN NaN
3985 NaN NaN 4.58480448604827e+22 1.40039820349928e+26 NaN NaN NaN NaN NaN NaN
3986 NaN NaN 90.6682600304491 88687.4942810807 NaN NaN NaN NaN NaN NaN
3987 NaN NaN 2.85536248871136e+49 2.05001392859571e+53 NaN NaN NaN NaN NaN NaN
3988 NaN NaN 114.754918763105 121890.857331702 NaN NaN NaN NaN NaN NaN
3989 NaN NaN 6.14637883635714e+47 4.60126154947285e+51 NaN NaN NaN NaN NaN NaN
3990 NaN NaN 141.167871355107 122870.116685941 NaN NaN NaN NaN NaN NaN
3991 NaN NaN 86441.2965794468 40690121.0454757 NaN NaN NaN NaN NaN NaN
3992 NaN NaN 69.0774695481047 18602.8911859197 NaN NaN NaN NaN NaN NaN
3993 NaN NaN 3.08405550276695e+80 1.87873335848305e+85 NaN NaN NaN NaN NaN NaN
3994 NaN NaN 69.2246393723584 3764.99869632627 NaN NaN NaN NaN NaN NaN
3995 NaN NaN 543634.934899382 4297901080.97911 NaN NaN NaN NaN NaN NaN
3996 NaN NaN 7571040380.25935 44779901686979.3 NaN NaN NaN NaN NaN NaN
3997 NaN NaN 59.3145479518857 30985.6789415145 NaN NaN NaN NaN NaN NaN
3998 NaN NaN 4.98569349565531e+67 6.57988438239172e+70 NaN NaN NaN NaN NaN NaN
3999 NaN NaN 64.6403456158976 49945.2357496007 NaN NaN NaN NaN NaN NaN
4000 NaN NaN 2.53054594328284e+58 2.80425054214939e+62 NaN NaN NaN NaN NaN NaN
4001 NaN NaN 132.588760054462 95025.616306719 NaN NaN NaN NaN NaN NaN
4002 NaN NaN 791.996250878602 90503218.9941442 NaN NaN NaN NaN NaN NaN
4003 NaN NaN 152.071340615435 55028.5986758003 NaN NaN NaN NaN NaN NaN
4004 NaN NaN 7.04161152864115e+57 9.81483026851102e+61 NaN NaN NaN NaN NaN NaN
4005 NaN NaN 149.814759427996 48596.9367592197 NaN NaN NaN NaN NaN NaN
4006 NaN NaN 3.79902874768883e+24 2.30726897434273e+29 NaN NaN NaN NaN NaN NaN
4007 NaN NaN 164.226082806228 47210.2807937666 NaN NaN NaN NaN NaN NaN
4008 NaN NaN 1.57458354654978e+16 5.9452250342278e+19 NaN NaN NaN NaN NaN NaN
4009 NaN NaN 162.746974726184 68256.6284108037 NaN NaN NaN NaN NaN NaN
4010 NaN NaN 5267.88691943044 94846484.7661286 NaN NaN NaN NaN NaN NaN
4011 NaN NaN 171.0183477817 89755.8171177608 NaN NaN NaN NaN NaN NaN
4012 NaN NaN 2646.84747615805 7178664.44780773 NaN NaN NaN NaN NaN NaN
4013 NaN NaN 138.119392611946 126020.769161516 NaN NaN NaN NaN NaN NaN
4014 NaN NaN 1032381925474.88 1.01497706107986e+17 NaN NaN NaN NaN NaN NaN
4015 NaN NaN 144.132048801304 147568.891477457 NaN NaN NaN NaN NaN NaN
4016 NaN NaN 843691.895947465 7379610699.84598 NaN NaN NaN NaN NaN NaN
4017 NaN NaN 189.886205885159 111372.906951454 NaN NaN NaN NaN NaN NaN
4018 NaN NaN 3262351217.01652 27545409939772.2 NaN NaN NaN NaN NaN NaN
4019 NaN NaN 152.190778184232 153271.368950921 NaN NaN NaN NaN NaN NaN
4020 NaN NaN 243880659.020938 493202690981.287 NaN NaN NaN NaN NaN NaN
4021 NaN NaN 28812.8445400383 13703325.2674644 NaN NaN NaN NaN NaN NaN
4022 NaN NaN 66.0844141312891 16909.4770042963 NaN NaN NaN NaN NaN NaN
4023 NaN NaN 61.8931464695719 75186.523538151 NaN NaN NaN NaN NaN NaN
4024 NaN NaN 888.477294791479 625895.13271103 NaN NaN NaN NaN NaN NaN
4025 NaN NaN 59.1275676598862 83556.5864237981 NaN NaN NaN NaN NaN NaN
4026 NaN NaN 66.4764685915832 4052.32985573599 NaN NaN NaN NaN NaN NaN
4027 NaN NaN 1.77189143188e+17 4.59957289654508e+21 NaN NaN NaN NaN NaN NaN
4028 NaN NaN 64.7445967213159 8459.95355208087 NaN NaN NaN NaN NaN NaN
4029 NaN NaN 9.49558445039618e+50 1.38847122286513e+56 NaN NaN NaN NaN NaN NaN
4030 NaN NaN 59.7104840409556 22406.2642544208 NaN NaN NaN NaN NaN NaN
4031 NaN NaN 1.23182119151396e+70 4.12281156908764e+75 NaN NaN NaN NaN NaN NaN
4032 NaN NaN 59.1324984471252 44935.0199342578 NaN NaN NaN NaN NaN NaN
4033 NaN NaN 5.33345483421887e+51 1.88796939236957e+57 NaN NaN NaN NaN NaN NaN
4034 NaN NaN 59.8793118928972 49739.4017295726 NaN NaN NaN NaN NaN NaN
4035 NaN NaN 7.59614252153873e+134 2.01367283523839e+139 NaN NaN NaN NaN NaN NaN
4036 NaN NaN 86.3819532374442 82048.6041502813 NaN NaN NaN NaN NaN NaN
4037 NaN NaN 8.95818672776728e+103 7.46518408253329e+108 NaN NaN NaN NaN NaN NaN
4038 NaN NaN 195.281165083135 104826.182901251 NaN NaN NaN NaN NaN NaN
4039 NaN NaN 2.0783608164921e+121 2.71370194371262e+124 NaN NaN NaN NaN NaN NaN
4040 NaN NaN 208.288946330781 75301.1041423095 NaN NaN NaN NaN NaN NaN
4041 NaN NaN 2.27628239943744e+100 9.02065962390038e+103 NaN NaN NaN NaN NaN NaN
4042 NaN NaN 139.107718971566 96910.2635733751 NaN NaN NaN NaN NaN NaN
4043 NaN NaN 2.27206324928717e+189 3.97573478698213e+193 NaN NaN NaN NaN NaN NaN
4044 NaN NaN 113.344935306915 64195.7635840692 NaN NaN NaN NaN NaN NaN
4045 NaN NaN 1.16478691447214e+121 1.66873623028125e+125 NaN NaN NaN NaN NaN NaN
4046 NaN NaN 83.0777099467982 73908.7755904896 NaN NaN NaN NaN NaN NaN
4047 NaN NaN 1.19385647909373e+63 1.16729061601179e+67 NaN NaN NaN NaN NaN NaN
4048 NaN NaN 15043.716828187 32901785.1744968 NaN NaN NaN NaN NaN NaN
4049 NaN NaN 5.52918518786155e+16 2.50234157431689e+20 NaN NaN NaN NaN NaN NaN
4050 NaN NaN 130.416290992105 56055.4879188233 NaN NaN NaN NaN NaN NaN
4051 NaN NaN 9264.58819926994 4454234.69261604 NaN NaN NaN NaN NaN NaN
4052 NaN NaN 63.6999237695162 16794.8290543694 NaN NaN NaN NaN NaN NaN
4053 NaN NaN 2989431.62064263 67808307524.4542 NaN NaN NaN NaN NaN NaN
4054 NaN NaN 63.7108263129464 2985.94084630485 NaN NaN NaN NaN NaN NaN
4055 NaN NaN 477.021096483312 3212320.63599847 NaN NaN NaN NaN NaN NaN
4056 NaN NaN 166.786912619621 706621.636133261 NaN NaN NaN NaN NaN NaN
4057 NaN NaN 64.1129323302468 84819.7943952339 NaN NaN NaN NaN NaN NaN
4058 NaN NaN 6.68420267087334e+42 1.92726757347712e+47 NaN NaN NaN NaN NaN NaN
4059 NaN NaN 60.0494983622867 75911.4347487285 NaN NaN NaN NaN NaN NaN
4060 NaN NaN 9.02493529058667e+76 6.55409713758638e+80 NaN NaN NaN NaN NaN NaN
4061 NaN NaN 313.717391378619 194975.964735581 NaN NaN NaN NaN NaN NaN
4062 NaN NaN 1.58130381746423e+57 1.51307475863987e+61 NaN NaN NaN NaN NaN NaN
4063 NaN NaN 813.687205893779 316475.612881777 NaN NaN NaN NaN NaN NaN
4064 NaN NaN 9.95363402735581e+130 1.61222640898065e+135 NaN NaN NaN NaN NaN NaN
4065 NaN NaN 804.919805249185 272642.866633371 NaN NaN NaN NaN NaN NaN
4066 NaN NaN 1.8294959304213e+95 1.68881333040282e+99 NaN NaN NaN NaN NaN NaN
4067 NaN NaN 974.857579224674 348832.656969434 NaN NaN NaN NaN NaN NaN
4068 NaN NaN 2.02212804753232e+67 1.08980836444474e+71 NaN NaN NaN NaN NaN NaN
4069 NaN NaN 913.307108330819 2372035.13764204 NaN NaN NaN NaN NaN NaN
4070 NaN NaN 6.10501457216793e+63 8.2922493619107e+67 NaN NaN NaN NaN NaN NaN
4071 NaN NaN 117303.653393238 1245797795.64241 NaN NaN NaN NaN NaN NaN
4072 NaN NaN 1.86220731504428e+61 2.36241575213473e+65 NaN NaN NaN NaN NaN NaN
4073 NaN NaN 24254.9001578543 13382638.7619108 NaN NaN NaN NaN NaN NaN
4074 NaN NaN 4.97638298513298e+73 1.43648540161333e+77 NaN NaN NaN NaN NaN NaN
4075 NaN NaN 7860.94724913791 13557845.7657682 NaN NaN NaN NaN NaN NaN
4076 NaN NaN 1.41161104071859e+76 3.59977971408565e+79 NaN NaN NaN NaN NaN NaN
4077 NaN NaN 84601206.9153017 19969667644.3534 NaN NaN NaN NaN NaN NaN
4078 NaN NaN 6.86995187815015e+37 9.83256526700531e+40 NaN NaN NaN NaN NaN NaN
4079 NaN NaN 632.414896101611 1306077.44003195 NaN NaN NaN NaN NaN NaN
4080 NaN NaN 914360423449101 2.33206667555208e+18 NaN NaN NaN NaN NaN NaN
4081 NaN NaN 2915.09152040732 1416399.44380422 NaN NaN NaN NaN NaN NaN
4082 NaN NaN 62.1287057019384 12517.4438086507 NaN NaN NaN NaN NaN NaN
4083 NaN NaN 1.38233313098031e+72 8.38199407864448e+76 NaN NaN NaN NaN NaN NaN
4084 NaN NaN 62.14890802133 2725.94223532602 NaN NaN NaN NaN NaN NaN
4085 NaN NaN 4440792501094.16 3.76493437876322e+16 NaN NaN NaN NaN NaN NaN
4086 NaN NaN 62.1419678317752 3568.29191349424 NaN NaN NaN NaN NaN NaN
4087 NaN NaN 343323.378980908 1528900221.68053 NaN NaN NaN NaN NaN NaN
4088 NaN NaN 61.8815119928898 7541.82022426611 NaN NaN NaN NaN NaN NaN
4089 NaN NaN 95871479145151.5 1.22264340093903e+18 NaN NaN NaN NaN NaN NaN
4090 NaN NaN 60.1108218485163 17503.4932229701 NaN NaN NaN NaN NaN NaN
4091 NaN NaN 3.97910242766408e+22 2.21753898116545e+27 NaN NaN NaN NaN NaN NaN
4092 NaN NaN 59.6480773179758 48637.7960895641 NaN NaN NaN NaN NaN NaN
4093 NaN NaN 1.23583163561129e+22 1.87850856810217e+26 NaN NaN NaN NaN NaN NaN
4094 NaN NaN 135.570137415104 103333.027042541 NaN NaN NaN NaN NaN NaN
4095 NaN NaN 3.6002587092731e+25 9.43515528001263e+29 NaN NaN NaN NaN NaN NaN
4096 NaN NaN 357.536396879236 247497.567044827 NaN NaN NaN NaN NaN NaN
4097 NaN NaN 5.84562615311781e+32 4.65084925961511e+36 NaN NaN NaN NaN NaN NaN
4098 NaN NaN 443615.002412201 1410857980.52068 NaN NaN NaN NaN NaN NaN
4099 NaN NaN 1.61128757481703e+71 7.4554981276796e+74 NaN NaN NaN NaN NaN NaN
4100 NaN NaN 45780645.2235252 1107256146316.68 NaN NaN NaN NaN NaN NaN
4101 NaN NaN 1.37515860923197e+48 2.78256153663201e+51 NaN NaN NaN NaN NaN NaN
4102 NaN NaN 48600276.1737436 500165731633.472 NaN NaN NaN NaN NaN NaN
4103 NaN NaN 5.95714962627354e+94 6.23878005395661e+98 NaN NaN NaN NaN NaN NaN
4104 NaN NaN 266700777.22313 338444346271.396 NaN NaN NaN NaN NaN NaN
4105 NaN NaN 1.39946977718125e+88 1.75876173330699e+92 NaN NaN NaN NaN NaN NaN
4106 NaN NaN 9258801.43295205 42969398464.2849 NaN NaN NaN NaN NaN NaN
4107 NaN NaN 6.68812781243994e+22 9.50511218637265e+24 NaN NaN NaN NaN NaN NaN
4108 NaN NaN 369.930044373919 8035188.04788686 NaN NaN NaN NaN NaN NaN
4109 NaN NaN 898914444271.451 1.4164598923238e+15 NaN NaN NaN NaN NaN NaN
4110 NaN NaN 1439.14428757263 3759091.0731842 NaN NaN NaN NaN NaN NaN
4111 NaN NaN 901.54931194494 443757.006321297 NaN NaN NaN NaN NaN NaN
4112 NaN NaN 61.0495186755882 11539.3640135221 NaN NaN NaN NaN NaN NaN
4113 NaN NaN 60.3706117899128 57135.852474306 NaN NaN NaN NaN NaN NaN
4114 NaN NaN 185.38038650683 48786325.3321812 NaN NaN NaN NaN NaN NaN
4115 NaN NaN 60.9433339434551 113880.638486612 NaN NaN NaN NaN NaN NaN
4116 NaN NaN 60.7952394507205 52103.4198643842 NaN NaN NaN NaN NaN NaN
4117 NaN NaN 5181.32788491852 110674113.734856 NaN NaN NaN NaN NaN NaN
4118 NaN NaN 8.25736693818424e+15 1.98825710807009e+20 NaN NaN NaN NaN NaN NaN
4119 NaN NaN 407.185257696482 561698.44899965 NaN NaN NaN NaN NaN NaN
4120 NaN NaN 4.76002593830725e+30 1.78706202261738e+33 NaN NaN NaN NaN NaN NaN
4121 NaN NaN 1617.74007906726 1450013.57438565 NaN NaN NaN NaN NaN NaN
4122 NaN NaN 1.30092164145459e+31 5.82617763953343e+34 NaN NaN NaN NaN NaN NaN
4123 NaN NaN 3062.51606035248 1605958.60055285 NaN NaN NaN NaN NaN NaN
4124 NaN NaN 3.87390426455399e+81 4.70668074461428e+85 NaN NaN NaN NaN NaN NaN
4125 NaN NaN 3279.78312810576 1306062.60797198 NaN NaN NaN NaN NaN NaN
4126 NaN NaN 1.79051704648286e+48 1.24646547273026e+52 NaN NaN NaN NaN NaN NaN
4127 NaN NaN 3828.07181208701 1267359.17293379 NaN NaN NaN NaN NaN NaN
4128 NaN NaN 2.29324046399871e+30 8.61903493295906e+33 NaN NaN NaN NaN NaN NaN
4129 NaN NaN 3482.19856172538 726354.401718738 NaN NaN NaN NaN NaN NaN
4130 NaN NaN 2749810987.39983 103194767094824 NaN NaN NaN NaN NaN NaN
4131 NaN NaN 3208.89350029784 1608156.84965917 NaN NaN NaN NaN NaN NaN
4132 NaN NaN 214313525.534909 2534722802271.42 NaN NaN NaN NaN NaN NaN
4133 NaN NaN 2215.84231843659 6214429.34147516 NaN NaN NaN NaN NaN NaN
4134 NaN NaN 1.66922214729761e+16 5.9281124487176e+19 NaN NaN NaN NaN NaN NaN
4135 NaN NaN 18435.4156258617 13777366.3432396 NaN NaN NaN NaN NaN NaN
4136 NaN NaN 75532658.489639 152234303712.926 NaN NaN NaN NaN NaN NaN
4137 NaN NaN 907.70361989092 1340059.68821605 NaN NaN NaN NaN NaN NaN
4138 NaN NaN 9.10355105241695e+15 2.23420256258027e+18 NaN NaN NaN NaN NaN NaN
4139 NaN NaN 1190.01075720544 2336779.12754367 NaN NaN NaN NaN NaN NaN
4140 NaN NaN 43223.0923842032 73664751.9175882 NaN NaN NaN NaN NaN NaN
4141 NaN NaN 273.995065025086 137396.443192507 NaN NaN NaN NaN NaN NaN
4142 NaN NaN 60.2557212416057 11107.5260113854 NaN NaN NaN NaN NaN NaN
4143 NaN NaN 2.85158227509009e+20 1.75952618888984e+25 NaN NaN NaN NaN NaN NaN
4144 NaN NaN 60.2498250324486 2343.74026039909 NaN NaN NaN NaN NaN NaN
4145 NaN NaN 5857524.21853868 58983104179.0957 NaN NaN NaN NaN NaN NaN
4146 NaN NaN 60.2452271475634 3236.82046182461 NaN NaN NaN NaN NaN NaN
4147 NaN NaN 442271.613715018 1919920863.33956 NaN NaN NaN NaN NaN NaN
4148 NaN NaN 60.1182132949887 6864.99830968441 NaN NaN NaN NaN NaN NaN
4149 NaN NaN 133987.0204354 3063813903.42197 NaN NaN NaN NaN NaN NaN
4150 NaN NaN 59.1806550174368 17804.251335193 NaN NaN NaN NaN NaN NaN
4151 NaN NaN 11928876.0965685 175769659838.192 NaN NaN NaN NaN NaN NaN
4152 NaN NaN 63.0020848425272 65125.872235747 NaN NaN NaN NaN NaN NaN
4153 NaN NaN 23578347.6308651 1055603864321.7 NaN NaN NaN NaN NaN NaN
4154 NaN NaN 241.156425996397 221279.338757525 NaN NaN NaN NaN NaN NaN
4155 NaN NaN 3.39854609611926e+17 9.657421883994e+21 NaN NaN NaN NaN NaN NaN
4156 NaN NaN 337.843462923947 465559.157775203 NaN NaN NaN NaN NaN NaN
4157 NaN NaN 4.25651641527201e+15 1.55055631426759e+18 NaN NaN NaN NaN NaN NaN
4158 NaN NaN 744.895089682573 981029.306028154 NaN NaN NaN NaN NaN NaN
4159 NaN NaN 7.67580459865024e+23 1.68507472222938e+28 NaN NaN NaN NaN NaN NaN
4160 NaN NaN 111.378246714314 177653.306767665 NaN NaN NaN NaN NaN NaN
4161 NaN NaN 26097158691899.3 1.05083968215373e+16 NaN NaN NaN NaN NaN NaN
4162 NaN NaN 91.3139482673165 107118.726054137 NaN NaN NaN NaN NaN NaN
4163 NaN NaN 1.99734821557825e+21 1.19834153799799e+25 NaN NaN NaN NaN NaN NaN
4164 NaN NaN 73.412272497834 86331.7620497692 NaN NaN NaN NaN NaN NaN
4165 NaN NaN 6.71848597204002e+22 3.49655392147167e+27 NaN NaN NaN NaN NaN NaN
4166 NaN NaN 71.0026245859203 67766.2841011966 NaN NaN NaN NaN NaN NaN
4167 NaN NaN 7.8696591330116e+15 3.99892861261451e+19 NaN NaN NaN NaN NaN NaN
4168 NaN NaN 90.8857699720158 51101.4473956683 NaN NaN NaN NaN NaN NaN
4169 NaN NaN 205778288.985664 242321280597.173 NaN NaN NaN NaN NaN NaN
4170 NaN NaN 99.9964137162041 32950.8725424947 NaN NaN NaN NaN NaN NaN
4171 NaN NaN 92.4799145493001 42042.9011831389 NaN NaN NaN NaN NaN NaN
4172 NaN NaN 59.6728922801662 8215.7869768208 NaN NaN NaN NaN NaN NaN
4173 NaN NaN 5.30190223151951e+46 4.21733911968162e+51 NaN NaN NaN NaN NaN NaN
4174 NaN NaN 59.6515211693731 2064.12763249911 NaN NaN NaN NaN NaN NaN
4175 NaN NaN 136329492.750661 1364738815010.8 NaN NaN NaN NaN NaN NaN
4176 NaN NaN 59.657232221219 3860.8229929088 NaN NaN NaN NaN NaN NaN
4177 NaN NaN 129.111186412421 203584.325743701 NaN NaN NaN NaN NaN NaN
4178 NaN NaN 2.92310830722776e+24 1.96480374253334e+28 NaN NaN NaN NaN NaN NaN
4179 NaN NaN 443.664067174746 904225.834039289 NaN NaN NaN NaN NaN NaN
4180 NaN NaN 5.96589699642238e+31 9.64332761026993e+35 NaN NaN NaN NaN NaN NaN
4181 NaN NaN 3214.79424988445 3570581.00711531 NaN NaN NaN NaN NaN NaN
4182 NaN NaN 1.3370176297885e+25 1.19970221452899e+29 NaN NaN NaN NaN NaN NaN
4183 NaN NaN 3763.64722093679 2425477.46289033 NaN NaN NaN NaN NaN NaN
4184 NaN NaN 4.98286958322354e+132 7.06109178655982e+136 NaN NaN NaN NaN NaN NaN
4185 NaN NaN 4616.61651634052 2016642.63068796 NaN NaN NaN NaN NaN NaN
4186 NaN NaN 2.46289959439984e+62 1.84457562699875e+66 NaN NaN NaN NaN NaN NaN
4187 NaN NaN 5504.12146826854 1865058.57219585 NaN NaN NaN NaN NaN NaN
4188 NaN NaN 1.04588506006537e+47 4.83297226375292e+50 NaN NaN NaN NaN NaN NaN
4189 NaN NaN 5206.11146060148 1892324.96439823 NaN NaN NaN NaN NaN NaN
4190 NaN NaN 1.09855491401246e+16 5.54886562873097e+20 NaN NaN NaN NaN NaN NaN
4191 NaN NaN 4852.70957245252 2174753.62834955 NaN NaN NaN NaN NaN NaN
4192 NaN NaN 5743247237.79507 27057632362794.9 NaN NaN NaN NaN NaN NaN
4193 NaN NaN 2863.5281455749 1878802.58527768 NaN NaN NaN NaN NaN NaN
4194 NaN NaN 8.55482574289261e+17 6.29282189835094e+20 NaN NaN NaN NaN NaN NaN
4195 NaN NaN 1557.56570355286 1423165.8578353 NaN NaN NaN NaN NaN NaN
4196 NaN NaN 956642594.945875 3940888328776.27 NaN NaN NaN NaN NaN NaN
4197 NaN NaN 1110.71530786584 1428708.51281998 NaN NaN NaN NaN NaN NaN
4198 NaN NaN 2.20837777150344e+15 1.37126644976812e+18 NaN NaN NaN NaN NaN NaN
4199 NaN NaN 3285.87120380026 5577915.79492115 NaN NaN NaN NaN NaN NaN
4200 NaN NaN 94.0053778841024 31569.3658236278 NaN NaN NaN NaN NaN NaN
4201 NaN NaN 60.3273994293913 22821.3558602622 NaN NaN NaN NaN NaN NaN
4202 NaN NaN 59.1210179882708 8114.41291868743 NaN NaN NaN NaN NaN NaN
4203 NaN NaN 59.915140727313 35815.7442714004 NaN NaN NaN NaN NaN NaN
4204 NaN NaN 12106.3847608686 74761754.006352 NaN NaN NaN NaN NaN NaN
4205 NaN NaN 70.4385386354728 181074.509130814 NaN NaN NaN NaN NaN NaN
4206 NaN NaN 59.3100404268938 10709.5872332766 NaN NaN NaN NaN NaN NaN
4207 NaN NaN 28359676922.7406 42566891700166.4 NaN NaN NaN NaN NaN NaN
4208 NaN NaN 59.0216098234639 7452.79213661204 NaN NaN NaN NaN NaN NaN
4209 NaN NaN 4.2856873293961e+17 7.22057170102269e+21 NaN NaN NaN NaN NaN NaN
4210 NaN NaN 58.8081544395037 23004.1903292465 NaN NaN NaN NaN NaN NaN
4211 NaN NaN 3298387579955.4 1.86987269479613e+17 NaN NaN NaN NaN NaN NaN
4212 NaN NaN 65.5610746785231 90107.5241745022 NaN NaN NaN NaN NaN NaN
4213 NaN NaN 1775173470369.58 9.43345263657782e+17 NaN NaN NaN NaN NaN NaN
4214 NaN NaN 592.62819212413 701763.191625163 NaN NaN NaN NaN NaN NaN
4215 NaN NaN 1.80426129405166e+45 2.75418780147659e+50 NaN NaN NaN NaN NaN NaN
4216 NaN NaN 907.137732133274 1016693.60737981 NaN NaN NaN NaN NaN NaN
4217 NaN NaN 5.10183795268092e+30 5.75877587126699e+34 NaN NaN NaN NaN NaN NaN
4218 NaN NaN 1890.54572515788 1444814.41940169 NaN NaN NaN NaN NaN NaN
4219 NaN NaN 3.91280574431889e+40 1.12272062938271e+43 NaN NaN NaN NaN NaN NaN
4220 NaN NaN 491.463860033836 687532.421805551 NaN NaN NaN NaN NaN NaN
4221 NaN NaN 7.72057153422942e+30 5.62362395439088e+34 NaN NaN NaN NaN NaN NaN
4222 NaN NaN 366.951282414283 486726.284327309 NaN NaN NaN NaN NaN NaN
4223 NaN NaN 3.04024222968946e+57 1.0500447188092e+61 NaN NaN NaN NaN NaN NaN
4224 NaN NaN 98.7732533515554 118154.554852777 NaN NaN NaN NaN NaN NaN
4225 NaN NaN 8.02991198903183e+59 5.15166877086651e+63 NaN NaN NaN NaN NaN NaN
4226 NaN NaN 64.0737076154572 57092.1538931553 NaN NaN NaN NaN NaN NaN
4227 NaN NaN 1.0586048846049e+23 6.06789967055726e+26 NaN NaN NaN NaN NaN NaN
4228 NaN NaN 87.8928736106004 45632.9388158526 NaN NaN NaN NaN NaN NaN
4229 NaN NaN 247089.987742555 38589220.7399507 NaN NaN NaN NaN NaN NaN
4230 NaN NaN 98.1118587013571 29351.3972447373 NaN NaN NaN NaN NaN NaN
4231 NaN NaN 59.5298351777622 18150.8500827461 NaN NaN NaN NaN NaN NaN
4232 NaN NaN 58.9018726841817 6968.76246016048 NaN NaN NaN NaN NaN NaN
4233 NaN NaN 2.89580326567799e+68 1.35272976583358e+73 NaN NaN NaN NaN NaN NaN
4234 NaN NaN 58.8293505520351 1731.18758204752 NaN NaN NaN NaN NaN NaN
4235 NaN NaN 1090660579370.09 7.47071494494557e+15 NaN NaN NaN NaN NaN NaN
4236 NaN NaN 58.8242682606222 3022.15004814539 NaN NaN NaN NaN NaN NaN
4237 NaN NaN 162.930271748601 238439.34300688 NaN NaN NaN NaN NaN NaN
4238 NaN NaN 7.30973018264779e+22 3.26092714586682e+27 NaN NaN NaN NaN NaN NaN
4239 NaN NaN 458.790451093531 1180946.12621493 NaN NaN NaN NaN NaN NaN
4240 NaN NaN 8.08398398702795e+31 1.07643876354494e+35 NaN NaN NaN NaN NaN NaN
4241 NaN NaN 2853.03579554472 3420099.46779437 NaN NaN NaN NaN NaN NaN
4242 NaN NaN 1.35138010332376e+24 8.19856807922672e+27 NaN NaN NaN NaN NaN NaN
4243 NaN NaN 3061.27975924568 2005184.90148993 NaN NaN NaN NaN NaN NaN
4244 NaN NaN 1.2413405278183e+176 1.96372412577459e+180 NaN NaN NaN NaN NaN NaN
4245 NaN NaN 3367.38760127044 1560907.53285091 NaN NaN NaN NaN NaN NaN
4246 NaN NaN 2.10243312566874e+106 1.76395042186363e+110 NaN NaN NaN NaN NaN NaN
4247 NaN NaN 3936.60119703402 1358964.98896948 NaN NaN NaN NaN NaN NaN
4248 NaN NaN 9.16647934038163e+96 5.0110781090464e+100 NaN NaN NaN NaN NaN NaN
4249 NaN NaN 3519.82486304213 1348887.97129762 NaN NaN NaN NaN NaN NaN
4250 NaN NaN 1.80152154235677e+47 2.56197143007783e+52 NaN NaN NaN NaN NaN NaN
4251 NaN NaN 3233.15235744749 1400068.68587804 NaN NaN NaN NaN NaN NaN
4252 NaN NaN 1.19082131034462e+20 1.3404379316415e+24 NaN NaN NaN NaN NaN NaN
4253 NaN NaN 1747.52132667439 1076137.55529496 NaN NaN NaN NaN NaN NaN
4254 NaN NaN 5.15991420083249e+70 3.60774128382226e+75 NaN NaN NaN NaN NaN NaN
4255 NaN NaN 922.013043436986 795899.515362402 NaN NaN NaN NaN NaN NaN
4256 NaN NaN 2.53749124216127e+47 7.14089060264724e+50 NaN NaN NaN NaN NaN NaN
4257 NaN NaN 823.497580130042 966921.038869657 NaN NaN NaN NaN NaN NaN
4258 NaN NaN 34669.4911594631 183398356.560953 NaN NaN NaN NaN NaN NaN
4259 NaN NaN 1686.89126300087 2357818.99900322 NaN NaN NaN NaN NaN NaN
4260 NaN NaN 86.0101980922881 25314.43558388 NaN NaN NaN NaN NaN NaN
4261 NaN NaN 60.0573784024046 14452.5051845365 NaN NaN NaN NaN NaN NaN
4262 NaN NaN 58.4897147369164 5447.92535802239 NaN NaN NaN NaN NaN NaN
4263 NaN NaN 60.1044268242163 39138.945690277 NaN NaN NaN NaN NaN NaN
4264 NaN NaN 62.2286550594037 53499.3562468787 NaN NaN NaN NaN NaN NaN
4265 NaN NaN 178.604745529037 469488.910722442 NaN NaN NaN NaN NaN NaN
4266 NaN NaN 58.5043466626252 3138.07068064193 NaN NaN NaN NaN NaN NaN
4267 NaN NaN 141084.419861101 990965779.060632 NaN NaN NaN NaN NaN NaN
4268 NaN NaN 58.4959312954727 6840.43991020904 NaN NaN NaN NaN NaN NaN
4269 NaN NaN 3786071876.6866 156858271182099 NaN NaN NaN NaN NaN NaN
4270 NaN NaN 60.1593348458916 34755.0963001061 NaN NaN NaN NaN NaN NaN
4271 NaN NaN 164520563355700 4.07371151835647e+18 NaN NaN NaN NaN NaN NaN
4272 NaN NaN 117.843748101201 124380.005351417 NaN NaN NaN NaN NaN NaN
4273 NaN NaN 44820545834.1764 120591085411217 NaN NaN NaN NaN NaN NaN
4274 NaN NaN 499.293449324977 651684.626327261 NaN NaN NaN NaN NaN NaN
4275 NaN NaN 4.74937633027638e+85 6.40243454468463e+89 NaN NaN NaN NaN NaN NaN
4276 NaN NaN 1033.01096828223 974753.966483532 NaN NaN NaN NaN NaN NaN
4277 NaN NaN 3.4763645775561e+70 5.17382218680329e+73 NaN NaN NaN NaN NaN NaN
4278 NaN NaN 1692.0447484986 967411.183777162 NaN NaN NaN NaN NaN NaN
4279 NaN NaN 2.03700379374824e+64 2.3679474732735e+69 NaN NaN NaN NaN NaN NaN
4280 NaN NaN 858.282905201093 714729.609521817 NaN NaN NaN NaN NaN NaN
4281 NaN NaN 1.18599403582786e+59 1.71014468080206e+63 NaN NaN NaN NaN NaN NaN
4282 NaN NaN 679.721739572742 533159.73541068 NaN NaN NaN NaN NaN NaN
4283 NaN NaN 9.53977059416882e+177 8.77553374400351e+181 NaN NaN NaN NaN NaN NaN
4284 NaN NaN 200.628519750735 208083.499833304 NaN NaN NaN NaN NaN NaN
4285 NaN NaN 1.16292057920548e+144 1.25528741970464e+148 NaN NaN NaN NaN NaN NaN
4286 NaN NaN 61.9922356574197 48370.0163718907 NaN NaN NaN NaN NaN NaN
4287 NaN NaN 1.02861914384424e+59 1.19466592470648e+62 NaN NaN NaN NaN NaN NaN
4288 NaN NaN 72.4097655640344 36471.0529635512 NaN NaN NaN NaN NaN NaN
4289 NaN NaN 5096.50093676364 14299414.9273119 NaN NaN NaN NaN NaN NaN
4290 NaN NaN 78.3262196723623 23317.0125934713 NaN NaN NaN NaN NaN NaN
4291 NaN NaN 60.1608958269542 11512.3341935994 NaN NaN NaN NaN NaN NaN
4292 NaN NaN 58.263674821074 5714.15944119799 NaN NaN NaN NaN NaN NaN
4293 NaN NaN 60.112344306417 37307.0012983495 NaN NaN NaN NaN NaN NaN
4294 NaN NaN 58.331142794101 8079.91974331466 NaN NaN NaN NaN NaN NaN
4295 NaN NaN 115.004229656936 518262.728616779 NaN NaN NaN NaN NaN NaN
4296 NaN NaN 60.3318400473108 282759.774190835 NaN NaN NaN NaN NaN NaN
4297 NaN NaN 86.9876709276157 262947.633122127 NaN NaN NaN NaN NaN NaN
4298 NaN NaN 5.7571360105847e+29 1.96487117119962e+34 NaN NaN NaN NaN NaN NaN
4299 NaN NaN 189.033457030753 496495.07541432 NaN NaN NaN NaN NaN NaN
4300 NaN NaN 1.13553658614855e+56 1.16913493593663e+60 NaN NaN NaN NaN NaN NaN
4301 NaN NaN 1222.45176305464 1553809.28479519 NaN NaN NaN NaN NaN NaN
4302 NaN NaN 1.51574951040242e+53 1.87084660053966e+57 NaN NaN NaN NaN NaN NaN
4303 NaN NaN 1746.29925231102 1187897.69884922 NaN NaN NaN NaN NaN NaN
4304 NaN NaN 7.66978876558823e+171 1.13653681197344e+176 NaN NaN NaN NaN NaN NaN
4305 NaN NaN 1732.84593764115 872881.833785482 NaN NaN NaN NaN NaN NaN
4306 NaN NaN 2.79838059659172e+136 2.36459505504687e+140 NaN NaN NaN NaN NaN NaN
4307 NaN NaN 1989.62554610671 715846.106061806 NaN NaN NaN NaN NaN NaN
4308 NaN NaN 1.4696182366967e+128 8.08271690613469e+131 NaN NaN NaN NaN NaN NaN
4309 NaN NaN 1843.56597850329 670428.987117567 NaN NaN NaN NaN NaN NaN
4310 NaN NaN 1.08074327177881e+51 7.54288038294206e+55 NaN NaN NaN NaN NaN NaN
4311 NaN NaN 1730.6758997029 667277.85379958 NaN NaN NaN NaN NaN NaN
4312 NaN NaN 1.30486724238451e+46 1.63848965003854e+50 NaN NaN NaN NaN NaN NaN
4313 NaN NaN 1084.1017267087 568185.651238779 NaN NaN NaN NaN NaN NaN
4314 NaN NaN 6.47284772859838e+54 1.78098735205987e+58 NaN NaN NaN NaN NaN NaN
4315 NaN NaN 689.211776249787 489388.844264938 NaN NaN NaN NaN NaN NaN
4316 NaN NaN 6.06083420880286e+58 1.44935197509009e+62 NaN NaN NaN NaN NaN NaN
4317 NaN NaN 811.874235026077 780772.009397667 NaN NaN NaN NaN NaN NaN
4318 NaN NaN 7.86086273245036e+22 4.2527521619602e+25 NaN NaN NaN NaN NaN NaN
4319 NaN NaN 1693.28703298873 2005030.0779598 NaN NaN NaN NaN NaN NaN
4320 NaN NaN 77.5713430266393 21551.4582338183 NaN NaN NaN NaN NaN NaN
4321 NaN NaN 60.148134103143 9172.49262076747 NaN NaN NaN NaN NaN NaN
4322 NaN NaN 58.184704150595 4267.45653975526 NaN NaN NaN NaN NaN NaN
4323 NaN NaN 7.76098741910422e+63 4.97444231153023e+68 NaN NaN NaN NaN NaN NaN
4324 NaN NaN 58.0825259805122 1355.67462126072 NaN NaN NaN NaN NaN NaN
4325 NaN NaN 352647725487.247 2.21479495585293e+15 NaN NaN NaN NaN NaN NaN
4326 NaN NaN 58.0859619312615 2806.50787605135 NaN NaN NaN NaN NaN NaN
4327 NaN NaN 732798784.228639 2533361803323.04 NaN NaN NaN NaN NaN NaN
4328 NaN NaN 58.480292692731 9852.550432228 NaN NaN NaN NaN NaN NaN
4329 NaN NaN 2.68203678794574e+25 1.04684376931709e+30 NaN NaN NaN NaN NaN NaN
4330 NaN NaN 50.9521867013667 72514.1981456428 NaN NaN NaN NaN NaN NaN
4331 NaN NaN 583422082388.167 5.67054717361958e+15 NaN NaN NaN NaN NaN NaN
4332 NaN NaN 111.973241865298 136406.876055076 NaN NaN NaN NaN NaN NaN
4333 NaN NaN 2678768596287.11 6.60159973214727e+16 NaN NaN NaN NaN NaN NaN
4334 NaN NaN 340.966586271113 435003.504350924 NaN NaN NaN NaN NaN NaN
4335 NaN NaN 1.88276195955593e+101 5.87525118044508e+104 NaN NaN NaN NaN NaN NaN
4336 NaN NaN 563.730834564191 530437.019903163 NaN NaN NaN NaN NaN NaN
4337 NaN NaN 3.14808824551425e+76 5.19594207137978e+80 NaN NaN NaN NaN NaN NaN
4338 NaN NaN 826.402945219746 467552.131568534 NaN NaN NaN NaN NaN NaN
4339 NaN NaN 4.72140593671502e+90 1.06712140553616e+94 NaN NaN NaN NaN NaN NaN
4340 NaN NaN 461.08070466603 355177.09208184 NaN NaN NaN NaN NaN NaN
4341 NaN NaN 2.41192802265519e+51 1.02654128125524e+55 NaN NaN NaN NaN NaN NaN
4342 NaN NaN 379.647498650007 264691.718218092 NaN NaN NaN NaN NaN NaN
4343 NaN NaN 7.42176808629542e+116 6.95343607949594e+120 NaN NaN NaN NaN NaN NaN
4344 NaN NaN 146.311168372199 125198.079168775 NaN NaN NaN NaN NaN NaN
4345 NaN NaN 2.74957178645626e+130 1.88027757921142e+134 NaN NaN NaN NaN NaN NaN
4346 NaN NaN 60.6147450964304 40055.0021906408 NaN NaN NaN NaN NaN NaN
4347 NaN NaN 6.12836757658556e+43 4.42776935099095e+46 NaN NaN NaN NaN NaN NaN
4348 NaN NaN 68.073933531763 30547.9662505283 NaN NaN NaN NaN NaN NaN
4349 NaN NaN 92139375.2179532 33762059899.5117 NaN NaN NaN NaN NaN NaN
4350 NaN NaN 73.5944582526525 19831.3964769894 NaN NaN NaN NaN NaN NaN
4351 NaN NaN 60.1304299870788 7300.38898913575 NaN NaN NaN NaN NaN NaN
4352 NaN NaN 57.7042904745612 4585.79207422797 NaN NaN NaN NaN NaN NaN
4353 NaN NaN 60.1618113845998 11833.4744596179 NaN NaN NaN NaN NaN NaN
4354 NaN NaN 133997.699426324 2728399962.772 NaN NaN NaN NaN NaN NaN
4355 NaN NaN 56.8582702507578 170737.767553121 NaN NaN NaN NaN NaN NaN
4356 NaN NaN 646214654315707 1.62221974204491e+19 NaN NaN NaN NaN NaN NaN
4357 NaN NaN 93.7218940935934 159337.119841289 NaN NaN NaN NaN NaN NaN
4358 NaN NaN 6.15357113644586e+65 2.25268257421909e+70 NaN NaN NaN NaN NaN NaN
4359 NaN NaN 128.322510553524 249610.091188106 NaN NaN NaN NaN NaN NaN
4360 NaN NaN 6.63150918741213e+78 1.06356762361705e+83 NaN NaN NaN NaN NaN NaN
4361 NaN NaN 563.852396594267 811304.967363145 NaN NaN NaN NaN NaN NaN
4362 NaN NaN 1.81636179700717e+63 2.75452882987825e+67 NaN NaN NaN NaN NaN NaN
4363 NaN NaN 705.817199567613 513795.036382564 NaN NaN NaN NaN NaN NaN
4364 NaN NaN 4.26879477883991e+214 7.26708789721662e+218 NaN NaN NaN NaN NaN NaN
4365 NaN NaN 786.039987151363 397863.81879488 NaN NaN NaN NaN NaN NaN
4366 NaN NaN 3.7775087493296e+111 2.74272141754543e+115 NaN NaN NaN NaN NaN NaN
4367 NaN NaN 880.959799760981 290919.425962719 NaN NaN NaN NaN NaN NaN
4368 NaN NaN 2.16934449904755e+105 1.03897280304066e+109 NaN NaN NaN NaN NaN NaN
4369 NaN NaN 831.194857468665 286187.705215765 NaN NaN NaN NaN NaN NaN
4370 NaN NaN 7.4888973972203e+77 6.90378015546853e+81 NaN NaN NaN NaN NaN NaN
4371 NaN NaN 782.886816422181 270735.400633015 NaN NaN NaN NaN NaN NaN
4372 NaN NaN 2.47150339141677e+70 7.58891496064153e+74 NaN NaN NaN NaN NaN NaN
4373 NaN NaN 564.714538165087 258053.076842788 NaN NaN NaN NaN NaN NaN
4374 NaN NaN 5.5692028216153e+96 5.58606089244486e+100 NaN NaN NaN NaN NaN NaN
4375 NaN NaN 404.898838278358 244147.091010051 NaN NaN NaN NaN NaN NaN
4376 NaN NaN 1.79051029904981e+79 5.74881185057822e+82 NaN NaN NaN NaN NaN NaN
4377 NaN NaN 466.510019581158 392879.954610265 NaN NaN NaN NaN NaN NaN
4378 NaN NaN 3.12661300969698e+24 1.89723903514429e+27 NaN NaN NaN NaN NaN NaN
4379 NaN NaN 1182.96277984094 1459211.21958991 NaN NaN NaN NaN NaN NaN
4380 NaN NaN 72.5340276494899 18597.6221421755 NaN NaN NaN NaN NaN NaN
4381 NaN NaN 60.1219780356539 5798.67020828304 NaN NaN NaN NaN NaN NaN
4382 NaN NaN 57.8872224316382 4188.96076519919 NaN NaN NaN NaN NaN NaN
4383 NaN NaN 2.15438933143133e+70 1.09926453797903e+75 NaN NaN NaN NaN NaN NaN
4384 NaN NaN 57.6564734678179 1317.28868253723 NaN NaN NaN NaN NaN NaN
4385 NaN NaN 3344587011.27128 21947387781933.9 NaN NaN NaN NaN NaN NaN
4386 NaN NaN 57.6493052643797 2845.20078924189 NaN NaN NaN NaN NaN NaN
4387 NaN NaN 100.816535974871 397294.635706588 NaN NaN NaN NaN NaN NaN
4388 NaN NaN 4060962.3029814 40426103299.8841 NaN NaN NaN NaN NaN NaN
4389 NaN NaN 484.193018198537 1499910.56837964 NaN NaN NaN NaN NaN NaN
4390 NaN NaN 209.293294244598 5350975.7805207 NaN NaN NaN NaN NaN NaN
4391 NaN NaN 2215203168.83189 34932852738844.3 NaN NaN NaN NaN NaN NaN
4392 NaN NaN 125.603833032797 166901.074052636 NaN NaN NaN NaN NaN NaN
4393 NaN NaN 1.37570800247296e+25 1.88412691194264e+28 NaN NaN NaN NaN NaN NaN
4394 NaN NaN 115.00548258228 217575.218335167 NaN NaN NaN NaN NaN NaN
4395 NaN NaN 8.45592496983254e+18 3.88224575813178e+23 NaN NaN NaN NaN NaN NaN
4396 NaN NaN 65.8668564835388 192497.295367043 NaN NaN NaN NaN NaN NaN
4397 NaN NaN 21833788809.3853 786228093614384 NaN NaN NaN NaN NaN NaN
4398 NaN NaN 66.0532230641333 94161.7928139066 NaN NaN NaN NaN NaN NaN
4399 NaN NaN 2.48122861279136e+24 1.88171372866197e+28 NaN NaN NaN NaN NaN NaN
4400 NaN NaN 61.0175245976373 75124.3669824508 NaN NaN NaN NaN NaN NaN
4401 NaN NaN 3.37677380749471e+27 3.11595536308194e+31 NaN NaN NaN NaN NaN NaN
4402 NaN NaN 60.5614716219264 58592.0563116063 NaN NaN NaN NaN NaN NaN
4403 NaN NaN 6.33327738492168e+24 4.0738906764984e+28 NaN NaN NaN NaN NaN NaN
4404 NaN NaN 66.3634811457124 46032.629380202 NaN NaN NaN NaN NaN NaN
4405 NaN NaN 259353940216464 7.44648745977643e+17 NaN NaN NaN NaN NaN NaN
4406 NaN NaN 76.2747012682654 37733.9415982566 NaN NaN NaN NaN NaN NaN
4407 NaN NaN 553.788675355463 374375.627896139 NaN NaN NaN NaN NaN NaN
4408 NaN NaN 77.5208695960654 29876.1962961739 NaN NaN NaN NaN NaN NaN
4409 NaN NaN 465.603931973269 421435.221584613 NaN NaN NaN NaN NaN NaN
4410 NaN NaN 76.6230986853491 17939.9578030636 NaN NaN NaN NaN NaN NaN
4411 NaN NaN 60.1190113957224 4589.51278430942 NaN NaN NaN NaN NaN NaN
4412 NaN NaN 56.9637453445834 4708.78716828114 NaN NaN NaN NaN NaN NaN
4413 NaN NaN 61.0326795177524 5790.1254028139 NaN NaN NaN NaN NaN NaN
4414 NaN NaN 5186.35379944922 21675297.0103173 NaN NaN NaN NaN NaN NaN
4415 NaN NaN 99.0327646302202 515691.204597061 NaN NaN NaN NaN NaN NaN
4416 NaN NaN 57.2838015859036 4938.32020309411 NaN NaN NaN NaN NaN NaN
4417 NaN NaN 9058136374312.61 1.16252613308348e+17 NaN NaN NaN NaN NaN NaN
4418 NaN NaN 56.9359241501666 13125.8734749036 NaN NaN NaN NaN NaN NaN
4419 NaN NaN 2.81389857422326e+16 3.42718553595268e+21 NaN NaN NaN NaN NaN NaN
4420 NaN NaN 51.748130358909 54242.0834970357 NaN NaN NaN NaN NaN NaN
4421 NaN NaN 77988.4997327112 6265717310.56454 NaN NaN NaN NaN NaN NaN
4422 NaN NaN 989.348449063629 446359732.589836 NaN NaN NaN NaN NaN NaN
4423 NaN NaN 1977.01677859681 13692511.7678104 NaN NaN NaN NaN NaN NaN
4424 NaN NaN 80.4145637693657 93383.4502286262 NaN NaN NaN NaN NaN NaN
4425 NaN NaN 1.66078590187346e+17 5.08239375626785e+21 NaN NaN NaN NaN NaN NaN
4426 NaN NaN 83.0681826015094 109833.926812822 NaN NaN NaN NaN NaN NaN
4427 NaN NaN 308360932082216 8.93809291836971e+17 NaN NaN NaN NaN NaN NaN
4428 NaN NaN 152.823138035734 149565.957364539 NaN NaN NaN NaN NaN NaN
4429 NaN NaN 48249029938621.2 5.21301186097781e+17 NaN NaN NaN NaN NaN NaN
4430 NaN NaN 78.7225929945054 77293.038590356 NaN NaN NaN NaN NaN NaN
4431 NaN NaN 133587233845236 1.36758561964564e+16 NaN NaN NaN NaN NaN NaN
4432 NaN NaN 79.086631558409 59752.4340424328 NaN NaN NaN NaN NaN NaN
4433 NaN NaN 1.80068014603299e+32 2.51635085739937e+35 NaN NaN NaN NaN NaN NaN
4434 NaN NaN 62.933652170037 31999.3379377412 NaN NaN NaN NaN NaN NaN
4435 NaN NaN 7.43606084753316e+34 2.14297463206588e+37 NaN NaN NaN NaN NaN NaN
4436 NaN NaN 59.9079531961929 28024.1351337613 NaN NaN NaN NaN NaN NaN
4437 NaN NaN 2.58052924725568e+24 8.74941076612813e+27 NaN NaN NaN NaN NaN NaN
4438 NaN NaN 69.9814156778239 24346.6531396625 NaN NaN NaN NaN NaN NaN
4439 NaN NaN 45038.3495954322 26417061.7614994 NaN NaN NaN NaN NaN NaN
4440 NaN NaN 77.0831904028904 16322.7312257656 NaN NaN NaN NaN NaN NaN
4441 NaN NaN 60.1181574735064 3612.31361815794 NaN NaN NaN NaN NaN NaN
4442 NaN NaN 56.3737357685059 6661.2282587016 NaN NaN NaN NaN NaN NaN
4443 NaN NaN 2.44968571214578e+26 1.46680163908418e+31 NaN NaN NaN NaN NaN NaN
4444 NaN NaN 56.0886614566554 2021.29966449788 NaN NaN NaN NaN NaN NaN
4445 NaN NaN 1073183.31905391 8585995472.63515 NaN NaN NaN NaN NaN NaN
4446 NaN NaN 56.0303419293092 4503.65243534649 NaN NaN NaN NaN NaN NaN
4447 NaN NaN 1751.73860918079 10355137.3863252 NaN NaN NaN NaN NaN NaN
4448 NaN NaN 55.852651577259 11218.8776927882 NaN NaN NaN NaN NaN NaN
4449 NaN NaN 123.430910412288 368523.240692815 NaN NaN NaN NaN NaN NaN
4450 NaN NaN 1.93441963098038e+19 2.31869786409849e+23 NaN NaN NaN NaN NaN NaN
4451 NaN NaN 203.408617790287 311175.300038762 NaN NaN NaN NaN NaN NaN
4452 NaN NaN 23858903773.1433 296840507538086 NaN NaN NaN NaN NaN NaN
4453 NaN NaN 224.542832966183 169322.831108017 NaN NaN NaN NaN NaN NaN
4454 NaN NaN 6.49169882802321e+55 6.45944175437926e+59 NaN NaN NaN NaN NaN NaN
4455 NaN NaN 221.225157186074 113704.80434961 NaN NaN NaN NaN NaN NaN
4456 NaN NaN 4.01374039611796e+49 2.29611340093655e+53 NaN NaN NaN NaN NaN NaN
4457 NaN NaN 231.426619401674 75522.5233652078 NaN NaN NaN NaN NaN NaN
4458 NaN NaN 1.38982312899626e+42 4.98759967056975e+45 NaN NaN NaN NaN NaN NaN
4459 NaN NaN 231.786959851288 68243.9107480975 NaN NaN NaN NaN NaN NaN
4460 NaN NaN 23045648819.5658 193313482104460 NaN NaN NaN NaN NaN NaN
4461 NaN NaN 232.45253417716 64575.9080986736 NaN NaN NaN NaN NaN NaN
4462 NaN NaN 87649.6717578225 1909506274.51439 NaN NaN NaN NaN NaN NaN
4463 NaN NaN 211.901961599268 74134.2059849776 NaN NaN NaN NaN NaN NaN
4464 NaN NaN 9634004.54738986 765657192173.022 NaN NaN NaN NaN NaN NaN
4465 NaN NaN 186.929817204415 85907.4802859756 NaN NaN NaN NaN NaN NaN
4466 NaN NaN 4831953.50452443 25650904127.4585 NaN NaN NaN NaN NaN NaN
4467 NaN NaN 177.953939372148 122055.867634739 NaN NaN NaN NaN NaN NaN
4468 NaN NaN 7143.50233263878 400982.893971681 NaN NaN NaN NaN NaN NaN
4469 NaN NaN 480591.270275708 921794651.883808 NaN NaN NaN NaN NaN NaN
4470 NaN NaN 71.0736905300226 14718.4671629961 NaN NaN NaN NaN NaN NaN
4471 NaN NaN 60.1179501901054 2823.25383466693 NaN NaN NaN NaN NaN NaN
4472 NaN NaN 53.2078789043247 8718.94976768992 NaN NaN NaN NaN NaN NaN
4473 NaN NaN 61.7497748962082 239871.790335362 NaN NaN NaN NaN NaN NaN
4474 NaN NaN 53.2074497007043 3763.1684826582 NaN NaN NaN NaN NaN NaN
4475 NaN NaN 92.9261483658525 466138.257439682 NaN NaN NaN NaN NaN NaN
4476 NaN NaN 180.884723760428 6120336.62793945 NaN NaN NaN NaN NaN NaN
4477 NaN NaN 72.2175011482983 227413.703326506 NaN NaN NaN NaN NaN NaN
4478 NaN NaN 7079.03325108639 304940757.007761 NaN NaN NaN NaN NaN NaN
4479 NaN NaN 347.135752527239 1018004.20992965 NaN NaN NaN NaN NaN NaN
4480 NaN NaN 114.892475033132 127472.624179358 NaN NaN NaN NaN NaN NaN
4481 NaN NaN 67378146.728741 18452564039560.9 NaN NaN NaN NaN NaN NaN
4482 NaN NaN 130.114893881998 152831.883658289 NaN NaN NaN NaN NaN NaN
4483 NaN NaN 3016956339.06976 21019298090640 NaN NaN NaN NaN NaN NaN
4484 NaN NaN 70.4949370716317 121174.087742254 NaN NaN NaN NaN NaN NaN
4485 NaN NaN 312219745.591523 1033814209270.32 NaN NaN NaN NaN NaN NaN
4486 NaN NaN 8579.75372175602 36922186.0979167 NaN NaN NaN NaN NaN NaN
4487 NaN NaN 156.1816270479 50879.4627664003 NaN NaN NaN NaN NaN NaN
4488 NaN NaN 7.4845253069396e+18 2.5849284554252e+22 NaN NaN NaN NaN NaN NaN
4489 NaN NaN 154.911924662822 43257.7977771414 NaN NaN NaN NaN NaN NaN
4490 NaN NaN 51303.2062780725 10026754379.9023 NaN NaN NaN NaN NaN NaN
4491 NaN NaN 153.874795492759 40041.7467698074 NaN NaN NaN NaN NaN NaN
4492 NaN NaN 264279.445315766 253446621.068155 NaN NaN NaN NaN NaN NaN
4493 NaN NaN 138.665356298407 43850.5191918312 NaN NaN NaN NaN NaN NaN
4494 NaN NaN 227651719741.617 2.12884501265835e+15 NaN NaN NaN NaN NaN NaN
4495 NaN NaN 118.650742651216 46224.2129659245 NaN NaN NaN NaN NaN NaN
4496 NaN NaN 6877222100.96742 27068912639109.8 NaN NaN NaN NaN NaN NaN
4497 NaN NaN 101.211627812346 51963.4260098257 NaN NaN NaN NaN NaN NaN
4498 NaN NaN 8595345.96366108 2049425947.21954 NaN NaN NaN NaN NaN NaN
4499 NaN NaN 1145818.42458668 941625558.985571 NaN NaN NaN NaN NaN NaN
4500 NaN NaN 70.8531030904699 15398.201722481 NaN NaN NaN NaN NaN NaN
4501 NaN NaN 60.1179075733814 2187.59301040013 NaN NaN NaN NaN NaN NaN
4502 NaN NaN 47.7742717464128 16822.1138670238 NaN NaN NaN NaN NaN NaN
4503 NaN NaN 52.2615994521649 300703.049441817 NaN NaN NaN NaN NaN NaN
4504 NaN NaN 47.8056252381595 10135.4917062672 NaN NaN NaN NaN NaN NaN
4505 NaN NaN 106.556403248697 374557.64325535 NaN NaN NaN NaN NaN NaN
4506 NaN NaN 483351047.999942 3281289550627.31 NaN NaN NaN NaN NaN NaN
4507 NaN NaN 117.722725344211 157269.920292365 NaN NaN NaN NaN NaN NaN
4508 NaN NaN 4.11398774678831e+52 1.34581906961675e+56 NaN NaN NaN NaN NaN NaN
4509 NaN NaN 67.0916493339029 86930.1753359711 NaN NaN NaN NaN NaN NaN
4510 NaN NaN 1.43344527844929e+59 2.59240831280941e+63 NaN NaN NaN NaN NaN NaN
4511 NaN NaN 99.2215951089074 124025.147629337 NaN NaN NaN NaN NaN NaN
4512 NaN NaN 14226.6598577435 446281331.593078 NaN NaN NaN NaN NaN NaN
4513 NaN NaN 113.346354553198 70662.8449301007 NaN NaN NaN NaN NaN NaN
4514 NaN NaN 77.7664263822364 207330.702993264 NaN NaN NaN NaN NaN NaN
4515 NaN NaN 108.79769524472 54720.232563756 NaN NaN NaN NaN NaN NaN
4516 NaN NaN 136.566991828336 1132989.33865356 NaN NaN NaN NaN NaN NaN
4517 NaN NaN 110.609105425859 33922.9044057902 NaN NaN NaN NaN NaN NaN
4518 NaN NaN 227.471572718334 775837.557082829 NaN NaN NaN NaN NaN NaN
4519 NaN NaN 110.726885222443 28524.3800154808 NaN NaN NaN NaN NaN NaN
4520 NaN NaN 233.809075919608 700948.308335415 NaN NaN NaN NaN NaN NaN
4521 NaN NaN 109.291121411115 25684.4771806228 NaN NaN NaN NaN NaN NaN
4522 NaN NaN 2910.0252102449 6582099.93626091 NaN NaN NaN NaN NaN NaN
4523 NaN NaN 103.552885677141 28909.5514038164 NaN NaN NaN NaN NaN NaN
4524 NaN NaN 101587.115866551 11706213326.1383 NaN NaN NaN NaN NaN NaN
4525 NaN NaN 91.5090259950755 30091.9220121224 NaN NaN NaN NaN NaN NaN
4526 NaN NaN 225031.385086095 60419705.5634686 NaN NaN NaN NaN NaN NaN
4527 NaN NaN 72.7544112215621 25510.8684442371 NaN NaN NaN NaN NaN NaN
4528 NaN NaN 1672453158338.16 1.19018314886047e+16 NaN NaN NaN NaN NaN NaN
4529 NaN NaN 60.5812504642726 18890.5863380989 NaN NaN NaN NaN NaN NaN
4530 NaN NaN 2.16163115220621e+20 8.4115180051778e+23 NaN NaN NaN NaN NaN NaN
4531 NaN NaN 60.1179001599768 1682.82958300905 NaN NaN NaN NaN NaN NaN
4532 NaN NaN 46.0263328441565 21651.6476746932 NaN NaN NaN NaN NaN NaN
4533 NaN NaN 1.0060779564322e+34 6.13360355086252e+38 NaN NaN NaN NaN NaN NaN
4534 NaN NaN 46.5053255382968 7588.64092109823 NaN NaN NaN NaN NaN NaN
4535 NaN NaN 5072905.4802491 35137526462.8899 NaN NaN NaN NaN NaN NaN
4536 NaN NaN 47.2510284808563 17810.5149085111 NaN NaN NaN NaN NaN NaN
4537 NaN NaN 81792.723281921 10031109679.1895 NaN NaN NaN NaN NaN NaN
4538 NaN NaN 83.5325643621067 65493.5000136812 NaN NaN NaN NaN NaN NaN
4539 NaN NaN 434886.587479472 40144248001.4746 NaN NaN NaN NaN NaN NaN
4540 NaN NaN 52.6164610910594 124819.85357748 NaN NaN NaN NaN NaN NaN
4541 NaN NaN 74.9510063839172 82942.3432187187 NaN NaN NaN NaN NaN NaN
4542 NaN NaN 8.28111533956676e+27 9.38459528810707e+31 NaN NaN NaN NaN NaN NaN
4543 NaN NaN 82.1061470034736 48339.2883131018 NaN NaN NaN NaN NaN NaN
4544 NaN NaN 1.63157896274345e+18 1.23550295814812e+22 NaN NaN NaN NaN NaN NaN
4545 NaN NaN 4217.32760140177 4336529.39442224 NaN NaN NaN NaN NaN NaN
4546 NaN NaN 54.5578710833938 242173.003628465 NaN NaN NaN NaN NaN NaN
4547 NaN NaN 125415855.005262 3137661782694.37 NaN NaN NaN NaN NaN NaN
4548 NaN NaN 59.9681283361531 78092.3447845222 NaN NaN NaN NaN NaN NaN
4549 NaN NaN 1262528.12001528 4583963264.0438 NaN NaN NaN NaN NaN NaN
4550 NaN NaN 63.7159382164662 80500.7090100984 NaN NaN NaN NaN NaN NaN
4551 NaN NaN 106.923947543402 9477.97570916844 NaN NaN NaN NaN NaN NaN
4552 NaN NaN 71.3849891250062 60330.3068518809 NaN NaN NaN NaN NaN NaN
4553 NaN NaN 84.3198191197739 66774.8164812883 NaN NaN NaN NaN NaN NaN
4554 NaN NaN 74.0855218833063 41504.3719912118 NaN NaN NaN NaN NaN NaN
4555 NaN NaN 68.4976570040561 74200.7630018005 NaN NaN NaN NaN NaN NaN
4556 NaN NaN 70.1015843780352 27448.7925356914 NaN NaN NaN NaN NaN NaN
4557 NaN NaN 11855013285246.8 5.58256900827767e+16 NaN NaN NaN NaN NaN NaN
4558 NaN NaN 64.7876306188165 20725.6852393477 NaN NaN NaN NaN NaN NaN
4559 NaN NaN 3.72567187060327e+60 1.78301684858473e+64 NaN NaN NaN NaN NaN NaN
4560 NaN NaN 67.9170232766735 14001.9034656307 NaN NaN NaN NaN NaN NaN
4561 NaN NaN 60.1178990612059 1293.02329488382 NaN NaN NaN NaN NaN NaN
4562 NaN NaN 72.8355209921901 36381.1894756896 NaN NaN NaN NaN NaN NaN
4563 NaN NaN 69.7604283965952 108785.200612552 NaN NaN NaN NaN NaN NaN
4564 NaN NaN 90.7211059103003 3079342.6554698 NaN NaN NaN NaN NaN NaN
4565 NaN NaN 1090.53580878409 12881597.8107834 NaN NaN NaN NaN NaN NaN
4566 NaN NaN 74.7993989846353 22483.922518333 NaN NaN NaN NaN NaN NaN
4567 NaN NaN 22160492023.7567 13745791780412.2 NaN NaN NaN NaN NaN NaN
4568 NaN NaN 169.034855199559 67764.2959143761 NaN NaN NaN NaN NaN NaN
4569 NaN NaN 4.75726297308124e+34 1.25422868807075e+39 NaN NaN NaN NaN NaN NaN
4570 NaN NaN 101.908365099559 74628.2751634596 NaN NaN NaN NaN NaN NaN
4571 NaN NaN 1.97030407463793e+25 6.28651490927616e+29 NaN NaN NaN NaN NaN NaN
4572 NaN NaN 64.4698173638143 59451.5276567786 NaN NaN NaN NaN NaN NaN
4573 NaN NaN 2.01738026297554e+31 4.69038127992788e+35 NaN NaN NaN NaN NaN NaN
4574 NaN NaN 61.8719024472258 30236.7066784631 NaN NaN NaN NaN NaN NaN
4575 NaN NaN 5.97816032978114e+31 3.53085837570194e+35 NaN NaN NaN NaN NaN NaN
4576 NaN NaN 62.6072194664349 24342.1912943321 NaN NaN NaN NaN NaN NaN
4577 NaN NaN 7.35258512854018e+31 1.37567349082189e+37 NaN NaN NaN NaN NaN NaN
4578 NaN NaN 65.6703214694892 15158.3294183741 NaN NaN NaN NaN NaN NaN
4579 NaN NaN 2.71406597986301e+38 1.92365050927216e+42 NaN NaN NaN NaN NaN NaN
4580 NaN NaN 63.5671028146487 14537.0909660047 NaN NaN NaN NaN NaN NaN
4581 NaN NaN 1.12219431209842e+39 1.31019371114776e+42 NaN NaN NaN NaN NaN NaN
4582 NaN NaN 62.6431034476337 13621.5556897029 NaN NaN NaN NaN NaN NaN
4583 NaN NaN 1.2005878228559e+62 2.12475326704918e+65 NaN NaN NaN NaN NaN NaN
4584 NaN NaN 60.0333657650434 15774.7100146725 NaN NaN NaN NaN NaN NaN
4585 NaN NaN 8.33546045891699e+46 9.21029800522303e+49 NaN NaN NaN NaN NaN NaN
4586 NaN NaN 60315.099857005 31142551.8740096 NaN NaN NaN NaN NaN NaN
4587 NaN NaN 9.42037225050894e+24 6.73309364119449e+26 NaN NaN NaN NaN NaN NaN
4588 NaN NaN 2.83767798853461e+23 4.55256187438995e+26 NaN NaN NaN NaN NaN NaN
4589 NaN NaN 129399383.064658 386633507286.331 NaN NaN NaN NaN NaN NaN
4590 NaN NaN 1.50006563501803e+26 2.05372494737137e+29 NaN NaN NaN NaN NaN NaN
4591 NaN NaN 60.117898917682 1011.44621925873 NaN NaN NaN NaN NaN NaN
4592 NaN NaN 115.411120000925 38906.7393468228 NaN NaN NaN NaN NaN NaN
4593 NaN NaN 1.33820041307557e+59 9.48283638012181e+63 NaN NaN NaN NaN NaN NaN
4594 NaN NaN 120.177664118813 12663.6838489186 NaN NaN NaN NaN NaN NaN
4595 NaN NaN 849258.233953235 5515140985.96399 NaN NaN NaN NaN NaN NaN
4596 NaN NaN 121.332942333256 27337.533477434 NaN NaN NaN NaN NaN NaN
4597 NaN NaN 66.0486535608896 135803.340120192 NaN NaN NaN NaN NaN NaN
4598 NaN NaN 4.84140756202552e+38 1.76416959108917e+43 NaN NaN NaN NaN NaN NaN
4599 NaN NaN 61.7179061273597 65678.2372097715 NaN NaN NaN NaN NaN NaN
4600 NaN NaN 2.56088377054844e+145 7.82054146635161e+149 NaN NaN NaN NaN NaN NaN
4601 NaN NaN 61.0102162182445 42326.7779068767 NaN NaN NaN NaN NaN NaN
4602 NaN NaN 2.94544537144151e+87 4.22443221207463e+91 NaN NaN NaN NaN NaN NaN
4603 NaN NaN 63.6857199579746 19841.9760651507 NaN NaN NaN NaN NaN NaN
4604 NaN NaN 3.65023046848855e+135 2.89739129777871e+139 NaN NaN NaN NaN NaN NaN
4605 NaN NaN 63.7793854033892 14456.9294790431 NaN NaN NaN NaN NaN NaN
4606 NaN NaN 4.13786941436657e+142 2.11180849830788e+146 NaN NaN NaN NaN NaN NaN
4607 NaN NaN 2387.49297553541 35021057.34067 NaN NaN NaN NaN NaN NaN
4608 NaN NaN 7.17638070808462e+196 2.49563664565819e+200 NaN NaN NaN NaN NaN NaN
4609 NaN NaN 101599813.821148 1105794257976.88 NaN NaN NaN NaN NaN NaN
4610 NaN NaN 1.26222885487027e+79 3.34663010194769e+81 NaN NaN NaN NaN NaN NaN
4611 NaN NaN 870663335474.692 4.63057844658485e+15 NaN NaN NaN NaN NaN NaN
4612 NaN NaN 4.66163752547687e+64 1.99030462743347e+68 NaN NaN NaN NaN NaN NaN
4613 NaN NaN 126175439179.764 552835807040624 NaN NaN NaN NaN NaN NaN
4614 NaN NaN 1.94433188388312e+60 6.16999385559038e+63 NaN NaN NaN NaN NaN NaN
4615 NaN NaN 2144089636270.37 1.23651312758528e+15 NaN NaN NaN NaN NaN NaN
4616 NaN NaN 6.39738567222693e+65 1.71154653293885e+69 NaN NaN NaN NaN NaN NaN
4617 NaN NaN 49850972780112.1 7.83996684341251e+16 NaN NaN NaN NaN NaN NaN
4618 NaN NaN 2.57972647219497e+33 1.17459832969112e+36 NaN NaN NaN NaN NaN NaN
4619 NaN NaN 30069.5863050812 24444746.165875 NaN NaN NaN NaN NaN NaN
4620 NaN NaN 1.15100169811732e+26 1.22128175646198e+29 NaN NaN NaN NaN NaN NaN
4621 NaN NaN 60.117898899688 842.498409787064 NaN NaN NaN NaN NaN NaN
4622 NaN NaN 167.555457811227 49026.8695470675 NaN NaN NaN NaN NaN NaN
4623 NaN NaN 92.1373367949456 228404.476393671 NaN NaN NaN NaN NaN NaN
4624 NaN NaN 904.74503291563 1560866.86696208 NaN NaN NaN NaN NaN NaN
4625 NaN NaN 136.683438931738 199881.455763622 NaN NaN NaN NaN NaN NaN
4626 NaN NaN 75252499592733.3 4.42197362159241e+17 NaN NaN NaN NaN NaN NaN
4627 NaN NaN 76.521244620477 126668.80955419 NaN NaN NaN NaN NaN NaN
4628 NaN NaN 2.18997723466989e+46 8.63203849130597e+50 NaN NaN NaN NaN NaN NaN
4629 NaN NaN 60.1868169721614 79565.9848362826 NaN NaN NaN NaN NaN NaN
4630 NaN NaN 138928323.522038 24667706502291 NaN NaN NaN NaN NaN NaN
4631 NaN NaN 8164557910.45388 717607557287571 NaN NaN NaN NaN NaN NaN
4632 NaN NaN 137.721996883386 479173.894983961 NaN NaN NaN NaN NaN NaN
4633 NaN NaN 1.06538988670723e+24 3.54221502645057e+27 NaN NaN NaN NaN NaN NaN
4634 NaN NaN 98.7466528022856 2759210.62124439 NaN NaN NaN NaN NaN NaN
4635 NaN NaN 6.77622671410768e+38 2.10688983420311e+42 NaN NaN NaN NaN NaN NaN
4636 NaN NaN 73384514561.8086 1.05656692034603e+15 NaN NaN NaN NaN NaN NaN
4637 NaN NaN 1.06728881871308e+53 4.46777151258775e+56 NaN NaN NaN NaN NaN NaN
4638 NaN NaN 913975707511171 6.53727109973281e+18 NaN NaN NaN NaN NaN NaN
4639 NaN NaN 6.26855335589379e+70 1.5502523970907e+75 NaN NaN NaN NaN NaN NaN
4640 NaN NaN 6.26719072345108e+15 5.3487736377128e+18 NaN NaN NaN NaN NaN NaN
4641 NaN NaN 3.05556206444539e+73 2.88364711893121e+77 NaN NaN NaN NaN NaN NaN
4642 NaN NaN 4.34733869413968e+15 8.40774126113648e+18 NaN NaN NaN NaN NaN NaN
4643 NaN NaN 1.31023017114513e+60 7.66210283075747e+63 NaN NaN NaN NaN NaN NaN
4644 NaN NaN 1.20999888800482e+16 5.62959608773531e+18 NaN NaN NaN NaN NaN NaN
4645 NaN NaN 1.08363042258625e+90 7.8536428543109e+93 NaN NaN NaN NaN NaN NaN
4646 NaN NaN 482041417369113 8.0718838234648e+17 NaN NaN NaN NaN NaN NaN
4647 NaN NaN 3.66032625774777e+49 4.23485142704544e+52 NaN NaN NaN NaN NaN NaN
4648 NaN NaN 308923604.526266 617693462306.398 NaN NaN NaN NaN NaN NaN
4649 NaN NaN 1620437877.53168 1360450222037.33 NaN NaN NaN NaN NaN NaN
4650 NaN NaN 18822096748.0028 23108142656056.6 NaN NaN NaN NaN NaN NaN
4651 NaN NaN 60.1178988974982 823.566106475046 NaN NaN NaN NaN NaN NaN
4652 NaN NaN 176.744790926465 47162.0344354707 NaN NaN NaN NaN NaN NaN
4653 NaN NaN 6.98318021306372e+69 4.86581269369655e+74 NaN NaN NaN NaN NaN NaN
4654 NaN NaN 177.840468058669 14019.7181176137 NaN NaN NaN NaN NaN NaN
4655 NaN NaN 243060.858309784 1620659157.06194 NaN NaN NaN NaN NaN NaN
4656 NaN NaN 177.709234240399 27865.3390034976 NaN NaN NaN NaN NaN NaN
4657 NaN NaN 62.0057663889139 181326.500144549 NaN NaN NaN NaN NaN NaN
4658 NaN NaN 157.26025779734 5844668.73643762 NaN NaN NaN NaN NaN NaN
4659 NaN NaN 10742265647.6744 1.09005406980082e+15 NaN NaN NaN NaN NaN NaN
4660 NaN NaN 122.297994201893 138511.461859543 NaN NaN NaN NaN NaN NaN
4661 NaN NaN 1.69089364562953e+16 4.73351509718801e+20 NaN NaN NaN NaN NaN NaN
4662 NaN NaN 105.120811826926 121695.094156349 NaN NaN NaN NaN NaN NaN
4663 NaN NaN 199713055418358 7.12909485413011e+18 NaN NaN NaN NaN NaN NaN
4664 NaN NaN 59.601383791813 108369.586448258 NaN NaN NaN NaN NaN NaN
4665 NaN NaN 12287404523219.5 1.87465110945567e+17 NaN NaN NaN NaN NaN NaN
4666 NaN NaN 60.0872768573727 68074.0883276573 NaN NaN NaN NaN NaN NaN
4667 NaN NaN 5297233984955.59 6.42120661344358e+16 NaN NaN NaN NaN NaN NaN
4668 NaN NaN 60.4228193419617 107043.485739569 NaN NaN NaN NaN NaN NaN
4669 NaN NaN 9800775377474.87 4.46609349618165e+16 NaN NaN NaN NaN NaN NaN
4670 NaN NaN 1.20307776132329e+27 2.79007503764206e+31 NaN NaN NaN NaN NaN NaN
4671 NaN NaN 23932643778179.7 4.88278094173008e+16 NaN NaN NaN NaN NaN NaN
4672 NaN NaN 7.03428963938903e+48 5.01039485181031e+52 NaN NaN NaN NaN NaN NaN
4673 NaN NaN 52687626768803.9 2.15443559569701e+16 NaN NaN NaN NaN NaN NaN
4674 NaN NaN 3.10426000616377e+36 1.43902495348899e+40 NaN NaN NaN NaN NaN NaN
4675 NaN NaN 46764137769443.1 9.00040770868634e+15 NaN NaN NaN NaN NaN NaN
4676 NaN NaN 7587031402.02808 20127534096454 NaN NaN NaN NaN NaN NaN
4677 NaN NaN 3616407475063.99 1.62776661834375e+15 NaN NaN NaN NaN NaN NaN
4678 NaN NaN 76.8382784378025 49030.5843616733 NaN NaN NaN NaN NaN NaN
4679 NaN NaN 120738750786682 9.7633067018082e+16 NaN NaN NaN NaN NaN NaN
4680 NaN NaN 85.3501204835909 16024.2107459743 NaN NaN NaN NaN NaN NaN
4681 NaN NaN 60.1178989014228 1133.57668199688 NaN NaN NaN NaN NaN NaN
4682 NaN NaN 149.472685190976 53306.2893595789 NaN NaN NaN NaN NaN NaN
4683 NaN NaN 104.561221508562 259687.722924865 NaN NaN NaN NaN NaN NaN
4684 NaN NaN 198.516650735338 15330844.3013784 NaN NaN NaN NaN NaN NaN
4685 NaN NaN 105.423056837034 175643.864980762 NaN NaN NaN NaN NaN NaN
4686 NaN NaN 2527740749.75218 446694379184651 NaN NaN NaN NaN NaN NaN
4687 NaN NaN 60.5556095264905 137704.63046598 NaN NaN NaN NaN NaN NaN
4688 NaN NaN 1.66754175523306e+16 4.78163888011593e+19 NaN NaN NaN NaN NaN NaN
4689 NaN NaN 59.6800165966002 62631.3079500056 NaN NaN NaN NaN NaN NaN
4690 NaN NaN 6.43398151543983e+22 1.89657649819943e+27 NaN NaN NaN NaN NaN NaN
4691 NaN NaN 59.7815150731952 31586.6746609791 NaN NaN NaN NaN NaN NaN
4692 NaN NaN 1.17602779600104e+60 1.61854251168571e+64 NaN NaN NaN NaN NaN NaN
4693 NaN NaN 60.0903689575469 16481.1624648929 NaN NaN NaN NaN NaN NaN
4694 NaN NaN 3.09831071195447e+146 2.29008190196176e+150 NaN NaN NaN NaN NaN NaN
4695 NaN NaN 60.1154230706804 12168.3588926272 NaN NaN NaN NaN NaN NaN
4696 NaN NaN 9.4814604144657e+113 3.68645442642715e+117 NaN NaN NaN NaN NaN NaN
4697 NaN NaN 70.4011918697292 12958.5949061514 NaN NaN NaN NaN NaN NaN
4698 NaN NaN 1.82046619821411e+115 4.27331779251396e+118 NaN NaN NaN NaN NaN NaN
4699 NaN NaN 192.386776345617 6115559.40443612 NaN NaN NaN NaN NaN NaN
4700 NaN NaN 1.91609157117931e+41 2.35580012089547e+44 NaN NaN NaN NaN NaN NaN
4701 NaN NaN 61.2054533139524 9722.29785843641 NaN NaN NaN NaN NaN NaN
4702 NaN NaN 6.93501742383612e+27 6.01466826823789e+30 NaN NaN NaN NaN NaN NaN
4703 NaN NaN 59.2639918527505 7672.1812617691 NaN NaN NaN NaN NaN NaN
4704 NaN NaN 1.71944525382481e+26 1.65521610715728e+30 NaN NaN NaN NaN NaN NaN
4705 NaN NaN 66.3249064592476 9854.27662985115 NaN NaN NaN NaN NaN NaN
4706 NaN NaN 1.8141374385445e+28 2.86339679275069e+31 NaN NaN NaN NaN NaN NaN
4707 NaN NaN 60.0007665285865 14062.4811717065 NaN NaN NaN NaN NaN NaN
4708 NaN NaN 1.68484225454847e+20 8.64852564123344e+21 NaN NaN NaN NaN NaN NaN
4709 NaN NaN 1059411.59134303 1745902875.5053 NaN NaN NaN NaN NaN NaN
4710 NaN NaN 87.2722174688579 17114.8277016998 NaN NaN NaN NaN NaN NaN
4711 NaN NaN 60.117899650662 2853.26030288452 NaN NaN NaN NaN NaN NaN
4712 NaN NaN 109.029055762367 63984.126170594 NaN NaN NaN NaN NaN NaN
4713 NaN NaN 1.68358730653377e+64 1.14863663748997e+69 NaN NaN NaN NaN NaN NaN
4714 NaN NaN 108.854912505097 17752.6488357605 NaN NaN NaN NaN NaN NaN
4715 NaN NaN 2359390.62450922 13819442433.8152 NaN NaN NaN NaN NaN NaN
4716 NaN NaN 108.190169496704 31673.0242403134 NaN NaN NaN NaN NaN NaN
4717 NaN NaN 176.45071738028 843478.127979487 NaN NaN NaN NaN NaN NaN
4718 NaN NaN 105.546325736432 68708.0610774439 NaN NaN NaN NaN NaN NaN
4719 NaN NaN 59.9129288635161 63591.3590328319 NaN NaN NaN NaN NaN NaN
4720 NaN NaN 21917692163556.1 3.86705292818774e+17 NaN NaN NaN NaN NaN NaN
4721 NaN NaN 59.7733237089864 32299.4486602627 NaN NaN NaN NaN NaN NaN
4722 NaN NaN 3876970657722.44 1.32408541644013e+17 NaN NaN NaN NaN NaN NaN
4723 NaN NaN 60.0054498524558 18345.638827284 NaN NaN NaN NaN NaN NaN
4724 NaN NaN 1.84371944283602e+24 1.15689710493986e+28 NaN NaN NaN NaN NaN NaN
4725 NaN NaN 60.3133520845087 17372.274259243 NaN NaN NaN NaN NaN NaN
4726 NaN NaN 56.5703898264895 778954.206245525 NaN NaN NaN NaN NaN NaN
4727 NaN NaN 191079.764675014 1089477578.44913 NaN NaN NaN NaN NaN NaN
4728 NaN NaN 5197.25970781334 41279940.944778 NaN NaN NaN NaN NaN NaN
4729 NaN NaN 102.089322051583 102294.492139425 NaN NaN NaN NaN NaN NaN
4730 NaN NaN 99.4326633205662 1634808.70973632 NaN NaN NaN NaN NaN NaN
4731 NaN NaN 60.6774768898622 17820.429531366 NaN NaN NaN NaN NaN NaN
4732 NaN NaN 545.556507293332 1663825.94542401 NaN NaN NaN NaN NaN NaN
4733 NaN NaN 60.0518530704708 7317.44298384681 NaN NaN NaN NaN NaN NaN
4734 NaN NaN 659.342271592887 14101297.7183073 NaN NaN NaN NaN NaN NaN
4735 NaN NaN 59.9873806932524 9559.9280974769 NaN NaN NaN NaN NaN NaN
4736 NaN NaN 308.91800929459 1193578.91726563 NaN NaN NaN NaN NaN NaN
4737 NaN NaN 59.8791849714786 13667.8663159074 NaN NaN NaN NaN NaN NaN
4738 NaN NaN 71.6221614597033 46355.1428461276 NaN NaN NaN NaN NaN NaN
4739 NaN NaN 1776.83030538558 3331170.65870172 NaN NaN NaN NaN NaN NaN
4740 NaN NaN 77.4561626533302 18512.5486662233 NaN NaN NaN NaN NaN NaN
4741 NaN NaN 60.1300437282545 15379.8381703786 NaN NaN NaN NaN NaN NaN
4742 NaN NaN 119.245596351614 72100.8476789099 NaN NaN NaN NaN NaN NaN
4743 NaN NaN 122.419522085228 305955.378225649 NaN NaN NaN NaN NaN NaN
4744 NaN NaN 108.493343918727 1987775.59711171 NaN NaN NaN NaN NaN NaN
4745 NaN NaN 59.6936721290279 288075.658125451 NaN NaN NaN NaN NaN NaN
4746 NaN NaN 121.270134636632 24140.3813143943 NaN NaN NaN NaN NaN NaN
4747 NaN NaN 1253807.06989675 96670163708.1873 NaN NaN NaN NaN NaN NaN
4748 NaN NaN 150.713210200305 48059.1130462006 NaN NaN NaN NaN NaN NaN
4749 NaN NaN 6.88551870364506e+16 3.98989376048388e+19 NaN NaN NaN NaN NaN NaN
4750 NaN NaN 138.404082047321 65903.8225928192 NaN NaN NaN NaN NaN NaN
4751 NaN NaN 24969995.6365552 851652619045.011 NaN NaN NaN NaN NaN NaN
4752 NaN NaN 65.455243061018 83785.4654287724 NaN NaN NaN NaN NaN NaN
4753 NaN NaN 472087881.891949 3137471884725.35 NaN NaN NaN NaN NaN NaN
4754 NaN NaN 59.7281380665883 27809.4151975658 NaN NaN NaN NaN NaN NaN
4755 NaN NaN 2.87732217888089e+39 3.09763539776822e+42 NaN NaN NaN NaN NaN NaN
4756 NaN NaN 59.5909378139875 24715.6190880923 NaN NaN NaN NaN NaN NaN
4757 NaN NaN 4.16784764395532e+29 3.36629474889498e+33 NaN NaN NaN NaN NaN NaN
4758 NaN NaN 59.5558834680463 16842.4567688379 NaN NaN NaN NaN NaN NaN
4759 NaN NaN 1.04379756109256e+23 1.23811579242361e+26 NaN NaN NaN NaN NaN NaN
4760 NaN NaN 59.6491569071853 25312.0090554144 NaN NaN NaN NaN NaN NaN
4761 NaN NaN 48112815965.3066 90718156450448.4 NaN NaN NaN NaN NaN NaN
4762 NaN NaN 60.0596840223973 28892.3381726717 NaN NaN NaN NaN NaN NaN
4763 NaN NaN 306715978495625 1.10350880040152e+18 NaN NaN NaN NaN NaN NaN
4764 NaN NaN 64.938722654962 33154.8695989487 NaN NaN NaN NaN NaN NaN
4765 NaN NaN 26080531657.4712 252296639233829 NaN NaN NaN NaN NaN NaN
4766 NaN NaN 81.8433589166912 34901.6015243931 NaN NaN NaN NaN NaN NaN
4767 NaN NaN 2363.96843994369 408370.464276504 NaN NaN NaN NaN NaN NaN
4768 NaN NaN 463.968898110644 565151.341966774 NaN NaN NaN NaN NaN NaN
4769 NaN NaN 59.8303698092926 19433.0835925762 NaN NaN NaN NaN NaN NaN
4770 NaN NaN 117.819538027793 78571.402584671 NaN NaN NaN NaN NaN NaN
4771 NaN NaN 8151.68865647873 4113933.94752428 NaN NaN NaN NaN NaN NaN
4772 NaN NaN 154.418697217442 53120.7918660756 NaN NaN NaN NaN NaN NaN
4773 NaN NaN 1.14721851895656e+49 7.88963997935782e+53 NaN NaN NaN NaN NaN NaN
4774 NaN NaN 155.92878657666 13379.6275465467 NaN NaN NaN NaN NaN NaN
4775 NaN NaN 4957545.22220704 28170709156.6666 NaN NaN NaN NaN NaN NaN
4776 NaN NaN 157.076097215009 21232.7020019282 NaN NaN NaN NaN NaN NaN
4777 NaN NaN 259.088106012193 872352.99059877 NaN NaN NaN NaN NaN NaN
4778 NaN NaN 163.374039416218 41342.310808115 NaN NaN NaN NaN NaN NaN
4779 NaN NaN 61.1184472294677 50566.7104649665 NaN NaN NaN NaN NaN NaN
4780 NaN NaN 169.018426312369 73895.3143660291 NaN NaN NaN NaN NaN NaN
4781 NaN NaN 66.372445982344 94418.8026788764 NaN NaN NaN NaN NaN NaN
4782 NaN NaN 84.5552113571217 89811.0752803997 NaN NaN NaN NaN NaN NaN
4783 NaN NaN 228.69411420154 5910616.78853823 NaN NaN NaN NaN NaN NaN
4784 NaN NaN 60.0595582050896 44290.9022882988 NaN NaN NaN NaN NaN NaN
4785 NaN NaN 7457928052.74774 14911413193711.1 NaN NaN NaN NaN NaN NaN
4786 NaN NaN 59.6833390639651 26357.5425487623 NaN NaN NaN NaN NaN NaN
4787 NaN NaN 148756306416.709 90303920966921 NaN NaN NaN NaN NaN NaN
4788 NaN NaN 59.5622903296963 16126.6587216855 NaN NaN NaN NaN NaN NaN
4789 NaN NaN 2.78067617887507e+21 2.11084897595453e+24 NaN NaN NaN NaN NaN NaN
4790 NaN NaN 59.5930418255311 17790.0040266766 NaN NaN NaN NaN NaN NaN
4791 NaN NaN 1.69880326672445e+20 5.28633495024244e+23 NaN NaN NaN NaN NaN NaN
4792 NaN NaN 59.7092601251235 20854.3438042042 NaN NaN NaN NaN NaN NaN
4793 NaN NaN 1.2617391331079e+26 2.47803149049391e+29 NaN NaN NaN NaN NaN NaN
4794 NaN NaN 60.6620182878873 26122.6354429666 NaN NaN NaN NaN NaN NaN
4795 NaN NaN 1.22434995599647e+19 1.4473985274166e+19 NaN NaN NaN NaN NaN NaN
4796 NaN NaN 141.465219908047 59096.1101689316 NaN NaN NaN NaN NaN NaN
4797 NaN NaN 59.7663410150471 15593.3188378451 NaN NaN NaN NaN NaN NaN
4798 NaN NaN 3.72665751242411e+19 2.62395221109522e+22 NaN NaN NaN NaN NaN NaN
4799 NaN NaN 59.6602789170566 19511.3971219639 NaN NaN NaN NaN NaN NaN
4800 NaN NaN 148637300.79957 2705793569179.11 NaN NaN NaN NaN NaN NaN
4801 NaN NaN 574617153.269278 279636851577.92 NaN NaN NaN NaN NaN NaN
4802 NaN NaN 168.624520275293 54164.2437227863 NaN NaN NaN NaN NaN NaN
4803 NaN NaN 64.6995068173566 479646.247452818 NaN NaN NaN NaN NaN NaN
4804 NaN NaN 170.208939751549 24319.1855923606 NaN NaN NaN NaN NaN NaN
4805 NaN NaN 59.1996254819239 190022.725239167 NaN NaN NaN NaN NaN NaN
4806 NaN NaN 5106.63324557716 40073221.6717439 NaN NaN NaN NaN NaN NaN
4807 NaN NaN 59.2741882134028 80728.2590627544 NaN NaN NaN NaN NaN NaN
4808 NaN NaN 2.02211908473239e+37 2.81022406321738e+42 NaN NaN NaN NaN NaN NaN
4809 NaN NaN 59.9048919225596 44698.9843989454 NaN NaN NaN NaN NaN NaN
4810 NaN NaN 3.49046379106524e+37 1.73149116746485e+42 NaN NaN NaN NaN NaN NaN
4811 NaN NaN 59.561307875459 24125.5478133611 NaN NaN NaN NaN NaN NaN
4812 NaN NaN 7.44161886782294e+57 1.10224483078521e+62 NaN NaN NaN NaN NaN NaN
4813 NaN NaN 59.6139422146907 12680.2715810354 NaN NaN NaN NaN NaN NaN
4814 NaN NaN 2.98832916654408e+211 2.13493666013217e+215 NaN NaN NaN NaN NaN NaN
4815 NaN NaN 59.6486822989226 9070.35331720674 NaN NaN NaN NaN NaN NaN
4816 NaN NaN 2.95097853096884e+159 1.04106735623342e+163 NaN NaN NaN NaN NaN NaN
4817 NaN NaN 59.7150992726745 6434.01075450587 NaN NaN NaN NaN NaN NaN
4818 NaN NaN 2.81231430157416e+208 7.38779012446962e+211 NaN NaN NaN NaN NaN NaN
4819 NaN NaN 59.7117725473615 7024.49519987697 NaN NaN NaN NaN NaN NaN
4820 NaN NaN 1.09386641721758e+146 4.22381839196058e+149 NaN NaN NaN NaN NaN NaN
4821 NaN NaN 1733.49142838214 981482.781869605 NaN NaN NaN NaN NaN NaN
4822 NaN NaN 6.57224687376446e+128 2.97926289019187e+132 NaN NaN NaN NaN NaN NaN
4823 NaN NaN 204143.922174142 168751055.825186 NaN NaN NaN NaN NaN NaN
4824 NaN NaN 5.46361614931779e+175 2.88991530054089e+179 NaN NaN NaN NaN NaN NaN
4825 NaN NaN 242.430949472399 27594.909577699 NaN NaN NaN NaN NaN NaN
4826 NaN NaN 6.67583809099639e+79 9.38193899618433e+83 NaN NaN NaN NaN NaN NaN
4827 NaN NaN 59.6732773309038 15171.7454095275 NaN NaN NaN NaN NaN NaN
4828 NaN NaN 1.3549243564918e+34 9.6985411943475e+37 NaN NaN NaN NaN NaN NaN
4829 NaN NaN 59.711668997371 20130.6300329804 NaN NaN NaN NaN NaN NaN
4830 NaN NaN 6.43140389514962e+25 1.3002123142734e+30 NaN NaN NaN NaN NaN NaN
4831 NaN NaN 419050754365.61 187870727923547 NaN NaN NaN NaN NaN NaN
4832 NaN NaN 154.484524141004 36421.135287076 NaN NaN NaN NaN NaN NaN
4833 NaN NaN 1.34731994717903e+26 8.7007220510506e+30 NaN NaN NaN NaN NaN NaN
4834 NaN NaN 154.701196916962 8466.24659847262 NaN NaN NaN NaN NaN NaN
4835 NaN NaN 4474.4079273054 29156956.4760243 NaN NaN NaN NaN NaN NaN
4836 NaN NaN 154.551814363969 11992.1202444063 NaN NaN NaN NaN NaN NaN
4837 NaN NaN 59.7255403494321 107697.044499175 NaN NaN NaN NaN NaN NaN
4838 NaN NaN 491.985896875544 18219928.9774552 NaN NaN NaN NaN NaN NaN
4839 NaN NaN 59.7550179477194 48727.1520367876 NaN NaN NaN NaN NaN NaN
4840 NaN NaN 119.78765776994 2121625.10068326 NaN NaN NaN NaN NaN NaN
4841 NaN NaN 59.8957191524397 24895.3033563134 NaN NaN NaN NaN NaN NaN
4842 NaN NaN 140.828758882087 92821.248798985 NaN NaN NaN NaN NaN NaN
4843 NaN NaN 59.769863316747 13711.3869840492 NaN NaN NaN NaN NaN NaN
4844 NaN NaN 9.04656884529506e+47 4.18235916369727e+51 NaN NaN NaN NaN NaN NaN
4845 NaN NaN 59.7600270898376 8996.52084240293 NaN NaN NaN NaN NaN NaN
4846 NaN NaN 1.02817133552542e+34 2.64297528635288e+37 NaN NaN NaN NaN NaN NaN
4847 NaN NaN 59.8066036503196 6275.1430734473 NaN NaN NaN NaN NaN NaN
4848 NaN NaN 1.83850782732482e+24 2.67292007777145e+27 NaN NaN NaN NaN NaN NaN
4849 NaN NaN 59.5922251154215 5414.60175567881 NaN NaN NaN NaN NaN NaN
4850 NaN NaN 167984745.261938 3535851637066.33 NaN NaN NaN NaN NaN NaN
4851 NaN NaN 435289.128592877 2362976822.67317 NaN NaN NaN NaN NaN NaN
4852 NaN NaN 2201135959716.6 5.91821516019444e+16 NaN NaN NaN NaN NaN NaN
4853 NaN NaN 4.00010767034456e+23 2.1222690777682e+27 NaN NaN NaN NaN NaN NaN
4854 NaN NaN 239312042945701 8.21522895557425e+15 NaN NaN NaN NaN NaN NaN
4855 NaN NaN 4.20491190437498e+23 9.2853764792024e+26 NaN NaN NaN NaN NaN NaN
4856 NaN NaN 43082793.0835659 41830512322.99 NaN NaN NaN NaN NaN NaN
4857 NaN NaN 325337.001087296 241692621.588644 NaN NaN NaN NaN NaN NaN
4858 NaN NaN 6.83430969126562e+21 4.20388353494817e+24 NaN NaN NaN NaN NaN NaN
4859 NaN NaN 59.7543525177366 21551.3688360223 NaN NaN NaN NaN NaN NaN
4860 NaN NaN 1.72632840711941e+23 7.26079878696198e+26 NaN NaN NaN NaN NaN NaN
4861 NaN NaN 4263317994650.71 1.7272647221231e+15 NaN NaN NaN NaN NaN NaN
4862 NaN NaN 126.07144930302 44517.1406714369 NaN NaN NaN NaN NaN NaN
4863 NaN NaN 186652.510758025 3045068246.82553 NaN NaN NaN NaN NaN NaN
4864 NaN NaN 125.555211646005 8407.77366767402 NaN NaN NaN NaN NaN NaN
4865 NaN NaN 101.600170943842 572035.670742437 NaN NaN NaN NaN NaN NaN
4866 NaN NaN 125.213362304819 10364.102861927 NaN NaN NaN NaN NaN NaN
4867 NaN NaN 376.705806401555 1125737.70532767 NaN NaN NaN NaN NaN NaN
4868 NaN NaN 116.184167890607 20519.529802117 NaN NaN NaN NaN NaN NaN
4869 NaN NaN 1621342262384.88 9.50776759945501e+15 NaN NaN NaN NaN NaN NaN
4870 NaN NaN 71.2763444363702 38579.1511791303 NaN NaN NaN NaN NaN NaN
4871 NaN NaN 26624537884262.8 9.67686089850063e+17 NaN NaN NaN NaN NaN NaN
4872 NaN NaN 57.6923231659389 47645.616129117 NaN NaN NaN NaN NaN NaN
4873 NaN NaN 393912594353.389 1.05791259885841e+16 NaN NaN NaN NaN NaN NaN
4874 NaN NaN 59.6997950248283 19275.3108754261 NaN NaN NaN NaN NaN NaN
4875 NaN NaN 9.20814477105599e+58 1.51135806501555e+63 NaN NaN NaN NaN NaN NaN
4876 NaN NaN 59.6284143144627 14324.7566360766 NaN NaN NaN NaN NaN NaN
4877 NaN NaN 1.36727088107323e+63 4.85167732757573e+65 NaN NaN NaN NaN NaN NaN
4878 NaN NaN 59.705186062974 9979.72268159838 NaN NaN NaN NaN NaN NaN
4879 NaN NaN 1.32147351196071e+49 7.31607018109955e+53 NaN NaN NaN NaN NaN NaN
4880 NaN NaN 59.7087019478612 15514.5964129908 NaN NaN NaN NaN NaN NaN
4881 NaN NaN 1.44965507283224e+37 2.32727364042305e+41 NaN NaN NaN NaN NaN NaN
4882 NaN NaN 59.7943058562951 17608.0143961435 NaN NaN NaN NaN NaN NaN
4883 NaN NaN 1.07839782378889e+48 1.00866240279873e+51 NaN NaN NaN NaN NaN NaN
4884 NaN NaN 60.4942472145775 24501.3415454491 NaN NaN NaN NaN NaN NaN
4885 NaN NaN 2.24667397367772e+31 2.60062464889375e+34 NaN NaN NaN NaN NaN NaN
4886 NaN NaN 92.5698344719388 31718.4859594852 NaN NaN NaN NaN NaN NaN
4887 NaN NaN 3.6641449713216e+18 3.11307208714853e+21 NaN NaN NaN NaN NaN NaN
4888 NaN NaN 93556984397745.9 8.71082353631881e+17 NaN NaN NaN NaN NaN NaN
4889 NaN NaN 59.8746465072057 22927.6574567216 NaN NaN NaN NaN NaN NaN
4890 NaN NaN 7.92873795752111e+17 2.44052879765945e+22 NaN NaN NaN NaN NaN NaN
4891 NaN NaN 3190470536778.81 1.16561479217773e+15 NaN NaN NaN NaN NaN NaN
4892 NaN NaN 97.073872415906 37096.6045571017 NaN NaN NaN NaN NaN NaN
4893 NaN NaN 61.4112036294219 574981.117215689 NaN NaN NaN NaN NaN NaN
4894 NaN NaN 95.9022977347737 7826.90369571955 NaN NaN NaN NaN NaN NaN
4895 NaN NaN 60.0684176574794 165430.688041221 NaN NaN NaN NaN NaN NaN
4896 NaN NaN 94.3651995615586 292362.795534668 NaN NaN NaN NaN NaN NaN
4897 NaN NaN 59.7102425983977 87813.6797572809 NaN NaN NaN NaN NaN NaN
4898 NaN NaN 95.6950574564836 17609.1447285832 NaN NaN NaN NaN NaN NaN
4899 NaN NaN 63.1703146828832 41310.1751266362 NaN NaN NaN NaN NaN NaN
4900 NaN NaN 72.3504889606821 33663.389862897 NaN NaN NaN NaN NaN NaN
4901 NaN NaN 8222.56893825468 188150303.206039 NaN NaN NaN NaN NaN NaN
4902 NaN NaN 58.8082891744604 52083.3070481079 NaN NaN NaN NaN NaN NaN
4903 NaN NaN 56.5468087660849 14367.34260897 NaN NaN NaN NaN NaN NaN
4904 NaN NaN 60.0073439898539 45124.9742402177 NaN NaN NaN NaN NaN NaN
4905 NaN NaN 22709.391499948 51743842.9688501 NaN NaN NaN NaN NaN NaN
4906 NaN NaN 60.1040575891061 43378.6449668 NaN NaN NaN NaN NaN NaN
4907 NaN NaN 6138.50284110395 2675541.15954519 NaN NaN NaN NaN NaN NaN
4908 NaN NaN 59.8459181453089 36917.3648905358 NaN NaN NaN NaN NaN NaN
4909 NaN NaN 978172725.565605 3554314073405.36 NaN NaN NaN NaN NaN NaN
4910 NaN NaN 59.8943718493472 35304.5810343525 NaN NaN NaN NaN NaN NaN
4911 NaN NaN 4768585450787.21 1.27677559541751e+16 NaN NaN NaN NaN NaN NaN
4912 NaN NaN 59.8840395044206 34776.9011142024 NaN NaN NaN NaN NaN NaN
4913 NaN NaN 3.12816981233553e+16 2.20217942556064e+19 NaN NaN NaN NaN NaN NaN
4914 NaN NaN 2229023.54995591 2721211844.39004 NaN NaN NaN NaN NaN NaN
4915 NaN NaN 187913715727.686 181547619369575 NaN NaN NaN NaN NaN NaN
4916 NaN NaN 57476118.8990965 520510372152.967 NaN NaN NaN NaN NaN NaN
4917 NaN NaN 720.190641086123 684823.647590803 NaN NaN NaN NaN NaN NaN
4918 NaN NaN 19102236418.9216 363149097943407 NaN NaN NaN NaN NaN NaN
4919 NaN NaN 60.5644214770387 29231.2653088653 NaN NaN NaN NaN NaN NaN
4920 NaN NaN 1.04579718156602e+15 3.29486909388772e+18 NaN NaN NaN NaN NaN NaN
4921 NaN NaN 687109942153.89 227928185991550 NaN NaN NaN NaN NaN NaN
4922 NaN NaN 73.9927560472786 43281.3451149499 NaN NaN NaN NaN NaN NaN
4923 NaN NaN 2.03248323378036e+41 1.24448233232234e+46 NaN NaN NaN NaN NaN NaN
4924 NaN NaN 74.6272810587388 7752.8711978578 NaN NaN NaN NaN NaN NaN
4925 NaN NaN 37255.3443755755 219164862.960836 NaN NaN NaN NaN NaN NaN
4926 NaN NaN 106.558627925283 934667.110162663 NaN NaN NaN NaN NaN NaN
4927 NaN NaN 59.4290255692683 46615.1072161192 NaN NaN NaN NaN NaN NaN
4928 NaN NaN 1.96029261225955e+36 6.20070960596284e+38 NaN NaN NaN NaN NaN NaN
4929 NaN NaN 59.7921110720754 30835.8451991179 NaN NaN NaN NaN NaN NaN
4930 NaN NaN 4.58176120999925e+35 4.2805130844588e+40 NaN NaN NaN NaN NaN NaN
4931 NaN NaN 59.8478940529367 18673.4739601029 NaN NaN NaN NaN NaN NaN
4932 NaN NaN 6.11119594542468e+21 4.64753930172489e+25 NaN NaN NaN NaN NaN NaN
4933 NaN NaN 59.8749674882202 10294.7269647136 NaN NaN NaN NaN NaN NaN
4934 NaN NaN 7.26702345947703e+195 4.32374020405809e+199 NaN NaN NaN NaN NaN NaN
4935 NaN NaN 59.9753847930121 7614.87315349047 NaN NaN NaN NaN NaN NaN
4936 NaN NaN 2.11890661118141e+99 5.44104506542311e+102 NaN NaN NaN NaN NaN NaN
4937 NaN NaN 60.0987620123651 5801.92451312397 NaN NaN NaN NaN NaN NaN
4938 NaN NaN 9.36873210025822e+88 1.43310184747924e+92 NaN NaN NaN NaN NaN NaN
4939 NaN NaN 60.0982524654113 6448.5476060291 NaN NaN NaN NaN NaN NaN
4940 NaN NaN 1.98554310092051e+62 1.64295049376922e+65 NaN NaN NaN NaN NaN NaN
4941 NaN NaN 60.1159092299486 7158.40627649727 NaN NaN NaN NaN NaN NaN
4942 NaN NaN 1.18505133929593e+61 3.9034475195178e+64 NaN NaN NaN NaN NaN NaN
4943 NaN NaN 60.0414570526931 10280.8311009316 NaN NaN NaN NaN NaN NaN
4944 NaN NaN 5.15133872968469e+50 7.3649749634648e+53 NaN NaN NaN NaN NaN NaN
4945 NaN NaN 60.0147780954394 14460.0047497115 NaN NaN NaN NaN NaN NaN
4946 NaN NaN 1.24706065792223e+66 8.28334451558012e+69 NaN NaN NaN NaN NaN NaN
4947 NaN NaN 60.0564512670354 20028.8547072552 NaN NaN NaN NaN NaN NaN
4948 NaN NaN 8.56805306102455e+26 6.87061820585321e+29 NaN NaN NaN NaN NaN NaN
4949 NaN NaN 59.9066964029692 48450.9289594248 NaN NaN NaN NaN NaN NaN
4950 NaN NaN 4303956277705.4 21249098459181.8 NaN NaN NaN NaN NaN NaN
4951 NaN NaN 92471773279.9495 28157085381013.2 NaN NaN NaN NaN NaN NaN
4952 NaN NaN 64.6084090395788 38197.7629832969 NaN NaN NaN NaN NaN NaN
4953 NaN NaN 59.0076926270271 236733.812938563 NaN NaN NaN NaN NaN NaN
4954 NaN NaN 48.8372727780232 677732.192922573 NaN NaN NaN NaN NaN NaN
4955 NaN NaN 59.2849361058633 92132.4767723117 NaN NaN NaN NaN NaN NaN
4956 NaN NaN 414856.31872605 50326668292.7903 NaN NaN NaN NaN NaN NaN
4957 NaN NaN 59.2277818247701 41449.7767801254 NaN NaN NaN NaN NaN NaN
4958 NaN NaN 3.6774686793819e+44 2.4032062794117e+48 NaN NaN NaN NaN NaN NaN
4959 NaN NaN 59.862947755212 30037.3964272994 NaN NaN NaN NaN NaN NaN
4960 NaN NaN 4.04754218394968e+33 3.89075589121679e+36 NaN NaN NaN NaN NaN NaN
4961 NaN NaN 59.9121464297617 19175.0302508021 NaN NaN NaN NaN NaN NaN
4962 NaN NaN 4.31505537195466e+22 2.68272813338929e+26 NaN NaN NaN NaN NaN NaN
4963 NaN NaN 60.1174726731952 11467.2225712908 NaN NaN NaN NaN NaN NaN
4964 NaN NaN 4.1641987780326e+103 1.79531360591536e+107 NaN NaN NaN NaN NaN NaN
4965 NaN NaN 60.2712943403463 7427.66756868001 NaN NaN NaN NaN NaN NaN
4966 NaN NaN 1.29852955654019e+53 2.83304122187927e+56 NaN NaN NaN NaN NaN NaN
4967 NaN NaN 60.4267843065337 5675.76147531092 NaN NaN NaN NaN NaN NaN
4968 NaN NaN 2.57964750799404e+41 3.17236502828515e+44 NaN NaN NaN NaN NaN NaN
4969 NaN NaN 60.4339125882073 5791.37142955216 NaN NaN NaN NaN NaN NaN
4970 NaN NaN 142206026480777 1.28328075561674e+17 NaN NaN NaN NaN NaN NaN
4971 NaN NaN 60.4473573702396 7037.86528734625 NaN NaN NaN NaN NaN NaN
4972 NaN NaN 12432314526.7149 62697241686850.9 NaN NaN NaN NaN NaN NaN
4973 NaN NaN 60.3839447062255 10091.4359543672 NaN NaN NaN NaN NaN NaN
4974 NaN NaN 1418632541.61198 904263747051.07 NaN NaN NaN NaN NaN NaN
4975 NaN NaN 60.3587226048332 14034.8585555844 NaN NaN NaN NaN NaN NaN
4976 NaN NaN 7754829210010.34 534217088697388 NaN NaN NaN NaN NaN NaN
4977 NaN NaN 60.3877753676255 20404.7037745264 NaN NaN NaN NaN NaN NaN
4978 NaN NaN 7749566121764.47 4.41063040821794e+15 NaN NaN NaN NaN NaN NaN
4979 NaN NaN 59.7521977091265 27429.7088747137 NaN NaN NaN NaN NaN NaN
4980 NaN NaN 312570915.22432 710726860033.126 NaN NaN NaN NaN NaN NaN
4981 NaN NaN 11307572787.1614 3198540986334.11 NaN NaN NaN NaN NaN NaN
4982 NaN NaN 58.5781260691467 38572.4905893174 NaN NaN NaN NaN NaN NaN
4983 NaN NaN 3.15013672440209e+63 1.66662661264711e+68 NaN NaN NaN NaN NaN NaN
4984 NaN NaN 58.9711217389144 6731.82293963467 NaN NaN NaN NaN NaN NaN
4985 NaN NaN 75815556.3089143 698293328286.502 NaN NaN NaN NaN NaN NaN
4986 NaN NaN 59.1923960820678 6301.20344831431 NaN NaN NaN NaN NaN NaN
4987 NaN NaN 59.8728990048261 67884.4535540661 NaN NaN NaN NaN NaN NaN
4988 NaN NaN 28331732.6526589 668180701065.425 NaN NaN NaN NaN NaN NaN
4989 NaN NaN 61.4772611145776 38948.9269471519 NaN NaN NaN NaN NaN NaN
4990 NaN NaN 63.8705086456338 118168.891054711 NaN NaN NaN NaN NaN NaN
4991 NaN NaN 16773981.417929 965483482211.816 NaN NaN NaN NaN NaN NaN
4992 NaN NaN 58.1829904068569 33232.4405004094 NaN NaN NaN NaN NaN NaN
4993 NaN NaN 889020347405966 3.33984233786967e+18 NaN NaN NaN NaN NaN NaN
4994 NaN NaN 59.7715427736352 50130.5919621055 NaN NaN NaN NaN NaN NaN
4995 NaN NaN 1666573541039.92 1.05980145914047e+16 NaN NaN NaN NaN NaN NaN
4996 NaN NaN 59.8990082972761 84046.3422047026 NaN NaN NaN NaN NaN NaN
4997 NaN NaN 61.0253644127195 5627.30930351841 NaN NaN NaN NaN NaN NaN
4998 NaN NaN 2087.13758065358 11852591.4614018 NaN NaN NaN NaN NaN NaN
4999 NaN NaN 61.0166322612662 5570.02355797254 NaN NaN NaN NaN NaN NaN
5000 NaN NaN 115.977808708098 499831.256763734 NaN NaN NaN NaN NaN NaN
5001 NaN NaN 61.004168401669 7353.81706373474 NaN NaN NaN NaN NaN NaN
5002 NaN NaN 119.265889151016 77227.2110015366 NaN NaN NaN NaN NaN NaN
5003 NaN NaN 61.0211349530457 10600.1324196963 NaN NaN NaN NaN NaN NaN
5004 NaN NaN 67.7800817147798 39281.6203536275 NaN NaN NaN NaN NaN NaN
5005 NaN NaN 442279977.317511 386809874756.332 NaN NaN NaN NaN NaN NaN
5006 NaN NaN 88.834822559397 28845.5941383475 NaN NaN NaN NaN NaN NaN
5007 NaN NaN 97750540.0526685 310591336577.341 NaN NaN NaN NaN NaN NaN
5008 NaN NaN 120.32974326252 26515.2610349557 NaN NaN NaN NaN NaN NaN
5009 NaN NaN 59.6786981092069 26401.8556264359 NaN NaN NaN NaN NaN NaN
5010 NaN NaN 637.990978909787 9350202.3917967 NaN NaN NaN NaN NaN NaN
5011 NaN NaN 1476068717.44565 392554724639.822 NaN NaN NaN NaN NaN NaN
5012 NaN NaN 58.2376893924062 37991.5697895645 NaN NaN NaN NaN NaN NaN
5013 NaN NaN 60.5757347772949 221095.700592662 NaN NaN NaN NaN NaN NaN
5014 NaN NaN 65.2457225721379 179263.176399919 NaN NaN NaN NaN NaN NaN
5015 NaN NaN 60.0194916608732 82762.7139106347 NaN NaN NaN NaN NaN NaN
5016 NaN NaN 112.050188917567 290616.564833591 NaN NaN NaN NaN NaN NaN
5017 NaN NaN 61.1882231038898 99915.6499901902 NaN NaN NaN NaN NaN NaN
5018 NaN NaN 58.8257138245121 38314.0777573216 NaN NaN NaN NaN NaN NaN
5019 NaN NaN 20368426.0709485 2226558984222.11 NaN NaN NaN NaN NaN NaN
5020 NaN NaN 57.979073730679 19120.0941141298 NaN NaN NaN NaN NaN NaN
5021 NaN NaN 491305045802524 2.05921965597245e+19 NaN NaN NaN NaN NaN NaN
5022 NaN NaN 58.876336223198 26856.4906385989 NaN NaN NaN NaN NaN NaN
5023 NaN NaN 618632244197636 5.45205645113697e+17 NaN NaN NaN NaN NaN NaN
5024 NaN NaN 59.805336235715 19475.6995370579 NaN NaN NaN NaN NaN NaN
5025 NaN NaN 1.21582204955189e+27 3.31491378587008e+30 NaN NaN NaN NaN NaN NaN
5026 NaN NaN 59.839039584585 22229.8486927466 NaN NaN NaN NaN NaN NaN
5027 NaN NaN 3.39614799386419e+20 1.87624114925054e+24 NaN NaN NaN NaN NaN NaN
5028 NaN NaN 60.1409319545888 20406.0231630089 NaN NaN NaN NaN NaN NaN
5029 NaN NaN 7.56574911191443e+16 3.19301734639274e+21 NaN NaN NaN NaN NaN NaN
5030 NaN NaN 59.6571573479814 41858.1083793033 NaN NaN NaN NaN NaN NaN
5031 NaN NaN 716094711426.436 1.40258780803117e+15 NaN NaN NaN NaN NaN NaN
5032 NaN NaN 68.3045184611559 33397.7107279565 NaN NaN NaN NaN NaN NaN
5033 NaN NaN 1.08028516932918e+28 8.9392157380806e+30 NaN NaN NaN NaN NaN NaN
5034 NaN NaN 92.2058237046624 29449.4308585684 NaN NaN NaN NaN NaN NaN
5035 NaN NaN 2.04555274477692e+27 6.17614237596767e+30 NaN NaN NaN NaN NaN NaN
5036 NaN NaN 51.1298773457373 25878.5264240132 NaN NaN NaN NaN NaN NaN
5037 NaN NaN 1.38613446289973e+21 7.60563628519712e+23 NaN NaN NaN NaN NaN NaN
5038 NaN NaN 115.935788107779 23090.3095057821 NaN NaN NaN NaN NaN NaN
5039 NaN NaN 1952.53492338447 701790.457186887 NaN NaN NaN NaN NaN NaN
5040 NaN NaN 119.768600123627 15762.4136133757 NaN NaN NaN NaN NaN NaN
5041 NaN NaN 218216137.714009 55198483743.353 NaN NaN NaN NaN NaN NaN
5042 NaN NaN 58.0505780358897 32185.9320539857 NaN NaN NaN NaN NaN NaN
5043 NaN NaN 1.82793007180472e+42 1.5010967947102e+47 NaN NaN NaN NaN NaN NaN
5044 NaN NaN 58.0923524890254 5816.31225773025 NaN NaN NaN NaN NaN NaN
5045 NaN NaN 10531698.8833378 103086088051.566 NaN NaN NaN NaN NaN NaN
5046 NaN NaN 58.093989827049 5489.78725125413 NaN NaN NaN NaN NaN NaN
5047 NaN NaN 71.0566460622404 100212.945594226 NaN NaN NaN NaN NaN NaN
5048 NaN NaN 57.0866124717013 24114.3425789922 NaN NaN NaN NaN NaN NaN
5049 NaN NaN 71.1845601037501 38974.2856065091 NaN NaN NaN NaN NaN NaN
5050 NaN NaN 58.3150729991725 16156.304335502 NaN NaN NaN NaN NaN NaN
5051 NaN NaN 111.959872370105 2264226.82572101 NaN NaN NaN NaN NaN NaN
5052 NaN NaN 59.5129967713273 22621.7761723509 NaN NaN NaN NaN NaN NaN
5053 NaN NaN 58040.2562891904 512423451.179155 NaN NaN NaN NaN NaN NaN
5054 NaN NaN 59.8184516141157 18691.7986167707 NaN NaN NaN NaN NaN NaN
5055 NaN NaN 1.63411261838265e+25 2.7571405415273e+28 NaN NaN NaN NaN NaN NaN
5056 NaN NaN 60.3035336473684 14679.5390258721 NaN NaN NaN NaN NaN NaN
5057 NaN NaN 1.46162550780188e+31 4.28656459366205e+34 NaN NaN NaN NaN NaN NaN
5058 NaN NaN 61.1978837238985 11735.2543968669 NaN NaN NaN NaN NaN NaN
5059 NaN NaN 1.66276606809162e+64 2.49985080515818e+67 NaN NaN NaN NaN NaN NaN
5060 NaN NaN 60.6201596792828 18815.161164063 NaN NaN NaN NaN NaN NaN
5061 NaN NaN 1.02028674580011e+42 2.3888899615006e+45 NaN NaN NaN NaN NaN NaN
5062 NaN NaN 60.5134567889586 21119.5993366275 NaN NaN NaN NaN NaN NaN
5063 NaN NaN 2.59816548833672e+74 3.8653267967236e+77 NaN NaN NaN NaN NaN NaN
5064 NaN NaN 74.263556962214 23748.4213353787 NaN NaN NaN NaN NaN NaN
5065 NaN NaN 2.4577402637234e+102 7.25890713372677e+105 NaN NaN NaN NaN NaN NaN
5066 NaN NaN 63.1615324479594 24730.145029352 NaN NaN NaN NaN NaN NaN
5067 NaN NaN 2.50449258019938e+30 2.91814911037618e+33 NaN NaN NaN NaN NaN NaN
5068 NaN NaN 114.222198531546 20930.6046515994 NaN NaN NaN NaN NaN NaN
5069 NaN NaN 4436891.93976729 8575914191.54769 NaN NaN NaN NaN NaN NaN
5070 NaN NaN 117.754960703394 14079.7346087436 NaN NaN NaN NaN NaN NaN
5071 NaN NaN 36996726.7201158 8997569439.84378 NaN NaN NaN NaN NaN NaN
5072 NaN NaN 58.6448159794854 35693.6096064624 NaN NaN NaN NaN NaN NaN
5073 NaN NaN 216169.713266544 1727209557.26571 NaN NaN NaN NaN NaN NaN
5074 NaN NaN 58.6458356244411 5482.93590752806 NaN NaN NaN NaN NaN NaN
5075 NaN NaN 187.042425045323 941374.996393977 NaN NaN NaN NaN NaN NaN
5076 NaN NaN 58.5618689059143 4914.3629082915 NaN NaN NaN NaN NaN NaN
5077 NaN NaN 59.8696887897275 49844.0399754996 NaN NaN NaN NaN NaN NaN
5078 NaN NaN 2.01873184659613e+17 5.17511078502632e+20 NaN NaN NaN NaN NaN NaN
5079 NaN NaN 61.008361718561 30258.195994602 NaN NaN NaN NaN NaN NaN
5080 NaN NaN 14759035.6508575 8855816063.29723 NaN NaN NaN NaN NaN NaN
5081 NaN NaN 65.441690755816 17841.4860043619 NaN NaN NaN NaN NaN NaN
5082 NaN NaN 58.9501388277433 22828.8770786972 NaN NaN NaN NaN NaN NaN
5083 NaN NaN 63.2464213806791 11104.4886510353 NaN NaN NaN NaN NaN NaN
5084 NaN NaN 59.9334685446524 26438.5566686735 NaN NaN NaN NaN NaN NaN
5085 NaN NaN 661728299628.759 1.79361628634638e+16 NaN NaN NaN NaN NaN NaN
5086 NaN NaN 60.1774486517469 20057.8561907386 NaN NaN NaN NaN NaN NaN
5087 NaN NaN 9.6639903912732e+17 4.72216916394508e+21 NaN NaN NaN NaN NaN NaN
5088 NaN NaN 61.5834792179026 14662.2873285731 NaN NaN NaN NaN NaN NaN
5089 NaN NaN 2.28721592390781e+47 5.29871140757909e+50 NaN NaN NaN NaN NaN NaN
5090 NaN NaN 60.7395240859696 22379.737190027 NaN NaN NaN NaN NaN NaN
5091 NaN NaN 1.47880304251259e+34 2.23965791012487e+37 NaN NaN NaN NaN NaN NaN
5092 NaN NaN 61.5871817016217 23738.7047543884 NaN NaN NaN NaN NaN NaN
5093 NaN NaN 1.37572598000531e+58 2.67859059410822e+62 NaN NaN NaN NaN NaN NaN
5094 NaN NaN 84.1202412832917 25186.5852102318 NaN NaN NaN NaN NaN NaN
5095 NaN NaN 3.47527966818787e+70 8.2655252450307e+73 NaN NaN NaN NaN NaN NaN
5096 NaN NaN 50.4371558470485 24100.3438591864 NaN NaN NaN NaN NaN NaN
5097 NaN NaN 4.16142704187599e+20 7.73721177385733e+23 NaN NaN NaN NaN NaN NaN
5098 NaN NaN 117.800022334219 19413.6527960266 NaN NaN NaN NaN NaN NaN
5099 NaN NaN 69.8052303677785 35831.3654618518 NaN NaN NaN NaN NaN NaN
5100 NaN NaN 113.720136521 12655.8952346101 NaN NaN NaN NaN NaN NaN
5101 NaN NaN 7141623.54093368 1687852270.81859 NaN NaN NaN NaN NaN NaN
5102 NaN NaN 59.1646153021461 28268.7591696246 NaN NaN NaN NaN NaN NaN
5103 NaN NaN 62.044054290608 189429.57794503 NaN NaN NaN NaN NaN NaN
5104 NaN NaN 62.1245076142218 7213.44707303284 NaN NaN NaN NaN NaN NaN
5105 NaN NaN 60.1313355377713 57416.1708258818 NaN NaN NaN NaN NaN NaN
5106 NaN NaN 42005942.185462 142779380035.688 NaN NaN NaN NaN NaN NaN
5107 NaN NaN 60.1242162905505 29481.3681053915 NaN NaN NaN NaN NaN NaN
5108 NaN NaN 1.88910498446471e+34 1.10745107901544e+38 NaN NaN NaN NaN NaN NaN
5109 NaN NaN 59.8541296353738 23015.4628214164 NaN NaN NaN NaN NaN NaN
5110 NaN NaN 1.97653847654901e+44 1.27791875773031e+48 NaN NaN NaN NaN NaN NaN
5111 NaN NaN 62.6704770549352 17447.6759304954 NaN NaN NaN NaN NaN NaN
5112 NaN NaN 1.92220004428943e+21 1.28245846316818e+25 NaN NaN NaN NaN NaN NaN
5113 NaN NaN 66.7412602174921 9571.11525799554 NaN NaN NaN NaN NaN NaN
5114 NaN NaN 552819779116.531 516987124501869 NaN NaN NaN NaN NaN NaN
5115 NaN NaN 67.550932843365 8114.53855117206 NaN NaN NaN NaN NaN NaN
5116 NaN NaN 57.8660112063778 83305.1740301751 NaN NaN NaN NaN NaN NaN
5117 NaN NaN 3159.31646339363 7637442.02000857 NaN NaN NaN NaN NaN NaN
5118 NaN NaN 59.5446094565725 42650.7452354623 NaN NaN NaN NaN NaN NaN
5119 NaN NaN 931280409.610635 1985851002633.04 NaN NaN NaN NaN NaN NaN
5120 NaN NaN 89.2486623163233 55799.250153738 NaN NaN NaN NaN NaN NaN
5121 NaN NaN 7703845.15528008 14251111370.2913 NaN NaN NaN NaN NaN NaN
5122 NaN NaN 72.2788141173287 49402.3464031097 NaN NaN NaN NaN NaN NaN
5123 NaN NaN 1698011641.11342 1336084155415.76 NaN NaN NaN NaN NaN NaN
5124 NaN NaN 57.9080333728293 34058.8915494771 NaN NaN NaN NaN NaN NaN
5125 NaN NaN 9349146930.71532 17875024170289.9 NaN NaN NaN NaN NaN NaN
5126 NaN NaN 116.705424798729 26066.9107558055 NaN NaN NaN NaN NaN NaN
5127 NaN NaN 2431111235.60242 695253179322.681 NaN NaN NaN NaN NaN NaN
5128 NaN NaN 97.7902727120791 36429.8067428047 NaN NaN NaN NaN NaN NaN
5129 NaN NaN 85.378903654573 182324.980319017 NaN NaN NaN NaN NaN NaN
5130 NaN NaN 104.523072445883 12016.6139788784 NaN NaN NaN NaN NaN NaN
5131 NaN NaN 1546557.46724154 358697581.7589 NaN NaN NaN NaN NaN NaN
5132 NaN NaN 59.6335416275259 28402.4123302844 NaN NaN NaN NaN NaN NaN
5133 NaN NaN 9.9763878643698e+60 4.77645933206217e+65 NaN NaN NaN NaN NaN NaN
5134 NaN NaN 59.5967017725581 4672.51991159188 NaN NaN NaN NaN NaN NaN
5135 NaN NaN 290637553.967956 2552697357792.49 NaN NaN NaN NaN NaN NaN
5136 NaN NaN 733.287678103641 1025600.98911248 NaN NaN NaN NaN NaN NaN
5137 NaN NaN 60.0231946605977 35323.9369353386 NaN NaN NaN NaN NaN NaN
5138 NaN NaN 1.49080434249108e+21 2.02513799633869e+24 NaN NaN NaN NaN NaN NaN
5139 NaN NaN 60.0261801752441 25671.4511079365 NaN NaN NaN NaN NaN NaN
5140 NaN NaN 6.33620289996887e+47 2.47890850222163e+51 NaN NaN NaN NaN NaN NaN
5141 NaN NaN 61.9033574716614 17040.7623012223 NaN NaN NaN NaN NaN NaN
5142 NaN NaN 7.78059695339576e+68 4.70121213453855e+72 NaN NaN NaN NaN NaN NaN
5143 NaN NaN 67.4647949238317 10521.8955954799 NaN NaN NaN NaN NaN NaN
5144 NaN NaN 4.92824886585635e+98 3.12877682294082e+102 NaN NaN NaN NaN NaN NaN
5145 NaN NaN 68.7447786925369 8679.88425579397 NaN NaN NaN NaN NaN NaN
5146 NaN NaN 1.2181581075996e+51 3.61241070509155e+54 NaN NaN NaN NaN NaN NaN
5147 NaN NaN 70.6277733358504 7114.88798830586 NaN NaN NaN NaN NaN NaN
5148 NaN NaN 7.86089234712342e+30 1.24881192541853e+34 NaN NaN NaN NaN NaN NaN
5149 NaN NaN 70.1872705063554 8957.09189685038 NaN NaN NaN NaN NaN NaN
5150 NaN NaN 284707710535.853 1.57053773165103e+16 NaN NaN NaN NaN NaN NaN
5151 NaN NaN 69.9241396525133 10818.2345391739 NaN NaN NaN NaN NaN NaN
5152 NaN NaN 568946.413181102 378624726.61777 NaN NaN NaN NaN NaN NaN
5153 NaN NaN 67.9516539341884 16961.9835541962 NaN NaN NaN NaN NaN NaN
5154 NaN NaN 7.07905624580607e+15 3.07527310463499e+20 NaN NaN NaN NaN NaN NaN
5155 NaN NaN 68.2843146767133 24374.7646609176 NaN NaN NaN NaN NaN NaN
5156 NaN NaN 201.299893446982 478900.428677855 NaN NaN NaN NaN NaN NaN
5157 NaN NaN 71.9759305038356 27838.7119000528 NaN NaN NaN NaN NaN NaN
5158 NaN NaN 4790536.91335394 42715678588.4931 NaN NaN NaN NaN NaN NaN
5159 NaN NaN 86.9465113162988 31517.7266041982 NaN NaN NaN NaN NaN NaN
5160 NaN NaN 94.5747198728672 17202.2590381679 NaN NaN NaN NaN NaN NaN
5161 NaN NaN 369465.394134175 84909740.1431919 NaN NaN NaN NaN NaN NaN
5162 NaN NaN 59.826465635971 26909.0704952702 NaN NaN NaN NaN NaN NaN
5163 NaN NaN 62.5571579770397 147795.579141775 NaN NaN NaN NaN NaN NaN
5164 NaN NaN 56.0478654217047 334509.110239039 NaN NaN NaN NaN NaN NaN
5165 NaN NaN 59.9446426976994 73516.5266966112 NaN NaN NaN NaN NaN NaN
5166 NaN NaN 56.3037365680885 3348.60022113595 NaN NaN NaN NaN NaN NaN
5167 NaN NaN 60.1978964114695 64732.1270981412 NaN NaN NaN NaN NaN NaN
5168 NaN NaN 1859817121833.03 1.6560650140076e+15 NaN NaN NaN NaN NaN NaN
5169 NaN NaN 63.8842492480628 39675.3217196345 NaN NaN NaN NaN NaN NaN
5170 NaN NaN 588174341975.811 1.35926245409052e+15 NaN NaN NaN NaN NaN NaN
5171 NaN NaN 69.1112786609893 23447.8121036029 NaN NaN NaN NaN NaN NaN
5172 NaN NaN 3.34956986049891e+18 5.60887367814635e+21 NaN NaN NaN NaN NaN NaN
5173 NaN NaN 72.3612719375736 15759.1120552133 NaN NaN NaN NaN NaN NaN
5174 NaN NaN 6.80561233524462e+38 5.05295308168401e+42 NaN NaN NaN NaN NaN NaN
5175 NaN NaN 74935366159.5858 995253787369977 NaN NaN NaN NaN NaN NaN
5176 NaN NaN 3.96050404870442e+27 1.08675507360401e+31 NaN NaN NaN NaN NaN NaN
5177 NaN NaN 2293972420550.13 4.97277259341787e+16 NaN NaN NaN NaN NaN NaN
5178 NaN NaN 38410748064.1403 49845496589144 NaN NaN NaN NaN NaN NaN
5179 NaN NaN 127429.981108675 4802799721.1956 NaN NaN NaN NaN NaN NaN
5180 NaN NaN 2446.8666228216 1194423.34605712 NaN NaN NaN NaN NaN NaN
5181 NaN NaN 1.44686493226267e+181 1.34832271195846e+185 NaN NaN NaN NaN NaN NaN
5182 NaN NaN 115102.123052971 163620622.151368 NaN NaN NaN NaN NaN NaN
5183 NaN NaN 2.12347635754903e+129 9.64034406333733e+132 NaN NaN NaN NaN NaN NaN
5184 NaN NaN 126.845339570643 863284.8090251 NaN NaN NaN NaN NaN NaN
5185 NaN NaN 42774831859608.6 7.26712775537179e+16 NaN NaN NaN NaN NaN NaN
5186 NaN NaN 10088.2062182081 49428895.2358544 NaN NaN NaN NaN NaN NaN
5187 NaN NaN 95.2887547205541 163393.067079723 NaN NaN NaN NaN NaN NaN
5188 NaN NaN 78343.1962484919 402318436.39218 NaN NaN NaN NaN NaN NaN
5189 NaN NaN 77.4177031183427 43442.4343237964 NaN NaN NaN NaN NaN NaN
5190 NaN NaN 147.090005636718 4945229.34578113 NaN NaN NaN NaN NaN NaN
5191 NaN NaN 95810.1550057699 22021482.960153 NaN NaN NaN NaN NaN NaN
5192 NaN NaN 60.0140601263869 21493.8605281922 NaN NaN NaN NaN NaN NaN
5193 NaN NaN 12655863.1280637 69462334685.5461 NaN NaN NaN NaN NaN NaN
5194 NaN NaN 60.0114492666221 3849.05464205616 NaN NaN NaN NaN NaN NaN
5195 NaN NaN 800.647194528101 5688458.4722678 NaN NaN NaN NaN NaN NaN
5196 NaN NaN 60.0217478608812 3592.33824489609 NaN NaN NaN NaN NaN NaN
5197 NaN NaN 963.085022747438 3995898.79034223 NaN NaN NaN NaN NaN NaN
5198 NaN NaN 60.0199977695969 6581.34236011382 NaN NaN NaN NaN NaN NaN
5199 NaN NaN 37051034719.7181 908792331982181 NaN NaN NaN NaN NaN NaN
5200 NaN NaN 60.1071797688586 13657.6608381845 NaN NaN NaN NaN NaN NaN
5201 NaN NaN 3.11200879347278e+48 2.61076327633708e+53 NaN NaN NaN NaN NaN NaN
5202 NaN NaN 61.3597055117527 114422.690653625 NaN NaN NaN NaN NaN NaN
5203 NaN NaN 2.59056368246146e+76 1.09131464144769e+80 NaN NaN NaN NaN NaN NaN
5204 NaN NaN 61.4930076515174 21082.1232252497 NaN NaN NaN NaN NaN NaN
5205 NaN NaN 7.81225941213095e+69 9.48570354861039e+73 NaN NaN NaN NaN NaN NaN
5206 NaN NaN 63.7584735215272 24672.314840635 NaN NaN NaN NaN NaN NaN
5207 NaN NaN 1.47070366982767e+83 4.99642897639202e+87 NaN NaN NaN NaN NaN NaN
5208 NaN NaN 70.622198665584 32278.2381682158 NaN NaN NaN NaN NaN NaN
5209 NaN NaN 7.26543345145953e+73 6.20783311179411e+77 NaN NaN NaN NaN NaN NaN
5210 NaN NaN 3822.35497712092 47748564.0099058 NaN NaN NaN NaN NaN NaN
5211 NaN NaN 3.91261924479691e+68 1.27834593593183e+72 NaN NaN NaN NaN NaN NaN
5212 NaN NaN 534.935425109224 38066093.6951654 NaN NaN NaN NaN NaN NaN
5213 NaN NaN 3.4190234915959e+66 8.80495292803469e+69 NaN NaN NaN NaN NaN NaN
5214 NaN NaN 2293.7260123519 4431927.42371463 NaN NaN NaN NaN NaN NaN
5215 NaN NaN 1.27660751660095e+65 5.94180125581464e+67 NaN NaN NaN NaN NaN NaN
5216 NaN NaN 12191.512919822 2497600.38524223 NaN NaN NaN NaN NaN NaN
5217 NaN NaN 1.95712737664359e+76 1.2940884777211e+80 NaN NaN NaN NaN NaN NaN
5218 NaN NaN 8553596.9871514 3371573160.36985 NaN NaN NaN NaN NaN NaN
5219 NaN NaN 1.56569570837273e+144 1.04604796853868e+148 NaN NaN NaN NaN NaN NaN
5220 NaN NaN 329942411.188084 2472695834560.66 NaN NaN NaN NaN NaN NaN
5221 NaN NaN 26590.3094770769 6156786.52346259 NaN NaN NaN NaN NaN NaN
5222 NaN NaN 60.0900862008292 22329.6044221557 NaN NaN NaN NaN NaN NaN
5223 NaN NaN 109577835245.824 792962917813032 NaN NaN NaN NaN NaN NaN
5224 NaN NaN 60.0857641039144 3694.70635550011 NaN NaN NaN NaN NaN NaN
5225 NaN NaN 341.46499641381 2120409.98570806 NaN NaN NaN NaN NaN NaN
5226 NaN NaN 60.0333402175162 3647.04700438687 NaN NaN NaN NaN NaN NaN
5227 NaN NaN 2832.75522871975 13078698.8797329 NaN NaN NaN NaN NaN NaN
5228 NaN NaN 60.1014222244476 6357.05432159248 NaN NaN NaN NaN NaN NaN
5229 NaN NaN 1.04409369044382e+17 3.32599248528876e+22 NaN NaN NaN NaN NaN NaN
5230 NaN NaN 60.1253136199543 12274.1367942454 NaN NaN NaN NaN NaN NaN
5231 NaN NaN 8.65722481923802e+32 3.80582613315566e+36 NaN NaN NaN NaN NaN NaN
5232 NaN NaN 60.0961555058787 17621.3744862343 NaN NaN NaN NaN NaN NaN
5233 NaN NaN 1.26794209511546e+33 1.49224659386207e+37 NaN NaN NaN NaN NaN NaN
5234 NaN NaN 59.6506484583856 33069.4838603562 NaN NaN NaN NaN NaN NaN
5235 NaN NaN 2.18339786704496e+30 1.40457610888557e+34 NaN NaN NaN NaN NaN NaN
5236 NaN NaN 58.5558675151687 45349.6597860389 NaN NaN NaN NaN NaN NaN
5237 NaN NaN 7.89870484101725e+32 1.1495189800427e+36 NaN NaN NaN NaN NaN NaN
5238 NaN NaN 475.57660266411 26466840.6495109 NaN NaN NaN NaN NaN NaN
5239 NaN NaN 1.38586812721317e+34 8.48187455267093e+37 NaN NaN NaN NaN NaN NaN
5240 NaN NaN 12317301341339.7 3.70619734058477e+16 NaN NaN NaN NaN NaN NaN
5241 NaN NaN 2.53047940486135e+32 2.63117598767398e+35 NaN NaN NaN NaN NaN NaN
5242 NaN NaN 5.18183342264844e+16 3.49825674616288e+20 NaN NaN NaN NaN NaN NaN
5243 NaN NaN 1.77971262280368e+33 1.10478274164826e+36 NaN NaN NaN NaN NaN NaN
5244 NaN NaN 2.0104100595471e+22 2.12976552679114e+25 NaN NaN NaN NaN NaN NaN
5245 NaN NaN 1.73967529231666e+33 4.18449901831218e+35 NaN NaN NaN NaN NaN NaN
5246 NaN NaN 3.71908808975265e+18 2.99825930398955e+20 NaN NaN NaN NaN NaN NaN
5247 NaN NaN 2.28990276060294e+29 1.27447095437217e+32 NaN NaN NaN NaN NaN NaN
5248 NaN NaN 543787620.768162 759634046726.066 NaN NaN NaN NaN NaN NaN
5249 NaN NaN 2.67192401731498e+47 3.75247784454588e+50 NaN NaN NaN NaN NaN NaN
5250 NaN NaN 104.671516345309 8708.10913563129 NaN NaN NaN NaN NaN NaN
5251 NaN NaN 7814.84404041878 1831579.06159595 NaN NaN NaN NaN NaN NaN
5252 NaN NaN 60.1038470782209 18359.1572907591 NaN NaN NaN NaN NaN NaN
5253 NaN NaN 60.6735279167221 76977.5132841847 NaN NaN NaN NaN NaN NaN
5254 NaN NaN 85.8571870701568 332191.635862129 NaN NaN NaN NaN NaN NaN
5255 NaN NaN 60.0357143434723 38683.4380656425 NaN NaN NaN NaN NaN NaN
5256 NaN NaN 16232.3425641143 406809272.207492 NaN NaN NaN NaN NaN NaN
5257 NaN NaN 63.6988810076757 107585.589807525 NaN NaN NaN NaN NaN NaN
5258 NaN NaN 61.0408949219976 11170.6256389857 NaN NaN NaN NaN NaN NaN
5259 NaN NaN 934942920033.461 8.04883536914074e+16 NaN NaN NaN NaN NaN NaN
5260 NaN NaN 60.1252058094808 11769.3551041373 NaN NaN NaN NaN NaN NaN
5261 NaN NaN 7.68794247285236e+17 8.01541777499959e+21 NaN NaN NaN NaN NaN NaN
5262 NaN NaN 60.0797567722967 20036.3106592527 NaN NaN NaN NaN NaN NaN
5263 NaN NaN 1.19806755593895e+16 4.48827884105802e+20 NaN NaN NaN NaN NaN NaN
5264 NaN NaN 60.0433224202963 42404.0754982154 NaN NaN NaN NaN NaN NaN
5265 NaN NaN 3.79052383517605e+15 1.57861888824666e+17 NaN NaN NaN NaN NaN NaN
5266 NaN NaN 2025.54770360391 9648056.00216145 NaN NaN NaN NaN NaN NaN
5267 NaN NaN 1.74631135502186e+17 5.54780377656605e+20 NaN NaN NaN NaN NaN NaN
5268 NaN NaN 3.68867657546615e+15 1.14776611878984e+19 NaN NaN NaN NaN NaN NaN
5269 NaN NaN 4.13308222480747e+17 6.48715370607379e+21 NaN NaN NaN NaN NaN NaN
5270 NaN NaN 7.97981286769214e+15 1.66455375362833e+20 NaN NaN NaN NaN NaN NaN
5271 NaN NaN 3.13526837864692e+17 1.96672526064709e+21 NaN NaN NaN NaN NaN NaN
5272 NaN NaN 1.86197960401157e+18 1.14294668815403e+22 NaN NaN NaN NaN NaN NaN
5273 NaN NaN 2.87038379924235e+18 3.18474484598516e+21 NaN NaN NaN NaN NaN NaN
5274 NaN NaN 5.11354078543511e+23 6.89559284838525e+26 NaN NaN NaN NaN NaN NaN
5275 NaN NaN 8.11736324557173e+18 1.10664778212211e+21 NaN NaN NaN NaN NaN NaN
5276 NaN NaN 1.76868936506862e+24 1.16366446230896e+27 NaN NaN NaN NaN NaN NaN
5277 NaN NaN 6.84856567683019e+16 3.39001396721945e+19 NaN NaN NaN NaN NaN NaN
5278 NaN NaN 1248819035.95995 718826766392.386 NaN NaN NaN NaN NaN NaN
5279 NaN NaN 3.10948775999713e+22 3.03323296963449e+25 NaN NaN NaN NaN NaN NaN
5280 NaN NaN 98.8941787871982 8226.45640061028 NaN NaN NaN NaN NaN NaN
5281 NaN NaN 2423.0362187078 572149.614135238 NaN NaN NaN NaN NaN NaN
5282 NaN NaN 60.1257815368671 15423.7777494934 NaN NaN NaN NaN NaN NaN
5283 NaN NaN 8.71810854042814e+44 3.23014584398734e+49 NaN NaN NaN NaN NaN NaN
5284 NaN NaN 60.1239926231764 2969.88787463781 NaN NaN NaN NaN NaN NaN
5285 NaN NaN 614876844.175846 3429518190895.3 NaN NaN NaN NaN NaN NaN
5286 NaN NaN 60.1943181273799 3544.50752202189 NaN NaN NaN NaN NaN NaN
5287 NaN NaN 69.4146786930337 117072.599667508 NaN NaN NaN NaN NaN NaN
5288 NaN NaN 579.963349054621 1161212.51481343 NaN NaN NaN NaN NaN NaN
5289 NaN NaN 111.002517021026 171596.453180057 NaN NaN NaN NaN NaN NaN
5290 NaN NaN 60.1228403374018 11684.698464167 NaN NaN NaN NaN NaN NaN
5291 NaN NaN 37904.8676071878 2747489341.82032 NaN NaN NaN NaN NaN NaN
5292 NaN NaN 60.0917808450764 17606.6526610573 NaN NaN NaN NaN NaN NaN
5293 NaN NaN 408372.376847965 1691094634.22607 NaN NaN NaN NaN NaN NaN
5294 NaN NaN 60.6415470045424 32695.9657254719 NaN NaN NaN NaN NaN NaN
5295 NaN NaN 13135988.032571 103632538739.066 NaN NaN NaN NaN NaN NaN
5296 NaN NaN 2995079749286.61 3.71463924624319e+17 NaN NaN NaN NaN NaN NaN
5297 NaN NaN 541349400.621223 1573500565610.06 NaN NaN NaN NaN NaN NaN
5298 NaN NaN 197154120094915 1.9771533677144e+19 NaN NaN NaN NaN NaN NaN
5299 NaN NaN 499201275.45647 3750863343497.83 NaN NaN NaN NaN NaN NaN
5300 NaN NaN 152603522086.735 3.04079348527092e+15 NaN NaN NaN NaN NaN NaN
5301 NaN NaN 155949766.026793 1611147232789.07 NaN NaN NaN NaN NaN NaN
5302 NaN NaN 35593582747264.8 2.20980308201648e+17 NaN NaN NaN NaN NaN NaN
5303 NaN NaN 2692783705.24924 459989223025.888 NaN NaN NaN NaN NaN NaN
5304 NaN NaN 2.61270988629932e+18 3.8470059617131e+21 NaN NaN NaN NaN NaN NaN
5305 NaN NaN 8159495287.29777 4000835015081.72 NaN NaN NaN NaN NaN NaN
5306 NaN NaN 2.38763249485904e+18 2.64679150837329e+21 NaN NaN NaN NaN NaN NaN
5307 NaN NaN 2616501875.12181 326464222552.967 NaN NaN NaN NaN NaN NaN
5308 NaN NaN 204184238.898413 75916748710.9566 NaN NaN NaN NaN NaN NaN
5309 NaN NaN 101453212.726981 38020771573.247 NaN NaN NaN NaN NaN NaN
5310 NaN NaN 95.5243934871089 7418.56306559703 NaN NaN NaN NaN NaN NaN
5311 NaN NaN 800.399752593358 185442.704797584 NaN NaN NaN NaN NaN NaN
5312 NaN NaN 60.1223714060172 15514.6249802099 NaN NaN NaN NaN NaN NaN
5313 NaN NaN 341.660788204384 1148759.59101125 NaN NaN NaN NaN NaN NaN
5314 NaN NaN 60.1441783691282 2699.32406527083 NaN NaN NaN NaN NaN NaN
5315 NaN NaN 59.6347381511322 134973.118223629 NaN NaN NaN NaN NaN NaN
5316 NaN NaN 2475.54747915999 4593263.40747082 NaN NaN NaN NaN NaN NaN
5317 NaN NaN 59.5592358993855 52928.4149120592 NaN NaN NaN NaN NaN NaN
5318 NaN NaN 1.26766793417568e+20 1.81344627958182e+23 NaN NaN NaN NaN NaN NaN
5319 NaN NaN 85.5379352900748 66540.0090686146 NaN NaN NaN NaN NaN NaN
5320 NaN NaN 60.1202879065213 11745.1031569721 NaN NaN NaN NaN NaN NaN
5321 NaN NaN 85.0411302363558 2887076.68482046 NaN NaN NaN NaN NaN NaN
5322 NaN NaN 60.1125652051275 20386.2827846288 NaN NaN NaN NaN NaN NaN
5323 NaN NaN 74.9382708247297 19949.0511678295 NaN NaN NaN NaN NaN NaN
5324 NaN NaN 339289851883380 8.60042041563591e+17 NaN NaN NaN NaN NaN NaN
5325 NaN NaN 151.570358081369 3873110.58823116 NaN NaN NaN NaN NaN NaN
5326 NaN NaN 9.9296430638457e+23 8.22739346358624e+27 NaN NaN NaN NaN NaN NaN
5327 NaN NaN 879.9466887782 12069722.1077505 NaN NaN NaN NaN NaN NaN
5328 NaN NaN 1.74607048780453e+22 6.952629201196e+25 NaN NaN NaN NaN NaN NaN
5329 NaN NaN 1637.40523366575 4595829.68751074 NaN NaN NaN NaN NaN NaN
5330 NaN NaN 19996446.634194 199995314636.521 NaN NaN NaN NaN NaN NaN
5331 NaN NaN 976.552466353022 29903.910839533 NaN NaN NaN NaN NaN NaN
5332 NaN NaN 13962516.8859318 103866468167.395 NaN NaN NaN NaN NaN NaN
5333 NaN NaN 2260.98588239065 1723584.65378845 NaN NaN NaN NaN NaN NaN
5334 NaN NaN 77440756998.1186 174166659784344 NaN NaN NaN NaN NaN NaN
5335 NaN NaN 3907.7048537797 1789923.11117692 NaN NaN NaN NaN NaN NaN
5336 NaN NaN 254489115897.27 194804363680266 NaN NaN NaN NaN NaN NaN
5337 NaN NaN 3047.3145048743 612094.647631015 NaN NaN NaN NaN NaN NaN
5338 NaN NaN 11001.6952430012 5696312.78210692 NaN NaN NaN NaN NaN NaN
5339 NaN NaN 67.1924903870389 29584.4770904585 NaN NaN NaN NaN NaN NaN
5340 NaN NaN 88.3391363068253 6689.56499116823 NaN NaN NaN NaN NaN NaN
5341 NaN NaN 292.230622875873 61822.8013137824 NaN NaN NaN NaN NaN NaN
5342 NaN NaN 60.1200776668722 12114.0884430829 NaN NaN NaN NaN NaN NaN
5343 NaN NaN 60.1632710011899 43639.8075780397 NaN NaN NaN NaN NaN NaN
5344 NaN NaN 53.0041141141684 300707.65823407 NaN NaN NaN NaN NaN NaN
5345 NaN NaN 60.0576998165266 23181.431911952 NaN NaN NaN NaN NaN NaN
5346 NaN NaN 3.00413811428587e+18 6.56791261821476e+21 NaN NaN NaN NaN NaN NaN
5347 NaN NaN 60.0296117131163 23765.8256840174 NaN NaN NaN NaN NaN NaN
5348 NaN NaN 2.63819352619194e+48 4.74315398867555e+51 NaN NaN NaN NaN NaN NaN
5349 NaN NaN 93.7066282923275 52490.3628912945 NaN NaN NaN NaN NaN NaN
5350 NaN NaN 6.2535475790879e+18 6.45655448003003e+21 NaN NaN NaN NaN NaN NaN
5351 NaN NaN 63.4333418483835 34833.9237712986 NaN NaN NaN NaN NaN NaN
5352 NaN NaN 48442761485258.5 4.86014040805702e+17 NaN NaN NaN NaN NaN NaN
5353 NaN NaN 58.516262897725 16736.0994471455 NaN NaN NaN NaN NaN NaN
5354 NaN NaN 1.09975919484275e+64 1.27832000767944e+68 NaN NaN NaN NaN NaN NaN
5355 NaN NaN 58.4573296688379 12279.3569681026 NaN NaN NaN NaN NaN NaN
5356 NaN NaN 4.10925139240984e+40 4.254237089089e+44 NaN NaN NaN NaN NaN NaN
5357 NaN NaN 59.8364836629867 8013.63931908456 NaN NaN NaN NaN NaN NaN
5358 NaN NaN 6.2182229526454e+43 2.87622628498815e+47 NaN NaN NaN NaN NaN NaN
5359 NaN NaN 60.3331340165352 7658.36692094608 NaN NaN NaN NaN NaN NaN
5360 NaN NaN 581968958.226978 968965120072.279 NaN NaN NaN NaN NaN NaN
5361 NaN NaN 60.8862607398182 7299.13920810136 NaN NaN NaN NaN NaN NaN
5362 NaN NaN 6043.36327057637 6011163.82102078 NaN NaN NaN NaN NaN NaN
5363 NaN NaN 62.1265846391177 9193.39089953963 NaN NaN NaN NaN NaN NaN
5364 NaN NaN 324.067315931967 12141568.8974478 NaN NaN NaN NaN NaN NaN
5365 NaN NaN 66.1888390540836 11762.761542837 NaN NaN NaN NaN NaN NaN
5366 NaN NaN 51.4792685546223 61726.1508636108 NaN NaN NaN NaN NaN NaN
5367 NaN NaN 75.8203711084662 16036.9961827146 NaN NaN NaN NaN NaN NaN
5368 NaN NaN 66.1536278866085 10331.4587865755 NaN NaN NaN NaN NaN NaN
5369 NaN NaN 79.5577006599383 17948.6801375536 NaN NaN NaN NaN NaN NaN
5370 NaN NaN 76.3403009988784 6355.12265598571 NaN NaN NaN NaN NaN NaN
5371 NaN NaN 128.599856401473 20962.4865645103 NaN NaN NaN NaN NaN NaN
5372 NaN NaN 60.1131557827086 10019.6455714909 NaN NaN NaN NaN NaN NaN
5373 NaN NaN 4.34374496884911e+19 1.25351022025509e+23 NaN NaN NaN NaN NaN NaN
5374 NaN NaN 60.1153983540453 2370.77275007492 NaN NaN NaN NaN NaN NaN
5375 NaN NaN 71.4416833141616 269707.26187755 NaN NaN NaN NaN NaN NaN
5376 NaN NaN 44562510.3706544 71772544836.418 NaN NaN NaN NaN NaN NaN
5377 NaN NaN 60.1282070989096 33925.1667391849 NaN NaN NaN NaN NaN NaN
5378 NaN NaN 2.47786097577741e+44 3.74373698334943e+48 NaN NaN NaN NaN NaN NaN
5379 NaN NaN 96.3198905369641 48481.4990420721 NaN NaN NaN NaN NaN NaN
5380 NaN NaN 5.75621182035849e+32 7.99192788883688e+35 NaN NaN NaN NaN NaN NaN
5381 NaN NaN 57.0744782644864 34896.555718875 NaN NaN NaN NaN NaN NaN
5382 NaN NaN 209581568474.922 1.34846066044926e+16 NaN NaN NaN NaN NaN NaN
5383 NaN NaN 62.8899686949072 16799.4328009716 NaN NaN NaN NaN NaN NaN
5384 NaN NaN 1.62656657602923e+108 3.20841311182866e+112 NaN NaN NaN NaN NaN NaN
5385 NaN NaN 70.0309949362919 12091.5390169656 NaN NaN NaN NaN NaN NaN
5386 NaN NaN 5.68014193471043e+58 3.55911415247744e+63 NaN NaN NaN NaN NaN NaN
5387 NaN NaN 76.6435309937417 7336.94339978856 NaN NaN NaN NaN NaN NaN
5388 NaN NaN 2.53185360754779e+53 1.35136218170718e+57 NaN NaN NaN NaN NaN NaN
5389 NaN NaN 79.2610141841337 6832.44049646014 NaN NaN NaN NaN NaN NaN
5390 NaN NaN 1274677418952.79 1.60877815552437e+17 NaN NaN NaN NaN NaN NaN
5391 NaN NaN 80.5380538670655 6199.93991016885 NaN NaN NaN NaN NaN NaN
5392 NaN NaN 8828121.92329951 10807960943.7252 NaN NaN NaN NaN NaN NaN
5393 NaN NaN 85.4021431531788 7333.54550576232 NaN NaN NaN NaN NaN NaN
5394 NaN NaN 1148123101495.57 1.79997470427119e+16 NaN NaN NaN NaN NaN NaN
5395 NaN NaN 91.4731582051372 9371.83180789891 NaN NaN NaN NaN NaN NaN
5396 NaN NaN 773215256.697495 2227615770542.09 NaN NaN NaN NaN NaN NaN
5397 NaN NaN 97.9573458888503 12353.887543549 NaN NaN NaN NaN NaN NaN
5398 NaN NaN 59.4720069507321 339209.448003337 NaN NaN NaN NaN NaN NaN
5399 NaN NaN 101.028171562888 13604.8965693801 NaN NaN NaN NaN NaN NaN
5400 NaN NaN 69.5465205403945 6045.1180502063 NaN NaN NaN NaN NaN NaN
5401 NaN NaN 77.4969753068455 7162.84678586348 NaN NaN NaN NaN NaN NaN
5402 NaN NaN 60.1152222759399 9652.50978705499 NaN NaN NaN NaN NaN NaN
5403 NaN NaN 64.881561305206 47936.3693498193 NaN NaN NaN NaN NaN NaN
5404 NaN NaN 60.1094863242095 2291.98079785664 NaN NaN NaN NaN NaN NaN
5405 NaN NaN 60.6257041227895 77186.9278604545 NaN NaN NaN NaN NaN NaN
5406 NaN NaN 5917230.77223034 35149584190.4132 NaN NaN NaN NaN NaN NaN
5407 NaN NaN 58.2570801126787 48213.7924098522 NaN NaN NaN NaN NaN NaN
5408 NaN NaN 4.87190029583014e+45 1.35047431702791e+49 NaN NaN NaN NaN NaN NaN
5409 NaN NaN 101.500131631323 48775.6830659088 NaN NaN NaN NaN NaN NaN
5410 NaN NaN 3.47842666377437e+43 1.35288746229422e+46 NaN NaN NaN NaN NaN NaN
5411 NaN NaN 61.7124657878817 34316.4730331125 NaN NaN NaN NaN NaN NaN
5412 NaN NaN 9.11767135162063e+23 1.53189731421922e+27 NaN NaN NaN NaN NaN NaN
5413 NaN NaN 83.6596633210069 17023.6973456418 NaN NaN NaN NaN NaN NaN
5414 NaN NaN 2.55535595879577e+131 5.92751682105103e+135 NaN NaN NaN NaN NaN NaN
5415 NaN NaN 95.2771656353945 11593.7026321558 NaN NaN NaN NaN NaN NaN
5416 NaN NaN 6.44153066281139e+66 6.8416886643267e+70 NaN NaN NaN NaN NaN NaN
5417 NaN NaN 101.359266867541 6942.93588054242 NaN NaN NaN NaN NaN NaN
5418 NaN NaN 2.89439413077561e+73 1.69559505884018e+77 NaN NaN NaN NaN NaN NaN
5419 NaN NaN 103.729025221207 6238.2357038651 NaN NaN NaN NaN NaN NaN
5420 NaN NaN 2.03675258208563e+44 1.44422343000495e+49 NaN NaN NaN NaN NaN NaN
5421 NaN NaN 105.126682133624 5251.67806810655 NaN NaN NaN NaN NaN NaN
5422 NaN NaN 1.72801895458999e+38 3.18728147690049e+42 NaN NaN NaN NaN NaN NaN
5423 NaN NaN 109.016817042085 5741.41197554428 NaN NaN NaN NaN NaN NaN
5424 NaN NaN 4.54715213554074e+65 4.66924993196069e+69 NaN NaN NaN NaN NaN NaN
5425 NaN NaN 112.972510205321 6940.23541366669 NaN NaN NaN NaN NaN NaN
5426 NaN NaN 3.51411266993713e+52 1.11646678054406e+56 NaN NaN NaN NaN NaN NaN
5427 NaN NaN 114.606527432987 8929.80424800868 NaN NaN NaN NaN NaN NaN
5428 NaN NaN 466866107.454943 41287700145.7641 NaN NaN NaN NaN NaN NaN
5429 NaN NaN 113.67033922732 10244.0825930791 NaN NaN NaN NaN NaN NaN
5430 NaN NaN 69.1332993411379 15104.4078793998 NaN NaN NaN NaN NaN NaN
5431 NaN NaN 63.5521834264876 4979.1310267124 NaN NaN NaN NaN NaN NaN
5432 NaN NaN 60.1173234983192 7610.4261556956 NaN NaN NaN NaN NaN NaN
5433 NaN NaN 59.8484117571129 21131.782793192 NaN NaN NaN NaN NaN NaN
5434 NaN NaN 145.106417835785 3040115.94249592 NaN NaN NaN NaN NaN NaN
5435 NaN NaN 60.05344311505 26193.7651353689 NaN NaN NaN NaN NaN NaN
5436 NaN NaN 38872763461455.9 8.32884965583567e+16 NaN NaN NaN NaN NaN NaN
5437 NaN NaN 56.4055818811107 53018.0968327206 NaN NaN NaN NaN NaN NaN
5438 NaN NaN 1.63903186135589e+45 2.36694462339008e+48 NaN NaN NaN NaN NaN NaN
5439 NaN NaN 90.8034616965107 52709.3350087338 NaN NaN NaN NaN NaN NaN
5440 NaN NaN 3.75971667081496e+70 1.44102185002374e+74 NaN NaN NaN NaN NaN NaN
5441 NaN NaN 68.3707140246189 33728.5368872903 NaN NaN NaN NaN NaN NaN
5442 NaN NaN 1.50231087364209e+65 1.0649261524449e+69 NaN NaN NaN NaN NaN NaN
5443 NaN NaN 105.566729888153 16604.0302860484 NaN NaN NaN NaN NaN NaN
5444 NaN NaN 3.350652085884e+153 8.59741771012392e+157 NaN NaN NaN NaN NaN NaN
5445 NaN NaN 113.575538606575 11556.4153614126 NaN NaN NaN NaN NaN NaN
5446 NaN NaN 2.76951353897762e+87 3.0639649386673e+91 NaN NaN NaN NaN NaN NaN
5447 NaN NaN 117.049114197824 6886.53301121139 NaN NaN NaN NaN NaN NaN
5448 NaN NaN 3.18987795606597e+119 2.18663110761524e+123 NaN NaN NaN NaN NaN NaN
5449 NaN NaN 118.377562168327 5808.46666174978 NaN NaN NaN NaN NaN NaN
5450 NaN NaN 3.64654589936528e+58 1.20630975536424e+62 NaN NaN NaN NaN NaN NaN
5451 NaN NaN 119.015046593598 4475.84525318794 NaN NaN NaN NaN NaN NaN
5452 NaN NaN 2.64934081906851e+52 7.56021746326938e+55 NaN NaN NaN NaN NaN NaN
5453 NaN NaN 120.181271433588 4556.44430876957 NaN NaN NaN NaN NaN NaN
5454 NaN NaN 1.10050355059418e+67 1.60968210797579e+70 NaN NaN NaN NaN NaN NaN
5455 NaN NaN 120.898903644569 5156.03966943751 NaN NaN NaN NaN NaN NaN
5456 NaN NaN 6.00377377432343e+52 1.59733759379205e+54 NaN NaN NaN NaN NaN NaN
5457 NaN NaN 121.072366338932 6394.86841682631 NaN NaN NaN NaN NaN NaN
5458 NaN NaN 1066518633.3904 534163622673.218 NaN NaN NaN NaN NaN NaN
5459 NaN NaN 120.899709607847 7205.82425765366 NaN NaN NaN NaN NaN NaN
5460 NaN NaN 186.379468921136 316413.619723689 NaN NaN NaN NaN NaN NaN
5461 NaN NaN 60.3721379151924 3672.48012779939 NaN NaN NaN NaN NaN NaN
5462 NaN NaN 60.1161108964015 6162.89727130401 NaN NaN NaN NaN NaN NaN
5463 NaN NaN 1.70333559548465e+17 5.74529326177316e+20 NaN NaN NaN NaN NaN NaN
5464 NaN NaN 60.1170184814249 1981.85619282966 NaN NaN NaN NaN NaN NaN
5465 NaN NaN 134.970649972642 306918.185441528 NaN NaN NaN NaN NaN NaN
5466 NaN NaN 60.7539232050357 2971.47487714238 NaN NaN NaN NaN NaN NaN
5467 NaN NaN 110.944077128568 104796.557263446 NaN NaN NaN NaN NaN NaN
5468 NaN NaN 1.7563756366349e+19 6.36781096276501e+22 NaN NaN NaN NaN NaN NaN
5469 NaN NaN 52.5596947494783 56751.4546934845 NaN NaN NaN NaN NaN NaN
5470 NaN NaN 3.57060517594178e+53 1.29494805937582e+57 NaN NaN NaN NaN NaN NaN
5471 NaN NaN 107.653864094182 33213.5832004672 NaN NaN NaN NaN NaN NaN
5472 NaN NaN 1.30882047777731e+39 6.67067380481623e+42 NaN NaN NaN NaN NaN NaN
5473 NaN NaN 118.16758405029 16716.3174543303 NaN NaN NaN NaN NaN NaN
5474 NaN NaN 9.3758547622845e+171 2.2533552161033e+176 NaN NaN NaN NaN NaN NaN
5475 NaN NaN 119.875827379726 11927.569581582 NaN NaN NaN NaN NaN NaN
5476 NaN NaN 4.69791188446233e+131 5.83624935638747e+135 NaN NaN NaN NaN NaN NaN
5477 NaN NaN 120.50766207793 6932.63863380757 NaN NaN NaN NaN NaN NaN
5478 NaN NaN 4.8892982302229e+168 3.92211217847324e+172 NaN NaN NaN NaN NaN NaN
5479 NaN NaN 120.312513389907 5303.20321698166 NaN NaN NaN NaN NaN NaN
5480 NaN NaN 4.60706759883534e+59 5.48902387157583e+63 NaN NaN NaN NaN NaN NaN
5481 NaN NaN 120.259100570569 3897.68800459578 NaN NaN NaN NaN NaN NaN
5482 NaN NaN 2.58204082314779e+63 6.01938430896123e+66 NaN NaN NaN NaN NaN NaN
5483 NaN NaN 119.275016396175 3708.4674756389 NaN NaN NaN NaN NaN NaN
5484 NaN NaN 8.34684116791657e+65 6.15341660346532e+69 NaN NaN NaN NaN NaN NaN
5485 NaN NaN 118.39427539022 3999.0757874041 NaN NaN NaN NaN NaN NaN
5486 NaN NaN 5.31951395546977e+53 1.28472082410698e+57 NaN NaN NaN NaN NaN NaN
5487 NaN NaN 118.595900984657 4665.58415883327 NaN NaN NaN NaN NaN NaN
5488 NaN NaN 1606308336223.8 1.04229949442333e+15 NaN NaN NaN NaN NaN NaN
5489 NaN NaN 119.178618496575 5008.82007501074 NaN NaN NaN NaN NaN NaN
5490 NaN NaN 78.8649641098743 99468.5545498105 NaN NaN NaN NaN NaN NaN
5491 NaN NaN 59.8533659850873 2707.52437940468 NaN NaN NaN NaN NaN NaN
5492 NaN NaN 60.1179298966115 6353.78403792586 NaN NaN NaN NaN NaN NaN
5493 NaN NaN 67.6840306992868 14526.4545872606 NaN NaN NaN NaN NaN NaN
5494 NaN NaN 60.1146223414663 1919.9170864353 NaN NaN NaN NaN NaN NaN
5495 NaN NaN 74.6977094143222 112734.750560334 NaN NaN NaN NaN NaN NaN
5496 NaN NaN 378.477071146283 693752.232600129 NaN NaN NaN NaN NaN NaN
5497 NaN NaN 104.671290416207 118695.920905886 NaN NaN NaN NaN NaN NaN
5498 NaN NaN 9.26883961168388e+18 4.37722968146603e+22 NaN NaN NaN NaN NaN NaN
5499 NaN NaN 72.4958180309776 59016.7945979213 NaN NaN NaN NaN NaN NaN
5500 NaN NaN 2.60460825421135e+40 9.71966578145625e+43 NaN NaN NaN NaN NaN NaN
5501 NaN NaN 117.681256368891 32745.5484742611 NaN NaN NaN NaN NaN NaN
5502 NaN NaN 5.18058984875054e+40 3.74687469496045e+44 NaN NaN NaN NaN NaN NaN
5503 NaN NaN 116.979879989472 17142.7103986114 NaN NaN NaN NaN NaN NaN
5504 NaN NaN 2.22385311003354e+152 4.73460673857033e+156 NaN NaN NaN NaN NaN NaN
5505 NaN NaN 114.793389099654 11679.496226972 NaN NaN NaN NaN NaN NaN
5506 NaN NaN 1.52272771393099e+136 1.7495983160193e+140 NaN NaN NaN NaN NaN NaN
5507 NaN NaN 112.646348206908 6892.86984113068 NaN NaN NaN NaN NaN NaN
5508 NaN NaN 1.79933971113504e+187 1.4072657262387e+191 NaN NaN NaN NaN NaN NaN
5509 NaN NaN 110.862562730237 5104.16039339511 NaN NaN NaN NaN NaN NaN
5510 NaN NaN 2.03625951313615e+86 7.40200434683379e+89 NaN NaN NaN NaN NaN NaN
5511 NaN NaN 110.429447333337 3677.17422673432 NaN NaN NaN NaN NaN NaN
5512 NaN NaN 5.52652048311373e+102 1.50831836296428e+106 NaN NaN NaN NaN NaN NaN
5513 NaN NaN 107.826637274365 3322.35990352447 NaN NaN NaN NaN NaN NaN
5514 NaN NaN 3.3793129618671e+63 3.03716982097908e+67 NaN NaN NaN NaN NaN NaN
5515 NaN NaN 106.384172467038 3366.08082044561 NaN NaN NaN NaN NaN NaN
5516 NaN NaN 4.54887365821718e+49 3.06880188002282e+52 NaN NaN NaN NaN NaN NaN
5517 NaN NaN 107.779679029343 3537.97346496868 NaN NaN NaN NaN NaN NaN
5518 NaN NaN 1.46424091406547e+16 1.10235631795493e+19 NaN NaN NaN NaN NaN NaN
5519 NaN NaN 108.921965927908 3731.38565949649 NaN NaN NaN NaN NaN NaN
5520 NaN NaN 166.461573525166 10456.6088173054 NaN NaN NaN NaN NaN NaN
5521 NaN NaN 59.8894495660716 2044.40716231015 NaN NaN NaN NaN NaN NaN
5522 NaN NaN 60.1184474224415 7001.83643415935 NaN NaN NaN NaN NaN NaN
5523 NaN NaN 60.0117395314277 8276.54512505855 NaN NaN NaN NaN NaN NaN
5524 NaN NaN 191834.509046172 101773891.78842 NaN NaN NaN NaN NaN NaN
5525 NaN NaN 59.7937659321036 23399.646396941 NaN NaN NaN NaN NaN NaN
5526 NaN NaN 1.61737623513838e+19 7.41422154607664e+22 NaN NaN NaN NaN NaN NaN
5527 NaN NaN 107.331298358414 94904.1339692619 NaN NaN NaN NaN NaN NaN
5528 NaN NaN 4.49851134596751e+37 1.74425730009257e+41 NaN NaN NaN NaN NaN NaN
5529 NaN NaN 98.7511191688959 57907.8840323168 NaN NaN NaN NaN NaN NaN
5530 NaN NaN 2.3623709503744e+66 2.35675090560405e+70 NaN NaN NaN NaN NaN NaN
5531 NaN NaN 113.875375006423 32589.5092607732 NaN NaN NaN NaN NaN NaN
5532 NaN NaN 1.00680491289926e+69 1.79413770069598e+73 NaN NaN NaN NaN NaN NaN
5533 NaN NaN 104.571029695164 17419.5550854536 NaN NaN NaN NaN NaN NaN
5534 NaN NaN 2.99552162200027e+183 6.11210981022184e+187 NaN NaN NaN NaN NaN NaN
5535 NaN NaN 99.3335083419991 12092.1979545224 NaN NaN NaN NaN NaN NaN
5536 NaN NaN 3.0737147121846e+167 3.62355956791346e+171 NaN NaN NaN NaN NaN NaN
5537 NaN NaN 95.9315613127871 7293.8362470558 NaN NaN NaN NaN NaN NaN
5538 NaN NaN 1.14507621513717e+225 8.7297730357255e+228 NaN NaN NaN NaN NaN NaN
5539 NaN NaN 92.810042325662 7555.44195238559 NaN NaN NaN NaN NaN NaN
5540 NaN NaN 1.35668318803464e+124 5.31426067266925e+127 NaN NaN NaN NaN NaN NaN
5541 NaN NaN 92.0497370033787 3885.19394356387 NaN NaN NaN NaN NaN NaN
5542 NaN NaN 9.77651744124229e+160 3.13881489318296e+164 NaN NaN NaN NaN NaN NaN
5543 NaN NaN 88.0674056486172 4129.87561060646 NaN NaN NaN NaN NaN NaN
5544 NaN NaN 2.84272648852563e+95 5.33762840738153e+98 NaN NaN NaN NaN NaN NaN
5545 NaN NaN 87.0001457807907 3106.97035803603 NaN NaN NaN NaN NaN NaN
5546 NaN NaN 3.60332412329484e+48 3.65307637214687e+51 NaN NaN NaN NaN NaN NaN
5547 NaN NaN 89.6477965311184 3197.692770196 NaN NaN NaN NaN NaN NaN
5548 NaN NaN 9.31710173591087e+22 7.33680812409221e+25 NaN NaN NaN NaN NaN NaN
5549 NaN NaN 93.4692057760371 3447.80762293122 NaN NaN NaN NaN NaN NaN
5550 NaN NaN 2351.29383103196 381219.60223385 NaN NaN NaN NaN NaN NaN
5551 NaN NaN 59.987051103025 1619.84809710699 NaN NaN NaN NaN NaN NaN
5552 NaN NaN 60.0396519615308 8494.86964561773 NaN NaN NaN NaN NaN NaN
5553 NaN NaN 292608806.494264 104853518871.138 NaN NaN NaN NaN NaN NaN
5554 NaN NaN 59.9909974097482 4090.21983587649 NaN NaN NaN NaN NaN NaN
5555 NaN NaN 99.283906257085 81645.2101592089 NaN NaN NaN NaN NaN NaN
5556 NaN NaN 1187.95392035226 22934718.7943822 NaN NaN NaN NaN NaN NaN
5557 NaN NaN 84.3852627998341 106228.59184135 NaN NaN NaN NaN NaN NaN
5558 NaN NaN 7.66210061569596e+32 1.22380377386984e+37 NaN NaN NaN NaN NaN NaN
5559 NaN NaN 113.829729765336 56965.1002867846 NaN NaN NaN NaN NaN NaN
5560 NaN NaN 1.05550906488901e+54 1.95042860203142e+58 NaN NaN NaN NaN NaN NaN
5561 NaN NaN 93.3332759339419 32208.9485210622 NaN NaN NaN NaN NaN NaN
5562 NaN NaN 1.19178962241399e+44 2.89731712251428e+48 NaN NaN NaN NaN NaN NaN
5563 NaN NaN 83.2781291607292 17229.8644925335 NaN NaN NaN NaN NaN NaN
5564 NaN NaN 1.63446840519836e+177 3.23003720096756e+181 NaN NaN NaN NaN NaN NaN
5565 NaN NaN 77.8146444544621 11528.7078539831 NaN NaN NaN NaN NaN NaN
5566 NaN NaN 1.78726190037131e+119 1.75815162590867e+123 NaN NaN NaN NaN NaN NaN
5567 NaN NaN 75.8499761273536 6643.67938487924 NaN NaN NaN NaN NaN NaN
5568 NaN NaN 3.45620416336704e+145 2.14280611622341e+149 NaN NaN NaN NaN NaN NaN
5569 NaN NaN 73.9812320433204 4838.94477993678 NaN NaN NaN NaN NaN NaN
5570 NaN NaN 8.30660759525673e+66 2.52654824711146e+70 NaN NaN NaN NaN NaN NaN
5571 NaN NaN 73.8416171294752 3517.68573063385 NaN NaN NaN NaN NaN NaN
5572 NaN NaN 9.25201667160547e+80 2.00289640948609e+84 NaN NaN NaN NaN NaN NaN
5573 NaN NaN 70.4398376660306 3190.08322162533 NaN NaN NaN NaN NaN NaN
5574 NaN NaN 7.25893238230795e+58 1.03046465122391e+62 NaN NaN NaN NaN NaN NaN
5575 NaN NaN 68.3832237704658 3183.48745509756 NaN NaN NaN NaN NaN NaN
5576 NaN NaN 1.10712292985389e+41 1.91265881284249e+44 NaN NaN NaN NaN NaN NaN
5577 NaN NaN 70.5868216658797 3620.4716859806 NaN NaN NaN NaN NaN NaN
5578 NaN NaN 4.38554467596286e+25 5.45387569456781e+27 NaN NaN NaN NaN NaN NaN
5579 NaN NaN 136.08436595486 60898.351178346 NaN NaN NaN NaN NaN NaN
5580 NaN NaN 2118196767.56103 771699754166.715 NaN NaN NaN NaN NaN NaN
5581 NaN NaN 60.0544709296596 1371.80190737701 NaN NaN NaN NaN NaN NaN
5582 NaN NaN 119.953973180681 44702.4736384541 NaN NaN NaN NaN NaN NaN
5583 NaN NaN 5.68234386913211e+18 6.95503938535012e+22 NaN NaN NaN NaN NaN NaN
5584 NaN NaN 302.437688763882 63986.6670880117 NaN NaN NaN NaN NaN NaN
5585 NaN NaN 255.734373470069 187046.573774906 NaN NaN NaN NaN NaN NaN
5586 NaN NaN 303.788806977534 187291.921736627 NaN NaN NaN NaN NaN NaN
5587 NaN NaN 83.9692664189686 108524.888883887 NaN NaN NaN NaN NaN NaN
5588 NaN NaN 4.43961014610956e+31 1.95268377686308e+35 NaN NaN NaN NaN NaN NaN
5589 NaN NaN 91.0394362915787 56489.7723224215 NaN NaN NaN NaN NaN NaN
5590 NaN NaN 3.58537547894534e+56 2.28304941474099e+61 NaN NaN NaN NaN NaN NaN
5591 NaN NaN 69.360978586743 31105.7080140676 NaN NaN NaN NaN NaN NaN
5592 NaN NaN 9.25983836269915e+38 3.81376878370695e+43 NaN NaN NaN NaN NaN NaN
5593 NaN NaN 60.9492806844491 16421.6172410522 NaN NaN NaN NaN NaN NaN
5594 NaN NaN 3.97658596829079e+176 8.30242131723758e+180 NaN NaN NaN NaN NaN NaN
5595 NaN NaN 58.2154401518055 10534.9806046989 NaN NaN NaN NaN NaN NaN
5596 NaN NaN 8.37775189173115e+93 7.67523798112733e+97 NaN NaN NaN NaN NaN NaN
5597 NaN NaN 57.914745067585 6260.35295138689 NaN NaN NaN NaN NaN NaN
5598 NaN NaN 3.55263966331556e+109 1.95789247093768e+113 NaN NaN NaN NaN NaN NaN
5599 NaN NaN 57.0863095902438 4597.79645277324 NaN NaN NaN NaN NaN NaN
5600 NaN NaN 7.20474171583977e+46 2.0676046457348e+50 NaN NaN NaN NaN NaN NaN
5601 NaN NaN 57.1359711964481 3460.5697621635 NaN NaN NaN NaN NaN NaN
5602 NaN NaN 1.80781971687101e+53 3.58205605105365e+56 NaN NaN NaN NaN NaN NaN
5603 NaN NaN 55.2540349325816 3429.46400138297 NaN NaN NaN NaN NaN NaN
5604 NaN NaN 1.03557179201359e+41 1.33357289421525e+44 NaN NaN NaN NaN NaN NaN
5605 NaN NaN 53.9505014898098 3766.87831406862 NaN NaN NaN NaN NaN NaN
5606 NaN NaN 5.65068202333827e+28 1.6135436893387e+32 NaN NaN NaN NaN NaN NaN
5607 NaN NaN 55.1570222867519 4775.771343848 NaN NaN NaN NaN NaN NaN
5608 NaN NaN 7.80901739947943e+16 4.49323933373841e+20 NaN NaN NaN NaN NaN NaN
5609 NaN NaN 117130722.637852 35661475605.8165 NaN NaN NaN NaN NaN NaN
5610 NaN NaN 5203983259129.83 2.09180342444966e+15 NaN NaN NaN NaN NaN NaN
5611 NaN NaN 60.0904124375199 1249.40453478732 NaN NaN NaN NaN NaN NaN
5612 NaN NaN 57377807.895835 25582901579.3922 NaN NaN NaN NaN NaN NaN
5613 NaN NaN 60.1030751681793 6925.46402517534 NaN NaN NaN NaN NaN NaN
5614 NaN NaN 1047103.36912526 214425897.675775 NaN NaN NaN NaN NaN NaN
5615 NaN NaN 59.819414191853 111620.287177043 NaN NaN NaN NaN NaN NaN
5616 NaN NaN 1522479.89908567 838331429.855041 NaN NaN NaN NaN NaN NaN
5617 NaN NaN 93.7668976062353 111448.943421485 NaN NaN NaN NaN NaN NaN
5618 NaN NaN 7.09132381557093e+27 6.35764346114425e+31 NaN NaN NaN NaN NaN NaN
5619 NaN NaN 59.0318386176132 55196.7451573687 NaN NaN NaN NaN NaN NaN
5620 NaN NaN 2.21199050048823e+44 2.16802997223294e+48 NaN NaN NaN NaN NaN NaN
5621 NaN NaN 52.0470831448255 29482.2384274599 NaN NaN NaN NaN NaN NaN
5622 NaN NaN 1.05922599644098e+54 2.2092464629461e+58 NaN NaN NaN NaN NaN NaN
5623 NaN NaN 51.6103540518894 14661.3471670044 NaN NaN NaN NaN NaN NaN
5624 NaN NaN 6.28369526975722e+159 1.35108593691544e+164 NaN NaN NaN NaN NaN NaN
5625 NaN NaN 51.7316024816448 9842.29105609749 NaN NaN NaN NaN NaN NaN
5626 NaN NaN 5.4492943752339e+79 4.81958311984288e+83 NaN NaN NaN NaN NaN NaN
5627 NaN NaN 51.6424431211795 5696.18439581189 NaN NaN NaN NaN NaN NaN
5628 NaN NaN 1.63315281886845e+90 8.78124230545909e+93 NaN NaN NaN NaN NaN NaN
5629 NaN NaN 51.7472732660986 4566.13523701125 NaN NaN NaN NaN NaN NaN
5630 NaN NaN 5.3324364066305e+36 1.45053494128277e+40 NaN NaN NaN NaN NaN NaN
5631 NaN NaN 51.7093529065044 3621.95496765487 NaN NaN NaN NaN NaN NaN
5632 NaN NaN 3.07192752993751e+31 5.91757813079149e+34 NaN NaN NaN NaN NaN NaN
5633 NaN NaN 52.0304900085931 3969.08996875291 NaN NaN NaN NaN NaN NaN
5634 NaN NaN 1.58337912051206e+25 1.99511743541332e+28 NaN NaN NaN NaN NaN NaN
5635 NaN NaN 52.6160118595619 4769.7972377342 NaN NaN NaN NaN NaN NaN
5636 NaN NaN 2.64922561030425e+19 2.26044915929423e+22 NaN NaN NaN NaN NaN NaN
5637 NaN NaN 52.5043143900601 6675.98607858634 NaN NaN NaN NaN NaN NaN
5638 NaN NaN 598434020848381 3.6053346852538e+17 NaN NaN NaN NaN NaN NaN
5639 NaN NaN 83551.3743407975 445977990.675302 NaN NaN NaN NaN NaN NaN
5640 NaN NaN 119956320425534 4.73626703907959e+16 NaN NaN NaN NaN NaN NaN
5641 NaN NaN 60.1071023124138 1186.54748797658 NaN NaN NaN NaN NaN NaN
5642 NaN NaN 131232601878.129 45021326444949.9 NaN NaN NaN NaN NaN NaN
5643 NaN NaN 60.107309875613 5434.60260923144 NaN NaN NaN NaN NaN NaN
5644 NaN NaN 95647546379.2385 11773834209320.3 NaN NaN NaN NaN NaN NaN
5645 NaN NaN 190.330812692821 270305.720936966 NaN NaN NaN NaN NaN NaN
5646 NaN NaN 67493563097.8896 19983047201652.1 NaN NaN NaN NaN NaN NaN
5647 NaN NaN 85.263807992387 110988.346909001 NaN NaN NaN NaN NaN NaN
5648 NaN NaN 32385174114.1908 21568284209187.5 NaN NaN NaN NaN NaN NaN
5649 NaN NaN 51.4915374916518 53068.18527412 NaN NaN NaN NaN NaN NaN
5650 NaN NaN 2.32891048251612e+20 5.60857546743941e+23 NaN NaN NaN NaN NaN NaN
5651 NaN NaN 54.9494914940241 28103.216908796 NaN NaN NaN NaN NaN NaN
5652 NaN NaN 1.77316719695033e+26 1.02834108837378e+30 NaN NaN NaN NaN NaN NaN
5653 NaN NaN 58.6923094404178 12886.9176739444 NaN NaN NaN NaN NaN NaN
5654 NaN NaN 3.81777362418836e+73 7.18525200053211e+77 NaN NaN NaN NaN NaN NaN
5655 NaN NaN 59.4439011739332 8944.63637999737 NaN NaN NaN NaN NaN NaN
5656 NaN NaN 1.49101312034501e+33 1.2604746247449e+37 NaN NaN NaN NaN NaN NaN
5657 NaN NaN 58.74855185521 5250.79094819726 NaN NaN NaN NaN NaN NaN
5658 NaN NaN 6.9908378374442e+16 3.83373882284538e+20 NaN NaN NaN NaN NaN NaN
5659 NaN NaN 58.7850536793041 4638.62384357862 NaN NaN NaN NaN NaN NaN
5660 NaN NaN 487466.831801919 1255318215.51967 NaN NaN NaN NaN NaN NaN
5661 NaN NaN 58.435147418336 4079.8413752171 NaN NaN NaN NaN NaN NaN
5662 NaN NaN 832077640.675716 1633180522510.25 NaN NaN NaN NaN NaN NaN
5663 NaN NaN 58.005259513983 4741.20614541048 NaN NaN NaN NaN NaN NaN
5664 NaN NaN 268542185833.513 350317778929836 NaN NaN NaN NaN NaN NaN
5665 NaN NaN 49.8632961590668 6407.51831030264 NaN NaN NaN NaN NaN NaN
5666 NaN NaN 4556464474212.89 4.00071119903559e+15 NaN NaN NaN NaN NaN NaN
5667 NaN NaN 62.9664983392587 54365.8016745589 NaN NaN NaN NaN NaN NaN
5668 NaN NaN 54529999833631.8 3.23608008304152e+16 NaN NaN NaN NaN NaN NaN
5669 NaN NaN 63.9967867476171 14237.9855485416 NaN NaN NaN NaN NaN NaN
5670 NaN NaN 102593078154922 4.01559151091722e+16 NaN NaN NaN NaN NaN NaN
5671 NaN NaN 60.1140624302462 1132.44206046715 NaN NaN NaN NaN NaN NaN
5672 NaN NaN 37818272860.8722 13622879446602.9 NaN NaN NaN NaN NaN NaN
5673 NaN NaN 6.41839930883537e+27 6.29142585646777e+31 NaN NaN NaN NaN NaN NaN
5674 NaN NaN 607108264299.492 63001700907957.4 NaN NaN NaN NaN NaN NaN
5675 NaN NaN 18861.3333530085 7344201.60222746 NaN NaN NaN NaN NaN NaN
5676 NaN NaN 397004483672.037 84987599541884 NaN NaN NaN NaN NaN NaN
5677 NaN NaN 146.454335881396 133901.423551547 NaN NaN NaN NaN NaN NaN
5678 NaN NaN 22813325533.0803 10825934709886 NaN NaN NaN NaN NaN NaN
5679 NaN NaN 50.8485148372312 50463.7628345339 NaN NaN NaN NaN NaN NaN
5680 NaN NaN 13436134667891 1.52305342730511e+16 NaN NaN NaN NaN NaN NaN
5681 NaN NaN 64.5370486587859 25948.0958181685 NaN NaN NaN NaN NaN NaN
5682 NaN NaN 19580773569.7267 33935124596250.5 NaN NaN NaN NaN NaN NaN
5683 NaN NaN 67.9085044508314 11995.4086760364 NaN NaN NaN NaN NaN NaN
5684 NaN NaN 249.481375776447 14075090.1444787 NaN NaN NaN NaN NaN NaN
5685 NaN NaN 274.578003546574 791898.646313219 NaN NaN NaN NaN NaN NaN
5686 NaN NaN 201.129523763855 59384.6842878848 NaN NaN NaN NaN NaN NaN
5687 NaN NaN 2812.87231256576 15784348.4169741 NaN NaN NaN NaN NaN NaN
5688 NaN NaN 134.263255644489 24389.1948419332 NaN NaN NaN NaN NaN NaN
5689 NaN NaN 4238592568.32236 40642259953895.1 NaN NaN NaN NaN NaN NaN
5690 NaN NaN 157.685188724409 24854.1014701176 NaN NaN NaN NaN NaN NaN
5691 NaN NaN 2716385621073.72 3.38873823448381e+15 NaN NaN NaN NaN NaN NaN
5692 NaN NaN 195.562872735411 40233.5386407401 NaN NaN NaN NaN NaN NaN
5693 NaN NaN 5.81390790676744e+15 1.22506428670855e+19 NaN NaN NaN NaN NaN NaN
5694 NaN NaN 1069.07720619626 427141.169846552 NaN NaN NaN NaN NaN NaN
5695 NaN NaN 419798312819018 2.95799668116121e+18 NaN NaN NaN NaN NaN NaN
5696 NaN NaN 297734457.644053 274021100561.837 NaN NaN NaN NaN NaN NaN
5697 NaN NaN 5173311098.6672 2588648037450.18 NaN NaN NaN NaN NaN NaN
5698 NaN NaN 181608390340.888 113023167391826 NaN NaN NaN NaN NaN NaN
5699 NaN NaN 5161143.91280887 1672417312.99585 NaN NaN NaN NaN NaN NaN
5700 NaN NaN 1077900901080.47 430467395397577 NaN NaN NaN NaN NaN NaN
5701 NaN NaN 60.1166792024811 1068.30372171046 NaN NaN NaN NaN NaN NaN
5702 NaN NaN 123007659927.845 45998739050474.2 NaN NaN NaN NaN NaN NaN
5703 NaN NaN 150695788.115228 1257042522211.98 NaN NaN NaN NaN NaN NaN
5704 NaN NaN 237842571507.598 21831333548289.9 NaN NaN NaN NaN NaN NaN
5705 NaN NaN 368.520293322066 146627.470172015 NaN NaN NaN NaN NaN NaN
5706 NaN NaN 221072643759.095 35570347629668.6 NaN NaN NaN NaN NaN NaN
5707 NaN NaN 108.019964489377 108610.833010896 NaN NaN NaN NaN NaN NaN
5708 NaN NaN 111069577340.814 41696876966323 NaN NaN NaN NaN NaN NaN
5709 NaN NaN 56.2014186329943 47256.0872502074 NaN NaN NaN NaN NaN NaN
5710 NaN NaN 76353457317.9151 58290142662199.6 NaN NaN NaN NaN NaN NaN
5711 NaN NaN 69.2301437631756 23499.6515706944 NaN NaN NaN NaN NaN NaN
5712 NaN NaN 1077387.65496879 1227285043.95692 NaN NaN NaN NaN NaN NaN
5713 NaN NaN 61.8956088473407 163971.576787475 NaN NaN NaN NaN NaN NaN
5714 NaN NaN 205.0925292512 47159.1935135087 NaN NaN NaN NaN NaN NaN
5715 NaN NaN 353745740792.087 352699449457878 NaN NaN NaN NaN NaN NaN
5716 NaN NaN 151.564110411092 21714.3453630754 NaN NaN NaN NaN NaN NaN
5717 NaN NaN 29198439519165.3 2.27307340186552e+17 NaN NaN NaN NaN NaN NaN
5718 NaN NaN 117.644784597989 12160.5916396637 NaN NaN NaN NaN NaN NaN
5719 NaN NaN 7.78657736294545e+24 2.63345292692356e+28 NaN NaN NaN NaN NaN NaN
5720 NaN NaN 145.998529759397 17919.7923156183 NaN NaN NaN NaN NaN NaN
5721 NaN NaN 8.60463494254876e+21 2.16217947324235e+25 NaN NaN NaN NaN NaN NaN
5722 NaN NaN 165.416007662624 21209.4806038892 NaN NaN NaN NaN NaN NaN
5723 NaN NaN 2.20766190560097e+34 5.03366640840951e+37 NaN NaN NaN NaN NaN NaN
5724 NaN NaN 137.049341670194 67202.9914750352 NaN NaN NaN NaN NaN NaN
5725 NaN NaN 1.90174611182879e+29 2.61002149473583e+32 NaN NaN NaN NaN NaN NaN
5726 NaN NaN 500098.270601208 506133786.030476 NaN NaN NaN NaN NaN NaN
5727 NaN NaN 6.23405622465367e+18 1.2298617906911e+22 NaN NaN NaN NaN NaN NaN
5728 NaN NaN 7318834896.45664 4566294168428.28 NaN NaN NaN NaN NaN NaN
5729 NaN NaN 1675006.61461821 3930219267.91632 NaN NaN NaN NaN NaN NaN
5730 NaN NaN 49980859420.7758 19467585727157.5 NaN NaN NaN NaN NaN NaN
5731 NaN NaN 60.1175583183798 987.438226138507 NaN NaN NaN NaN NaN NaN
5732 NaN NaN 82898017529.7632 28712119284284.7 NaN NaN NaN NaN NaN NaN
5733 NaN NaN 60.1178988958315 1441.86596118701 NaN NaN NaN NaN NaN NaN
5734 NaN NaN 29994729853.2169 2504958289432.21 NaN NaN NaN NaN NaN NaN
5735 NaN NaN 311.457327860619 337934.511931339 NaN NaN NaN NaN NaN NaN
5736 NaN NaN 32309641975.5391 4294429133113.38 NaN NaN NaN NaN NaN NaN
5737 NaN NaN 225.775456512115 144521.306668054 NaN NaN NaN NaN NaN NaN
5738 NaN NaN 3.86207664072529e+17 5.29728230460991e+20 NaN NaN NaN NaN NaN NaN
5739 NaN NaN 55.5631716557352 43873.3823375994 NaN NaN NaN NaN NaN NaN
5740 NaN NaN 138732637.82059 73674796029.2308 NaN NaN NaN NaN NaN NaN
5741 NaN NaN 131450.608285555 4186836309.64175 NaN NaN NaN NaN NaN NaN
5742 NaN NaN 7115.22015630116 12714749.1585198 NaN NaN NaN NaN NaN NaN
5743 NaN NaN 216.527513957433 1666907.24576278 NaN NaN NaN NaN NaN NaN
5744 NaN NaN 202.047250229268 38564.8656251383 NaN NaN NaN NaN NaN NaN
5745 NaN NaN 1.55640004528308e+19 4.04332543562269e+22 NaN NaN NaN NaN NaN NaN
5746 NaN NaN 158.734228587551 20685.5926051238 NaN NaN NaN NaN NaN NaN
5747 NaN NaN 1.5371205895589e+29 3.03363917239375e+33 NaN NaN NaN NaN NaN NaN
5748 NaN NaN 126.388361559998 11776.7399230998 NaN NaN NaN NaN NaN NaN
5749 NaN NaN 1.50982292727675e+28 7.03517261474937e+31 NaN NaN NaN NaN NaN NaN
5750 NaN NaN 158.615118636209 19916.8191748623 NaN NaN NaN NaN NaN NaN
5751 NaN NaN 5.29398529605157e+24 6.57594915816732e+27 NaN NaN NaN NaN NaN NaN
5752 NaN NaN 179.486067066949 26257.6973476465 NaN NaN NaN NaN NaN NaN
5753 NaN NaN 1.74659466643625e+41 1.35749217849232e+45 NaN NaN NaN NaN NaN NaN
5754 NaN NaN 106.199873420845 84368.9335735183 NaN NaN NaN NaN NaN NaN
5755 NaN NaN 6.30276504227925e+37 9.22759324764486e+41 NaN NaN NaN NaN NaN NaN
5756 NaN NaN 108662.395322516 126271693.477968 NaN NaN NaN NaN NaN NaN
5757 NaN NaN 7.94183333200509e+22 5.36241387935101e+25 NaN NaN NaN NaN NaN NaN
5758 NaN NaN 1844263895.77645 1208532045962.56 NaN NaN NaN NaN NaN NaN
5759 NaN NaN 99.6950284504783 19574.1798915483 NaN NaN NaN NaN NaN NaN
5760 NaN NaN 6678024725.33056 2708983363725.26 NaN NaN NaN NaN NaN NaN
5761 NaN NaN 60.1178175428324 886.595325045928 NaN NaN NaN NaN NaN NaN
5762 NaN NaN 2185501174.04982 738753361985.374 NaN NaN NaN NaN NaN NaN
5763 NaN NaN 8786.99687034773 6646121.95008773 NaN NaN NaN NaN NaN NaN
5764 NaN NaN 2478332358.75656 194941087157.289 NaN NaN NaN NaN NaN NaN
5765 NaN NaN 92.8402766472507 187366.327964447 NaN NaN NaN NaN NaN NaN
5766 NaN NaN 2654174885.12993 301058612765.294 NaN NaN NaN NaN NaN NaN
5767 NaN NaN 197.719371195516 103438.471474872 NaN NaN NaN NaN NaN NaN
5768 NaN NaN 2644337652.94003 578906342401.711 NaN NaN NaN NaN NaN NaN
5769 NaN NaN 78.5160340972506 40259.3871245559 NaN NaN NaN NaN NaN NaN
5770 NaN NaN 4049989.53696333 1751250317.51194 NaN NaN NaN NaN NaN NaN
5771 NaN NaN 107.456411102487 3959956.37711946 NaN NaN NaN NaN NaN NaN
5772 NaN NaN 1866.31810121247 1459011.44628253 NaN NaN NaN NaN NaN NaN
5773 NaN NaN 723.903723069017 4747363.73460897 NaN NaN NaN NaN NaN NaN
5774 NaN NaN 198.63961033211 43812.1305730132 NaN NaN NaN NaN NaN NaN
5775 NaN NaN 1255090216525.13 1.36851171767649e+17 NaN NaN NaN NaN NaN NaN
5776 NaN NaN 167.519519049018 21024.4252102924 NaN NaN NaN NaN NaN NaN
5777 NaN NaN 1.45817998609409e+32 1.23149083405238e+36 NaN NaN NaN NaN NaN NaN
5778 NaN NaN 133.677120874078 13197.840943562 NaN NaN NaN NaN NaN NaN
5779 NaN NaN 7.93717577161958e+28 1.2962874964732e+33 NaN NaN NaN NaN NaN NaN
5780 NaN NaN 165.959699176075 22772.1349387759 NaN NaN NaN NaN NaN NaN
5781 NaN NaN 2.26561439746871e+29 6.79220896822514e+33 NaN NaN NaN NaN NaN NaN
5782 NaN NaN 184.314609712947 32488.526773062 NaN NaN NaN NaN NaN NaN
5783 NaN NaN 3.0786180892442e+48 2.92917825373602e+51 NaN NaN NaN NaN NaN NaN
5784 NaN NaN 132.157939792349 169427.092932327 NaN NaN NaN NaN NaN NaN
5785 NaN NaN 1.09258439728833e+39 3.20416640735726e+42 NaN NaN NaN NaN NaN NaN
5786 NaN NaN 342749.933986657 423225056.939449 NaN NaN NaN NaN NaN NaN
5787 NaN NaN 7.42024566757495e+17 4.78814619180696e+20 NaN NaN NaN NaN NaN NaN
5788 NaN NaN 63063671.634346 44395075043.228 NaN NaN NaN NaN NaN NaN
5789 NaN NaN 7584982553.63875 9088181150945.14 NaN NaN NaN NaN NaN NaN
5790 NaN NaN 184062128.385674 80404653495.592 NaN NaN NaN NaN NaN NaN
5791 NaN NaN 60.117882861985 768.370465173008 NaN NaN NaN NaN NaN NaN
5792 NaN NaN 59722013.4375659 23975430739.3757 NaN NaN NaN NaN NaN NaN
5793 NaN NaN 3.45791092671524e+30 9.87598530034526e+33 NaN NaN NaN NaN NaN NaN
5794 NaN NaN 195518320.925362 15160058515.7903 NaN NaN NaN NaN NaN NaN
5795 NaN NaN 2209979266.32609 1981252874066.1 NaN NaN NaN NaN NaN NaN
5796 NaN NaN 161564891.468551 15688801939.797 NaN NaN NaN NaN NaN NaN
5797 NaN NaN 61378.472970895 978979014.56204 NaN NaN NaN NaN NaN NaN
5798 NaN NaN 13994014.532906 2548560811.73143 NaN NaN NaN NaN NaN NaN
5799 NaN NaN 3.36160865399763e+16 2.40943866106376e+21 NaN NaN NaN NaN NaN NaN
5800 NaN NaN 2133.21975179599 553222.657552002 NaN NaN NaN NaN NaN NaN
5801 NaN NaN 11261304084.341 909914309166000 NaN NaN NaN NaN NaN NaN
5802 NaN NaN 522.56536881488 119279.316123782 NaN NaN NaN NaN NaN NaN
5803 NaN NaN 3904453.56168423 23543118319.3681 NaN NaN NaN NaN NaN NaN
5804 NaN NaN 184.089288612255 21992.3677293535 NaN NaN NaN NaN NaN NaN
5805 NaN NaN 5.41608991847656e+38 2.15240293081349e+42 NaN NaN NaN NaN NaN NaN
5806 NaN NaN 140.219467061102 13634.0483621886 NaN NaN NaN NaN NaN NaN
5807 NaN NaN 2.13140721503208e+43 4.08541289694199e+46 NaN NaN NaN NaN NaN NaN
5808 NaN NaN 114.434131799607 9133.6990596253 NaN NaN NaN NaN NaN NaN
5809 NaN NaN 4.49024354282768e+131 2.95783596054928e+135 NaN NaN NaN NaN NaN NaN
5810 NaN NaN 131.76303209239 13944.7665830112 NaN NaN NaN NaN NaN NaN
5811 NaN NaN 2.59204351434755e+78 1.14453900792726e+82 NaN NaN NaN NaN NaN NaN
5812 NaN NaN 145.172014202527 18511.5973769036 NaN NaN NaN NaN NaN NaN
5813 NaN NaN 3.83857797005689e+265 4.07101010978599e+269 NaN NaN NaN NaN NaN NaN
5814 NaN NaN 177.014560765284 46646.9894202314 NaN NaN NaN NaN NaN NaN
5815 NaN NaN 2.17070632099533e+125 1.37854165669378e+129 NaN NaN NaN NaN NaN NaN
5816 NaN NaN 1274.41820293215 1742901.50451403 NaN NaN NaN NaN NaN NaN
5817 NaN NaN 9.96545912129597e+38 2.86453206810501e+42 NaN NaN NaN NaN NaN NaN
5818 NaN NaN 1424052.66622638 1095622962.71685 NaN NaN NaN NaN NaN NaN
5819 NaN NaN 2.27164469526953e+23 2.15607162095071e+26 NaN NaN NaN NaN NaN NaN
5820 NaN NaN 11591141.7813635 5209220560.01003 NaN NaN NaN NaN NaN NaN
5821 NaN NaN 60.1178964133351 639.227309048162 NaN NaN NaN NaN NaN NaN
5822 NaN NaN 10672173.656158 4924557882.77637 NaN NaN NaN NaN NaN NaN
5823 NaN NaN 115685163210.866 44120076326494.1 NaN NaN NaN NaN NaN NaN
5824 NaN NaN 16858162.4116536 1342905828.44143 NaN NaN NaN NaN NaN NaN
5825 NaN NaN 660043.398821054 400932440.3211 NaN NaN NaN NaN NaN NaN
5826 NaN NaN 14813893.0217173 1254162670.26356 NaN NaN NaN NaN NaN NaN
5827 NaN NaN 10827182.3035541 99526855663.8171 NaN NaN NaN NaN NaN NaN
5828 NaN NaN 1551113.58949142 273337233.827441 NaN NaN NaN NaN NaN NaN
5829 NaN NaN 1.17545034496804e+36 9.04737364701401e+41 NaN NaN NaN NaN NaN NaN
5830 NaN NaN 291.856701400144 384616.66294026 NaN NaN NaN NaN NaN NaN
5831 NaN NaN 1.29239880424432e+37 4.73422231306283e+41 NaN NaN NaN NaN NaN NaN
5832 NaN NaN 253.628580833591 99334.4240042825 NaN NaN NaN NaN NaN NaN
5833 NaN NaN 908798229372.662 1.30618729010822e+16 NaN NaN NaN NaN NaN NaN
5834 NaN NaN 168.827068558553 18213.1886955726 NaN NaN NaN NaN NaN NaN
5835 NaN NaN 2.72655635786296e+83 4.80040414358976e+87 NaN NaN NaN NaN NaN NaN
5836 NaN NaN 137.1503592712 14673.9284245767 NaN NaN NaN NaN NaN NaN
5837 NaN NaN 3.61823131734947e+79 3.49138613929635e+82 NaN NaN NaN NaN NaN NaN
5838 NaN NaN 107.823279419663 11277.5285195813 NaN NaN NaN NaN NaN NaN
5839 NaN NaN 1.34441552410051e+94 9.68042712377144e+96 NaN NaN NaN NaN NaN NaN
5840 NaN NaN 132.020778109737 18848.1150549183 NaN NaN NaN NaN NaN NaN
5841 NaN NaN 7.61704623778137e+74 3.89921951599625e+78 NaN NaN NaN NaN NaN NaN
5842 NaN NaN 156.180790306401 27731.1907764438 NaN NaN NaN NaN NaN NaN
5843 NaN NaN 6.49842161633798e+104 3.4233205615533e+108 NaN NaN NaN NaN NaN NaN
5844 NaN NaN 84.3457007333083 127391.049341123 NaN NaN NaN NaN NaN NaN
5845 NaN NaN 6.38705841773898e+65 4.02983049264787e+69 NaN NaN NaN NaN NaN NaN
5846 NaN NaN 9054.87563243406 14762299.35084 NaN NaN NaN NaN NaN NaN
5847 NaN NaN 3.15987014554856e+56 1.87722660733017e+59 NaN NaN NaN NaN NaN NaN
5848 NaN NaN 2046479.87999898 1457521480.44574 NaN NaN NaN NaN NaN NaN
5849 NaN NaN 26478045627.1866 16889162249619.2 NaN NaN NaN NaN NaN NaN
5850 NaN NaN 5374896.99787814 2277844486.3512 NaN NaN NaN NaN NaN NaN
5851 NaN NaN 60.1178986134735 506.168155982409 NaN NaN NaN NaN NaN NaN
5852 NaN NaN 2074507.58589869 998434731.852342 NaN NaN NaN NaN NaN NaN
5853 NaN NaN 60.0224703008542 15013.289219399 NaN NaN NaN NaN NaN NaN
5854 NaN NaN 1416174.13979643 120826882.525548 NaN NaN NaN NaN NaN NaN
5855 NaN NaN 91.7350493270193 217690.565114899 NaN NaN NaN NaN NaN NaN
5856 NaN NaN 1339446.18603662 108732416.693888 NaN NaN NaN NaN NaN NaN
5857 NaN NaN 3813.11070205038 240214537.65735 NaN NaN NaN NaN NaN NaN
5858 NaN NaN 879262.593014574 140848291.769937 NaN NaN NaN NaN NaN NaN
5859 NaN NaN 2174028.42424386 111248291372.681 NaN NaN NaN NaN NaN NaN
5860 NaN NaN 2139.31943514684 2242968.58880904 NaN NaN NaN NaN NaN NaN
5861 NaN NaN 1.13172313549551e+37 3.61387399378539e+42 NaN NaN NaN NaN NaN NaN
5862 NaN NaN 444.589019084984 354664.164060842 NaN NaN NaN NaN NaN NaN
5863 NaN NaN 1.04361331703993e+67 3.24046040274071e+71 NaN NaN NaN NaN NaN NaN
5864 NaN NaN 190.755330799191 27408.0779099927 NaN NaN NaN NaN NaN NaN
5865 NaN NaN 1.12113310217803e+75 5.34248702509189e+78 NaN NaN NaN NaN NaN NaN
5866 NaN NaN 187.754503647496 36942.7719137772 NaN NaN NaN NaN NaN NaN
5867 NaN NaN 8.81620682205919e+50 1.08029322375019e+55 NaN NaN NaN NaN NaN NaN
5868 NaN NaN 136.305585229696 25154.6274856212 NaN NaN NaN NaN NaN NaN
5869 NaN NaN 2.23007274977201e+50 3.90958763985254e+54 NaN NaN NaN NaN NaN NaN
5870 NaN NaN 171.754332679197 65262.7701517569 NaN NaN NaN NaN NaN NaN
5871 NaN NaN 3.59852927937495e+48 7.13431355934912e+51 NaN NaN NaN NaN NaN NaN
5872 NaN NaN 292.738535597286 250367.510491727 NaN NaN NaN NaN NaN NaN
5873 NaN NaN 9.50755352912553e+44 8.19646549870839e+48 NaN NaN NaN NaN NaN NaN
5874 NaN NaN 10012.9068868417 21437997.3513879 NaN NaN NaN NaN NaN NaN
5875 NaN NaN 1.02082514133466e+38 9.60058753961839e+40 NaN NaN NaN NaN NaN NaN
5876 NaN NaN 741982.046672579 706679134.188992 NaN NaN NaN NaN NaN NaN
5877 NaN NaN 5.96695209754651e+19 2.998831806955e+22 NaN NaN NaN NaN NaN NaN
5878 NaN NaN 5170042.96208729 3632972985.61859 NaN NaN NaN NaN NaN NaN
5879 NaN NaN 76.1589686353867 135263.293806031 NaN NaN NaN NaN NaN NaN
5880 NaN NaN 7638261.30184051 66636690302.5696 NaN NaN NaN NaN NaN NaN
5881 NaN NaN 60.1178988743173 376.491862720919 NaN NaN NaN NaN NaN NaN
5882 NaN NaN 89539.0797376072 53634028.8803537 NaN NaN NaN NaN NaN NaN
5883 NaN NaN 61.9795668962181 142034.868673525 NaN NaN NaN NaN NaN NaN
5884 NaN NaN 88937.4762799328 9355515.05407147 NaN NaN NaN NaN NaN NaN
5885 NaN NaN 87.7956265937677 158141.424999437 NaN NaN NaN NaN NaN NaN
5886 NaN NaN 101083.676489768 153285809.012123 NaN NaN NaN NaN NaN NaN
5887 NaN NaN 481.007038059182 120194.656558589 NaN NaN NaN NaN NaN NaN
5888 NaN NaN 2.30797839050059e+32 8.28654842965279e+35 NaN NaN NaN NaN NaN NaN
5889 NaN NaN 150.354597953319 30938.6029872468 NaN NaN NaN NaN NaN NaN
5890 NaN NaN 188052701325542 1.99753343797127e+17 NaN NaN NaN NaN NaN NaN
5891 NaN NaN 149.305728700875 403426.108447748 NaN NaN NaN NaN NaN NaN
5892 NaN NaN 399339.568544809 6477859714.76668 NaN NaN NaN NaN NaN NaN
5893 NaN NaN 1.98166456151906e+28 4.19991450374366e+31 NaN NaN NaN NaN NaN NaN
5894 NaN NaN 523.746553009783 293378.941349906 NaN NaN NaN NaN NaN NaN
5895 NaN NaN 1.61710866120883e+25 1.41049107581728e+30 NaN NaN NaN NaN NaN NaN
5896 NaN NaN 8845508.48261777 11309190932.3194 NaN NaN NaN NaN NaN NaN
5897 NaN NaN 533414010155.205 1.09995553015046e+16 NaN NaN NaN NaN NaN NaN
5898 NaN NaN 296588436940659 7.41174285329312e+17 NaN NaN NaN NaN NaN NaN
5899 NaN NaN 649.887419386571 972097.450322823 NaN NaN NaN NaN NaN NaN
5900 NaN NaN 9396527.47689537 18357413204.0288 NaN NaN NaN NaN NaN NaN
5901 NaN NaN 26014.3203616161 88991823.7867666 NaN NaN NaN NaN NaN NaN
5902 NaN NaN 749044.723398936 1472074977.5063 NaN NaN NaN NaN NaN NaN
5903 NaN NaN 61901.2387453302 34846945.4301727 NaN NaN NaN NaN NaN NaN
5904 NaN NaN 425848.863733019 295647490.692224 NaN NaN NaN NaN NaN NaN
5905 NaN NaN 26576.5592375313 3019894.24434789 NaN NaN NaN NaN NaN NaN
5906 NaN NaN 374083.242400313 383953240.280463 NaN NaN NaN NaN NaN NaN
5907 NaN NaN 646.936127921531 53842.0107487885 NaN NaN NaN NaN NaN NaN
5908 NaN NaN 178034474334.445 228262105188259 NaN NaN NaN NaN NaN NaN
5909 NaN NaN 145.047871765084 174818.436029143 NaN NaN NaN NaN NaN NaN
5910 NaN NaN 8.82427010401518e+51 1.67587263270186e+56 NaN NaN NaN NaN NaN NaN
5911 NaN NaN 60.1178988948549 258.221012783957 NaN NaN NaN NaN NaN NaN
5912 NaN NaN 2253.97452782671 654341.20742917 NaN NaN NaN NaN NaN NaN
5913 NaN NaN 7.64460466669109e+29 3.04231694261918e+33 NaN NaN NaN NaN NaN NaN
5914 NaN NaN 822.044188118594 238767.304792569 NaN NaN NaN NaN NaN NaN
5915 NaN NaN 666209.22811371 257715035.988565 NaN NaN NaN NaN NaN NaN
5916 NaN NaN 664.063767704734 307101.407181277 NaN NaN NaN NaN NaN NaN
5917 NaN NaN 140.974871099797 57868.4230917692 NaN NaN NaN NaN NaN NaN
5918 NaN NaN 3.46204941733105e+20 6.93981645987731e+23 NaN NaN NaN NaN NaN NaN
5919 NaN NaN 107.850745986144 27669.4529356942 NaN NaN NaN NaN NaN NaN
5920 NaN NaN 8.05879706942007e+23 4.4539020750362e+26 NaN NaN NaN NaN NaN NaN
5921 NaN NaN 84.9274301331379 15954.6535333764 NaN NaN NaN NaN NaN NaN
5922 NaN NaN 47652760034840.4 1.06635593914022e+18 NaN NaN NaN NaN NaN NaN
5923 NaN NaN 96.3126971467865 8745.73305857161 NaN NaN NaN NaN NaN NaN
5924 NaN NaN 2460225333635.63 2.11820340256101e+15 NaN NaN NaN NaN NaN NaN
5925 NaN NaN 95.7970670012567 7685.0461578928 NaN NaN NaN NaN NaN NaN
5926 NaN NaN 45396412.5716638 2107337648969.21 NaN NaN NaN NaN NaN NaN
5927 NaN NaN 98.2654804085755 7475.74835531118 NaN NaN NaN NaN NaN NaN
5928 NaN NaN 217578172299.955 1.18640109541792e+16 NaN NaN NaN NaN NaN NaN
5929 NaN NaN 100.685610229557 38036.6822975005 NaN NaN NaN NaN NaN NaN
5930 NaN NaN 127857315712.271 837607112414912 NaN NaN NaN NaN NaN NaN
5931 NaN NaN 11853.3032862842 27122027.4085073 NaN NaN NaN NaN NaN NaN
5932 NaN NaN 77806893777.5723 434823275921433 NaN NaN NaN NaN NaN NaN
5933 NaN NaN 121439.071027007 899150367.184051 NaN NaN NaN NaN NaN NaN
5934 NaN NaN 167667543919.14 106847807486100 NaN NaN NaN NaN NaN NaN
5935 NaN NaN 1101942941.46668 3171997231244.45 NaN NaN NaN NaN NaN NaN
5936 NaN NaN 592546382762.083 246588751678923 NaN NaN NaN NaN NaN NaN
5937 NaN NaN 1012186.5512539 2279253254.22769 NaN NaN NaN NaN NaN NaN
5938 NaN NaN 2669922025.50106 3002461340802.8 NaN NaN NaN NaN NaN NaN
5939 NaN NaN 78.6463217369653 127373.963083798 NaN NaN NaN NaN NaN NaN
5940 NaN NaN 2.59740967009573e+41 3.74846569872466e+44 NaN NaN NaN NaN NaN NaN
5941 NaN NaN 60.1178988957971 159.159848985048 NaN NaN NaN NaN NaN NaN
5942 NaN NaN 259.70753768554 721453.828197849 NaN NaN NaN NaN NaN NaN
5943 NaN NaN 1.38597474167488e+18 4.86275455978536e+21 NaN NaN NaN NaN NaN NaN
5944 NaN NaN 705.25245920149 133780.276148579 NaN NaN NaN NaN NaN NaN
5945 NaN NaN 841815681.444341 442957646055.411 NaN NaN NaN NaN NaN NaN
5946 NaN NaN 682.361548217357 98110.4499861646 NaN NaN NaN NaN NaN NaN
5947 NaN NaN 519430.948403615 372447753.58852 NaN NaN NaN NaN NaN NaN
5948 NaN NaN 558.988751019112 125874.642477395 NaN NaN NaN NaN NaN NaN
5949 NaN NaN 118.790291264545 28859.1492758184 NaN NaN NaN NaN NaN NaN
5950 NaN NaN 1146840355535.33 2.45899803292557e+15 NaN NaN NaN NaN NaN NaN
5951 NaN NaN 118.925910651866 15007.8362512066 NaN NaN NaN NaN NaN NaN
5952 NaN NaN 1.08201972785482e+15 8.00757415274974e+18 NaN NaN NaN NaN NaN NaN
5953 NaN NaN 115.318177647229 8809.41044459634 NaN NaN NaN NaN NaN NaN
5954 NaN NaN 227281755434760 7.66132942170335e+18 NaN NaN NaN NaN NaN NaN
5955 NaN NaN 112.454372757024 8991.55188612654 NaN NaN NaN NaN NaN NaN
5956 NaN NaN 69331073093384.2 3.77475804725687e+18 NaN NaN NaN NaN NaN NaN
5957 NaN NaN 5186.92634125006 65806399.5201898 NaN NaN NaN NaN NaN NaN
5958 NaN NaN 67909515466.6107 1.71635713575142e+15 NaN NaN NaN NaN NaN NaN
5959 NaN NaN 34495481823.7405 724077033271015 NaN NaN NaN NaN NaN NaN
5960 NaN NaN 8065870597.33884 55854795234177.6 NaN NaN NaN NaN NaN NaN
5961 NaN NaN 6050580.89141753 20256217407.319 NaN NaN NaN NaN NaN NaN
5962 NaN NaN 3593349990.6635 95873045208.7254 NaN NaN NaN NaN NaN NaN
5963 NaN NaN 98113.2534653307 744395590.303989 NaN NaN NaN NaN NaN NaN
5964 NaN NaN 3231030554.27581 5517703620681.01 NaN NaN NaN NaN NaN NaN
5965 NaN NaN 69.9186789443223 777333.656960093 NaN NaN NaN NaN NaN NaN
5966 NaN NaN 10663554700.9685 2740728879073.88 NaN NaN NaN NaN NaN NaN
5967 NaN NaN 191.602707017994 298636.843646868 NaN NaN NaN NaN NaN NaN
5968 NaN NaN 6230799507.02253 357231987585.164 NaN NaN NaN NaN NaN NaN
5969 NaN NaN 1963309110516.08 4.8437823758899e+16 NaN NaN NaN NaN NaN NaN
5970 NaN NaN 4372.61890114943 3671814.75885432 NaN NaN NaN NaN NaN NaN
5971 NaN NaN 60.1178988958182 85.1660571307616 NaN NaN NaN NaN NaN NaN
5972 NaN NaN 485.884258672389 299226.071221699 NaN NaN NaN NaN NaN NaN
5973 NaN NaN 58.5573137130641 77964.2990434946 NaN NaN NaN NaN NaN NaN
5974 NaN NaN 493.783630854641 43167.790072774 NaN NaN NaN NaN NaN NaN
5975 NaN NaN 115.931725372258 129586.304866052 NaN NaN NaN NaN NaN NaN
5976 NaN NaN 493.294608430206 29862.0368236031 NaN NaN NaN NaN NaN NaN
5977 NaN NaN 3109.46127406153 1534490.81539335 NaN NaN NaN NaN NaN NaN
5978 NaN NaN 495.873772225877 40778.9604586397 NaN NaN NaN NaN NaN NaN
5979 NaN NaN 165.713910854236 63498.3836161118 NaN NaN NaN NaN NaN NaN
5980 NaN NaN 824283.079252604 295746302.125957 NaN NaN NaN NaN NaN NaN
5981 NaN NaN 166.432602726051 33339.218064097 NaN NaN NaN NaN NaN NaN
5982 NaN NaN 270490.043803699 319886571.95575 NaN NaN NaN NaN NaN NaN
5983 NaN NaN 251.787197908281 23899.0055660863 NaN NaN NaN NaN NaN NaN
5984 NaN NaN 292931.801977013 216596956.661402 NaN NaN NaN NaN NaN NaN
5985 NaN NaN 220.549951608846 24156.2576313213 NaN NaN NaN NaN NaN NaN
5986 NaN NaN 892523589.502967 640856824982.842 NaN NaN NaN NaN NaN NaN
5987 NaN NaN 223.793172802749 58301.7102670283 NaN NaN NaN NaN NaN NaN
5988 NaN NaN 2383210215811.79 2.54643229520524e+15 NaN NaN NaN NaN NaN NaN
5989 NaN NaN 2656.77372383107 4522576.74028177 NaN NaN NaN NaN NaN NaN
5990 NaN NaN 16263176.5258228 396884268792.656 NaN NaN NaN NaN NaN NaN
5991 NaN NaN 376.863839741664 1760829.92210883 NaN NaN NaN NaN NaN NaN
5992 NaN NaN 11792641.9400578 51982906984.7388 NaN NaN NaN NaN NaN NaN
5993 NaN NaN 393.128303194983 527645.465055008 NaN NaN NaN NaN NaN NaN
5994 NaN NaN 3159908.54534808 8285300124.87991 NaN NaN NaN NaN NaN NaN
5995 NaN NaN 472.486987421135 353221.817495489 NaN NaN NaN NaN NaN NaN
5996 NaN NaN 546184.063311118 45375704.4684978 NaN NaN NaN NaN NaN NaN
5997 NaN NaN 523628.923080461 1821529202.24031 NaN NaN NaN NaN NaN NaN
5998 NaN NaN 283.99065851408 768914.364679804 NaN NaN NaN NaN NaN NaN
5999 NaN NaN 1.52716086852295e+28 8.47660157528677e+31 NaN NaN NaN NaN NaN NaN
6000 NaN NaN 535.176465051879 724722.2082305 NaN NaN NaN NaN NaN NaN
6001 NaN NaN 60.1178988958184 14.3573240610534 NaN NaN NaN NaN NaN NaN
6002 NaN NaN 65.5786208226358 106290.435789508 NaN NaN NaN NaN NaN NaN
6003 NaN NaN 5572.2488906403 41429131.029971 NaN NaN NaN NaN NaN NaN
6004 NaN NaN 70.1859339115499 17522.7927289988 NaN NaN NaN NaN NaN NaN
6005 NaN NaN 1383.32469215667 725923.304978561 NaN NaN NaN NaN NaN NaN
6006 NaN NaN 70.649727430216 13532.405481535 NaN NaN NaN NaN NaN NaN
6007 NaN NaN 5650673.5309118 4376626430.89703 NaN NaN NaN NaN NaN NaN
6008 NaN NaN 64.784498637826 14214.8399905397 NaN NaN NaN NaN NaN NaN
6009 NaN NaN 3463116.36364684 349891324.632418 NaN NaN NaN NaN NaN NaN
6010 NaN NaN 96.0138356925468 19751.3904541659 NaN NaN NaN NaN NaN NaN
6011 NaN NaN 145457.983568229 8413469.27033138 NaN NaN NaN NaN NaN NaN
6012 NaN NaN 156.152662901491 23223.3266033478 NaN NaN NaN NaN NaN NaN
6013 NaN NaN 143369.437676732 162889311.816227 NaN NaN NaN NaN NaN NaN
6014 NaN NaN 116.817574450028 38753.3462170686 NaN NaN NaN NaN NaN NaN
6015 NaN NaN 6.36514765780096e+24 4.88621144985809e+27 NaN NaN NaN NaN NaN NaN
6016 NaN NaN 635.739028999812 210977.932219897 NaN NaN NaN NaN NaN NaN
6017 NaN NaN 5.93764295110283e+27 5.37843208007848e+30 NaN NaN NaN NaN NaN NaN
6018 NaN NaN 5117.15025636711 1845804.64667688 NaN NaN NaN NaN NaN NaN
6019 NaN NaN 1.52868779926545e+52 8.94203784487931e+54 NaN NaN NaN NaN NaN NaN
6020 NaN NaN 3561.98884224762 1152006.11368481 NaN NaN NaN NaN NaN NaN
6021 NaN NaN 4.62783198533518e+33 4.98277644178482e+36 NaN NaN NaN NaN NaN NaN
6022 NaN NaN 1467.45928158613 753706.362170089 NaN NaN NaN NaN NaN NaN
6023 NaN NaN 1.80113930933467e+67 6.72112561137174e+70 NaN NaN NaN NaN NaN NaN
6024 NaN NaN 70.8592803774009 229088.744753795 NaN NaN NaN NaN NaN NaN
6025 NaN NaN 4.25275293891933e+45 1.58940351981068e+49 NaN NaN NaN NaN NaN NaN
6026 NaN NaN 105.019286472088 183313.461384074 NaN NaN NaN NaN NaN NaN
6027 NaN NaN 48851527.6002902 192561034292.888 NaN NaN NaN NaN NaN NaN
6028 NaN NaN 42367751.6290614 225445788692.702 NaN NaN NaN NaN NaN NaN
6029 NaN NaN 6969.99557783717 5758456.56816678 NaN NaN NaN NaN NaN NaN
6030 NaN NaN 8.20924815544993e+18 1.11175050937053e+22 NaN NaN NaN NaN NaN NaN
6031 NaN NaN 60.1178988958184 6.25642647131229 NaN NaN NaN NaN NaN NaN
6032 NaN NaN 167.243974754407 58261.8311931929 NaN NaN NaN NaN NaN NaN
6033 NaN NaN 3.46438081066817e+36 4.78953021974031e+40 NaN NaN NaN NaN NaN NaN
6034 NaN NaN 153.648028894799 8913.46990258329 NaN NaN NaN NaN NaN NaN
6035 NaN NaN 1.83355745239284e+20 4.5391988471145e+23 NaN NaN NaN NaN NaN NaN
6036 NaN NaN 154.905594067989 6286.86485982538 NaN NaN NaN NaN NaN NaN
6037 NaN NaN 4.05397342658587e+36 5.57173129311156e+39 NaN NaN NaN NaN NaN NaN
6038 NaN NaN 170.923675229178 8927.94247476966 NaN NaN NaN NaN NaN NaN
6039 NaN NaN 3.08585688649739e+24 3.38815098284617e+28 NaN NaN NaN NaN NaN NaN
6040 NaN NaN 183.443486839244 16152.825797059 NaN NaN NaN NaN NaN NaN
6041 NaN NaN 1106816.07201963 334352896.876854 NaN NaN NaN NaN NaN NaN
6042 NaN NaN 178.531913857434 24333.5848831319 NaN NaN NaN NaN NaN NaN
6043 NaN NaN 89274739.688069 233179521899.92 NaN NaN NaN NaN NaN NaN
6044 NaN NaN 6151.44289952711 974655.387676814 NaN NaN NaN NaN NaN NaN
6045 NaN NaN 4.93378197337038e+57 1.40666630546726e+61 NaN NaN NaN NaN NaN NaN
6046 NaN NaN 25992.8063799412 6883769.72703286 NaN NaN NaN NaN NaN NaN
6047 NaN NaN 3.96764648238435e+60 7.75728470152034e+63 NaN NaN NaN NaN NaN NaN
6048 NaN NaN 26299.4737449924 6116629.52127079 NaN NaN NaN NaN NaN NaN
6049 NaN NaN 3.78662943258931e+281 2.10501646253739e+285 NaN NaN NaN NaN NaN NaN
6050 NaN NaN 32235.5402860072 9381149.82918444 NaN NaN NaN NaN NaN NaN
6051 NaN NaN 2.10863122049594e+150 9.56915507245408e+153 NaN NaN NaN NaN NaN NaN
6052 NaN NaN 7147.73726330831 2323709.81635708 NaN NaN NaN NaN NaN NaN
6053 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
6054 NaN NaN 574.306836142022 562282.779371426 NaN NaN NaN NaN NaN NaN
6055 NaN NaN 2.54350838249515e+123 1.93702012998386e+127 NaN NaN NaN NaN NaN NaN
6056 NaN NaN 92.7475718462511 111032.137018049 NaN NaN NaN NaN NaN NaN
6057 NaN NaN 6.01101042625213e+60 3.28615985072843e+64 NaN NaN NaN NaN NaN NaN
6058 NaN NaN 92.9986364516621 94084.0552462283 NaN NaN NaN NaN NaN NaN
6059 NaN NaN 3.0484117847767e+30 1.16814871796958e+34 NaN NaN NaN NaN NaN NaN
6060 NaN NaN 113.405831739156 58039.8287311954 NaN NaN NaN NaN NaN NaN
6061 NaN NaN 60.1170945618695 10397.8867207062 NaN NaN NaN NaN NaN NaN
6062 NaN NaN 139.936893810777 47377.8436610826 NaN NaN NaN NaN NaN NaN
6063 NaN NaN 68.5825888964167 565810.506932227 NaN NaN NaN NaN NaN NaN
6064 NaN NaN 143.902667257749 7455.98794537411 NaN NaN NaN NaN NaN NaN
6065 NaN NaN 188.585956423222 352860.756587888 NaN NaN NaN NaN NaN NaN
6066 NaN NaN 3449219.24344607 10683579552.7544 NaN NaN NaN NaN NaN NaN
6067 NaN NaN 127.88181585961 40001.362549364 NaN NaN NaN NaN NaN NaN
6068 NaN NaN 9.72234171157198e+43 9.98699508443071e+46 NaN NaN NaN NaN NaN NaN
6069 NaN NaN 40173.4724618599 10754603.9008346 NaN NaN NaN NaN NaN NaN
6070 NaN NaN 2.54000677290035e+51 1.30927396672692e+54 NaN NaN NaN NaN NaN NaN
6071 NaN NaN 2721468.62742052 414973496.83989 NaN NaN NaN NaN NaN NaN
6072 NaN NaN 3.42599633223366e+32 5.73465844391262e+34 NaN NaN NaN NaN NaN NaN
6073 NaN NaN 2895388.92525227 405618148.070907 NaN NaN NaN NaN NaN NaN
6074 NaN NaN 1.87160758198994e+118 4.36485239387107e+121 NaN NaN NaN NaN NaN NaN
6075 NaN NaN 883656.757402165 163831989.157384 NaN NaN NaN NaN NaN NaN
6076 NaN NaN 2.990059955101e+42 4.79349521331026e+46 NaN NaN NaN NaN NaN NaN
6077 NaN NaN 3208626.48083719 157257081.09432 NaN NaN NaN NaN NaN NaN
6078 NaN NaN 5.46598567537911e+33 3.05683040459126e+38 NaN NaN NaN NaN NaN NaN
6079 NaN NaN 1662310.71591066 136184920.548414 NaN NaN NaN NaN NaN NaN
6080 NaN NaN 2.20769081274174e+33 6.64369341284409e+37 NaN NaN NaN NaN NaN NaN
6081 NaN NaN 1367452.8309811 178673751.154007 NaN NaN NaN NaN NaN NaN
6082 NaN NaN 3.17264856282271e+33 3.92432221977986e+37 NaN NaN NaN NaN NaN NaN
6083 NaN NaN 220540.906467573 47548760.6501146 NaN NaN NaN NaN NaN NaN
6084 NaN NaN 5.06770615178907e+30 2.82421974068658e+34 NaN NaN NaN NaN NaN NaN
6085 NaN NaN 62034.2773762616 20113413.5115867 NaN NaN NaN NaN NaN NaN
6086 NaN NaN 8.76983710861443e+33 1.11963599895224e+37 NaN NaN NaN NaN NaN NaN
6087 NaN NaN 152438.384437746 69412523.2540532 NaN NaN NaN NaN NaN NaN
6088 NaN NaN 1.27161737928988e+20 4.99044781597224e+22 NaN NaN NaN NaN NaN NaN
6089 NaN NaN 10122111.1210968 7618214481.8392 NaN NaN NaN NaN NaN NaN
6090 NaN NaN 161.708426101767 154512.86424021 NaN NaN NaN NaN NaN NaN
6091 NaN NaN 8.82967020854452e+24 3.03430699510035e+27 NaN NaN NaN NaN NaN NaN
6092 NaN NaN 49.4347700716942 35398.1673707071 NaN NaN NaN NaN NaN NaN
6093 NaN NaN 62.8105658027939 701895.399007262 NaN NaN NaN NaN NaN NaN
6094 NaN NaN 48.7459939284485 6190.44631928883 NaN NaN NaN NaN NaN NaN
6095 NaN NaN 13986.0460269592 43893011.9009251 NaN NaN NaN NaN NaN NaN
6096 NaN NaN 48.6799014726511 6133.61949686727 NaN NaN NaN NaN NaN NaN
6097 NaN NaN 761658247561340 1.18078284658559e+18 NaN NaN NaN NaN NaN NaN
6098 NaN NaN 50.6958360506401 10533.9959111465 NaN NaN NaN NaN NaN NaN
6099 NaN NaN 308017895421871 5.02874851874705e+17 NaN NaN NaN NaN NaN NaN
6100 NaN NaN 80.1454950259315 20623.6453538713 NaN NaN NaN NaN NaN NaN
6101 NaN NaN 109909877608.871 1.17149256180728e+15 NaN NaN NaN NaN NaN NaN
6102 NaN NaN 128.61185264038 39167.0014032453 NaN NaN NaN NaN NaN NaN
6103 NaN NaN 17251356.1434377 14104853376.8759 NaN NaN NaN NaN NaN NaN
6104 NaN NaN 305959.32238134 89501028.4765541 NaN NaN NaN NaN NaN NaN
6105 NaN NaN 4.25833315486165e+21 3.88115918704191e+24 NaN NaN NaN NaN NaN NaN
6106 NaN NaN 440681.167046473 82798573.1363734 NaN NaN NaN NaN NaN NaN
6107 NaN NaN 1.0363506842697e+26 5.42257574189937e+28 NaN NaN NaN NaN NaN NaN
6108 NaN NaN 696913.930445989 116052640.525122 NaN NaN NaN NaN NaN NaN
6109 NaN NaN 3.54857043666444e+61 5.26138977361505e+64 NaN NaN NaN NaN NaN NaN
6110 NaN NaN 108555.216389905 25215990.7886511 NaN NaN NaN NaN NaN NaN
6111 NaN NaN 2.01372037374604e+43 6.57002757665594e+45 NaN NaN NaN NaN NaN NaN
6112 NaN NaN 21505.2102868389 6470019.79845021 NaN NaN NaN NaN NaN NaN
6113 NaN NaN 7.77969626369973e+90 2.08670336148249e+94 NaN NaN NaN NaN NaN NaN
6114 NaN NaN 1436.81356985788 739027.304274808 NaN NaN NaN NaN NaN NaN
6115 NaN NaN 5.13348003967086e+49 1.07747616810703e+53 NaN NaN NaN NaN NaN NaN
6116 NaN NaN 26171.6599684894 4099057.03748941 NaN NaN NaN NaN NaN NaN
6117 NaN NaN 1504399523.67711 865979409779.469 NaN NaN NaN NaN NaN NaN
6118 NaN NaN 976370.970144646 1899052250.45247 NaN NaN NaN NaN NaN NaN
6119 NaN NaN 77182.1416925561 37099275.0742258 NaN NaN NaN NaN NaN NaN
6120 NaN NaN 4656676.95822315 118793652175.175 NaN NaN NaN NaN NaN NaN
6121 NaN NaN 5.69521965922849e+19 1.2255902470726e+22 NaN NaN NaN NaN NaN NaN
6122 NaN NaN 109.81493121592 33328.9121580765 NaN NaN NaN NaN NaN NaN
6123 NaN NaN 5.12988188873046e+42 1.00573551543924e+47 NaN NaN NaN NaN NaN NaN
6124 NaN NaN 112.215754501882 6193.41883407914 NaN NaN NaN NaN NaN NaN
6125 NaN NaN 56890109257201.9 2.62627471392129e+17 NaN NaN NaN NaN NaN NaN
6126 NaN NaN 112.211950768611 6691.14666652097 NaN NaN NaN NaN NaN NaN
6127 NaN NaN 544390.086724055 531300929.802844 NaN NaN NaN NaN NaN NaN
6128 NaN NaN 323.853461442204 6894047.29887082 NaN NaN NaN NaN NaN NaN
6129 NaN NaN 547872.362356818 231963648.418532 NaN NaN NaN NaN NaN NaN
6130 NaN NaN 1.55693094236649e+18 3.62210260402446e+21 NaN NaN NaN NaN NaN NaN
6131 NaN NaN 949931.753569644 252419827.923669 NaN NaN NaN NaN NaN NaN
6132 NaN NaN 402265923.313186 15862151873849 NaN NaN NaN NaN NaN NaN
6133 NaN NaN 599107.177076868 76110665.977399 NaN NaN NaN NaN NaN NaN
6134 NaN NaN 55414679003.9549 1.64124772650016e+15 NaN NaN NaN NaN NaN NaN
6135 NaN NaN 170884.151091464 22390446.8076221 NaN NaN NaN NaN NaN NaN
6136 NaN NaN 29460.0527510978 13215513.5696466 NaN NaN NaN NaN NaN NaN
6137 NaN NaN 613236.759424782 1931022192.12088 NaN NaN NaN NaN NaN NaN
6138 NaN NaN 118.921318332755 383360.399819631 NaN NaN NaN NaN NaN NaN
6139 NaN NaN 1.84611843115486e+19 2.37464390564754e+22 NaN NaN NaN NaN NaN NaN
6140 NaN NaN 143.571359851488 250700.685538446 NaN NaN NaN NaN NaN NaN
6141 NaN NaN 9.22105305218124e+33 7.51409449135815e+37 NaN NaN NaN NaN NaN NaN
6142 NaN NaN 89.3484768032986 161354.270513291 NaN NaN NaN NaN NaN NaN
6143 NaN NaN 4.7727985376563e+42 2.64486742114341e+46 NaN NaN NaN NaN NaN NaN
6144 NaN NaN 124.694761878585 90374.2360727043 NaN NaN NaN NaN NaN NaN
6145 NaN NaN 1.18582231097141e+42 1.85349398044334e+45 NaN NaN NaN NaN NaN NaN
6146 NaN NaN 95.3597061218 61628.1884820012 NaN NaN NaN NaN NaN NaN
6147 NaN NaN 141448457080662 1.21029612688865e+17 NaN NaN NaN NaN NaN NaN
6148 NaN NaN 563794.228334764 785637472.988126 NaN NaN NaN NaN NaN NaN
6149 NaN NaN 16265.7818330226 4467687.31335431 NaN NaN NaN NaN NaN NaN
6150 NaN NaN 57958.2678880145 309435251.127848 NaN NaN NaN NaN NaN NaN
6151 NaN NaN 505164724009873 7.90575350777869e+16 NaN NaN NaN NaN NaN NaN
6152 NaN NaN 127.477456712769 47256.8958300564 NaN NaN NaN NaN NaN NaN
6153 NaN NaN 1752320.58824193 7006360657.57028 NaN NaN NaN NaN NaN NaN
6154 NaN NaN 130.313920441719 9928.54048862672 NaN NaN NaN NaN NaN NaN
6155 NaN NaN 24467.2704129672 49752193.7464691 NaN NaN NaN NaN NaN NaN
6156 NaN NaN 129.495812956445 13130.9214497241 NaN NaN NaN NaN NaN NaN
6157 NaN NaN 69578.5215416369 45305541.4577224 NaN NaN NaN NaN NaN NaN
6158 NaN NaN 129.146885819059 14637.623872584 NaN NaN NaN NaN NaN NaN
6159 NaN NaN 1173105.5037603 817859672.679612 NaN NaN NaN NaN NaN NaN
6160 NaN NaN 120.324081414939 54202.9096405295 NaN NaN NaN NaN NaN NaN
6161 NaN NaN 115714.970521138 56823165.4430069 NaN NaN NaN NaN NaN NaN
6162 NaN NaN 129.852281637366 98292.891769319 NaN NaN NaN NaN NaN NaN
6163 NaN NaN 16837.5902348327 6457889.69638175 NaN NaN NaN NaN NaN NaN
6164 NaN NaN 295.116598102662 731641.724285536 NaN NaN NaN NaN NaN NaN
6165 NaN NaN 12705.3269756883 5282314.03483664 NaN NaN NaN NaN NaN NaN
6166 NaN NaN 1815.60482783434 1849760.67567394 NaN NaN NaN NaN NaN NaN
6167 NaN NaN 14481.8582890536 4021508.76777041 NaN NaN NaN NaN NaN NaN
6168 NaN NaN 2333.32775800437 2020173.88137827 NaN NaN NaN NaN NaN NaN
6169 NaN NaN 11576.7535491994 8740251.38704256 NaN NaN NaN NaN NaN NaN
6170 NaN NaN 336.557110094892 382079.281229921 NaN NaN NaN NaN NaN NaN
6171 NaN NaN 15627.3225196116 8868884.0939747 NaN NaN NaN NaN NaN NaN
6172 NaN NaN 110.00739605287 163082.515806648 NaN NaN NaN NaN NaN NaN
6173 NaN NaN 11531.7514025212 12290301.7465538 NaN NaN NaN NaN NaN NaN
6174 NaN NaN 65.1296109610952 73409.9758264859 NaN NaN NaN NaN NaN NaN
6175 NaN NaN 74442.2705848185 16517485.451133 NaN NaN NaN NaN NaN NaN
6176 NaN NaN 68.0977037876557 49861.6183245862 NaN NaN NaN NaN NaN NaN
6177 NaN NaN 53394.1224432421 22194501.5160333 NaN NaN NaN NaN NaN NaN
6178 NaN NaN 71.7121339360053 35290.8939861105 NaN NaN NaN NaN NaN NaN
6179 NaN NaN 51297.7502297432 25777509.4640499 NaN NaN NaN NaN NaN NaN
6180 NaN NaN 73.4038587149267 22340.1630119885 NaN NaN NaN NaN NaN NaN
6181 NaN NaN 288891470366.284 36934673647891.2 NaN NaN NaN NaN NaN NaN
6182 NaN NaN 129.58250139391 81989.8856761564 NaN NaN NaN NaN NaN NaN
6183 NaN NaN 525.664255521423 2447144.46012443 NaN NaN NaN NaN NaN NaN
6184 NaN NaN 115.816642520601 44215.6038337399 NaN NaN NaN NaN NaN NaN
6185 NaN NaN 8153.31387676983 4530219.78989494 NaN NaN NaN NaN NaN NaN
6186 NaN NaN 68295.1654172331 1021776991.93261 NaN NaN NaN NaN NaN NaN
6187 NaN NaN 30406.3890584314 22504706.1382569 NaN NaN NaN NaN NaN NaN
6188 NaN NaN 8.23405873199593e+20 5.86892953016053e+24 NaN NaN NaN NaN NaN NaN
6189 NaN NaN 24587.4620056638 7464127.39358059 NaN NaN NaN NaN NaN NaN
6190 NaN NaN 8555161424.70715 27551584298765.3 NaN NaN NaN NaN NaN NaN
6191 NaN NaN 15364.4477970592 7605330.13542573 NaN NaN NaN NaN NaN NaN
6192 NaN NaN 629735975062.515 6.18723362091895e+15 NaN NaN NaN NaN NaN NaN
6193 NaN NaN 16949.9239485731 4470412.41844811 NaN NaN NaN NaN NaN NaN
6194 NaN NaN 1.32523861741121e+45 4.33241091353569e+48 NaN NaN NaN NaN NaN NaN
6195 NaN NaN 16285.0513436736 2492653.90362566 NaN NaN NaN NaN NaN NaN
6196 NaN NaN 1.00168544721997e+32 1.66745295875614e+35 NaN NaN NaN NaN NaN NaN
6197 NaN NaN 16071.3131338829 1684793.31237078 NaN NaN NaN NaN NaN NaN
6198 NaN NaN 1.07281005629124e+30 9.5300671354139e+32 NaN NaN NaN NaN NaN NaN
6199 NaN NaN 12618.3628181762 1406453.8869939 NaN NaN NaN NaN NaN NaN
6200 NaN NaN 825330241.407321 198174401791.918 NaN NaN NaN NaN NaN NaN
6201 NaN NaN 10055.9644824635 1451272.85203739 NaN NaN NaN NaN NaN NaN
6202 NaN NaN 991765.028041565 1138264743.44067 NaN NaN NaN NaN NaN NaN
6203 NaN NaN 1605.73084933947 721189.718953847 NaN NaN NaN NaN NaN NaN
6204 NaN NaN 2178297984.39218 6758990116829.47 NaN NaN NaN NaN NaN NaN
6205 NaN NaN 5048.84731797451 584483.440357629 NaN NaN NaN NaN NaN NaN
6206 NaN NaN 133067.345780835 132829506.51962 NaN NaN NaN NaN NaN NaN
6207 NaN NaN 5016.83033670496 834101.816957694 NaN NaN NaN NaN NaN NaN
6208 NaN NaN 58.7967165500517 32452.6756304202 NaN NaN NaN NaN NaN NaN
6209 NaN NaN 8934.99137800298 4760320.15662682 NaN NaN NaN NaN NaN NaN
6210 NaN NaN 57.6495526828179 19950.8907471713 NaN NaN NaN NaN NaN NaN
6211 NaN NaN 1855540354.61923 211522065692.172 NaN NaN NaN NaN NaN NaN
6212 NaN NaN 424.844988483035 168242.041524412 NaN NaN NaN NaN NaN NaN
6213 NaN NaN 2.93074309937185e+20 1.17601078832183e+24 NaN NaN NaN NaN NaN NaN
6214 NaN NaN 465.090350849342 40658.9583339878 NaN NaN NaN NaN NaN NaN
6215 NaN NaN 47162433.1708131 295404718199.7 NaN NaN NaN NaN NaN NaN
6216 NaN NaN 466.275041487814 60162.6711076752 NaN NaN NaN NaN NaN NaN
6217 NaN NaN 298664.203617406 799050149.275023 NaN NaN NaN NaN NaN NaN
6218 NaN NaN 524.09401843215 143911.963250227 NaN NaN NaN NaN NaN NaN
6219 NaN NaN 5696.98225655928 12067527.1438263 NaN NaN NaN NaN NaN NaN
6220 NaN NaN 679.087721182015 372545.582552859 NaN NaN NaN NaN NaN NaN
6221 NaN NaN 1110.75459579649 580015.838792996 NaN NaN NaN NaN NaN NaN
6222 NaN NaN 2558.74265127196 1762426.43337642 NaN NaN NaN NaN NaN NaN
6223 NaN NaN 7163.23439393496 17631650.6061358 NaN NaN NaN NaN NaN NaN
6224 NaN NaN 14236.6344376427 4405985.02687647 NaN NaN NaN NaN NaN NaN
6225 NaN NaN 3.8136078951248e+15 3.5699196275365e+20 NaN NaN NaN NaN NaN NaN
6226 NaN NaN 9197.06428704749 1735207.18519497 NaN NaN NaN NaN NaN NaN
6227 NaN NaN 1.22907103320026e+16 2.90016977800668e+20 NaN NaN NaN NaN NaN NaN
6228 NaN NaN 5602.86493449147 474527.395640038 NaN NaN NaN NaN NaN NaN
6229 NaN NaN 1.18900664822143e+18 1.79089191334342e+21 NaN NaN NaN NaN NaN NaN
6230 NaN NaN 3242.65650212898 699354.112101306 NaN NaN NaN NaN NaN NaN
6231 NaN NaN 7395572869572.21 3.94079844849529e+16 NaN NaN NaN NaN NaN NaN
6232 NaN NaN 1981.46160801531 458200.060865385 NaN NaN NaN NaN NaN NaN
6233 NaN NaN 3.26553861596361e+24 2.19521337139637e+27 NaN NaN NaN NaN NaN NaN
6234 NaN NaN 759.330275669857 230455.488675309 NaN NaN NaN NaN NaN NaN
6235 NaN NaN 9.1771108228144e+24 7.06322411787795e+27 NaN NaN NaN NaN NaN NaN
6236 NaN NaN 103.606792470288 56658.1939401062 NaN NaN NaN NaN NaN NaN
6237 NaN NaN 5.74590672903439e+15 2.60237212746981e+18 NaN NaN NaN NaN NaN NaN
6238 NaN NaN 51.0223005323612 28007.8614424166 NaN NaN NaN NaN NaN NaN
6239 NaN NaN 2534.77853755688 962382.859779757 NaN NaN NaN NaN NaN NaN
6240 NaN NaN 58.3494728997929 17889.4011506169 NaN NaN NaN NaN NaN NaN
6241 NaN NaN 47540851.3538685 5188552014.95051 NaN NaN NaN NaN NaN NaN
6242 NaN NaN 1222.31775238381 423403.004312359 NaN NaN NaN NaN NaN NaN
6243 NaN NaN 1.34100413281611e+28 6.48800710959972e+31 NaN NaN NaN NaN NaN NaN
6244 NaN NaN 1424.370220252 101683.9251197 NaN NaN NaN NaN NaN NaN
6245 NaN NaN 13745616837.2766 53757187726425.1 NaN NaN NaN NaN NaN NaN
6246 NaN NaN 1441.0964645059 150511.129985035 NaN NaN NaN NaN NaN NaN
6247 NaN NaN 64493.433637197 209075669.448444 NaN NaN NaN NaN NaN NaN
6248 NaN NaN 1464.38959767661 352581.526406498 NaN NaN NaN NaN NaN NaN
6249 NaN NaN 6789.35558861018 2807855.92657362 NaN NaN NaN NaN NaN NaN
6250 NaN NaN 5.11838786823695e+18 3.20774107971859e+22 NaN NaN NaN NaN NaN NaN
6251 NaN NaN 4638.62276799972 662958.632928855 NaN NaN NaN NaN NaN NaN
6252 NaN NaN 3.20649216773785e+18 1.52195793593254e+22 NaN NaN NaN NaN NaN NaN
6253 NaN NaN 3700.23088433139 316730.219814098 NaN NaN NaN NaN NaN NaN
6254 NaN NaN 2.2698504423066e+92 1.4161202939442e+96 NaN NaN NaN NaN NaN NaN
6255 NaN NaN 3562.75622370539 218516.974823518 NaN NaN NaN NaN NaN NaN
6256 NaN NaN 2.63878514317806e+84 9.22751951098695e+87 NaN NaN NaN NaN NaN NaN
6257 NaN NaN 3136.96799821035 147463.897798455 NaN NaN NaN NaN NaN NaN
6258 NaN NaN 8.22731673731611e+91 1.79667733746337e+95 NaN NaN NaN NaN NaN NaN
6259 NaN NaN 3054.15943578249 125944.166434607 NaN NaN NaN NaN NaN NaN
6260 NaN NaN 2.21938248016681e+27 2.19137338929721e+30 NaN NaN NaN NaN NaN NaN
6261 NaN NaN 2996.25311631481 122403.896668162 NaN NaN NaN NaN NaN NaN
6262 NaN NaN 3.66966098309006e+17 1.94260475773325e+20 NaN NaN NaN NaN NaN NaN
6263 NaN NaN 2824.6247806882 152889.972337185 NaN NaN NaN NaN NaN NaN
6264 NaN NaN 4.07369307242898e+37 2.59094598013664e+41 NaN NaN NaN NaN NaN NaN
6265 NaN NaN 2382.00628128538 207544.227661522 NaN NaN NaN NaN NaN NaN
6266 NaN NaN 3.35418022194289e+21 5.42976153379389e+24 NaN NaN NaN NaN NaN NaN
6267 NaN NaN 2482.82780206414 269791.339159277 NaN NaN NaN NaN NaN NaN
6268 NaN NaN 74593.7605234217 79328205.2433508 NaN NaN NaN NaN NaN NaN
6269 NaN NaN 2953.72294942598 296257.51516188 NaN NaN NaN NaN NaN NaN
6270 NaN NaN 101.690062136992 18500.9659739959 NaN NaN NaN NaN NaN NaN
6271 NaN NaN 2820888.05300761 313115846.843689 NaN NaN NaN NaN NaN NaN
6272 NaN NaN 3106.65539476656 1146481.35811987 NaN NaN NaN NaN NaN NaN
6273 NaN NaN 257878.59760466 587110414.810022 NaN NaN NaN NaN NaN NaN
6274 NaN NaN 3012.91771802096 241934.989786348 NaN NaN NaN NaN NaN NaN
6275 NaN NaN 1784202.16658345 8659115869.85693 NaN NaN NaN NaN NaN NaN
6276 NaN NaN 3011.8308559625 356294.743800805 NaN NaN NaN NaN NaN NaN
6277 NaN NaN 255763895.729205 434306180217.282 NaN NaN NaN NaN NaN NaN
6278 NaN NaN 2902.77444880537 951414.912614567 NaN NaN NaN NaN NaN NaN
6279 NaN NaN 1.00558341895752e+18 1.50284333412293e+22 NaN NaN NaN NaN NaN NaN
6280 NaN NaN 12797.8371551455 2696440.6535653 NaN NaN NaN NaN NaN NaN
6281 NaN NaN 1320955911.10049 710674336915784 NaN NaN NaN NaN NaN NaN
6282 NaN NaN 8785.3664165778 4315619.645107 NaN NaN NaN NaN NaN NaN
6283 NaN NaN 396870.840115155 144575378.735945 NaN NaN NaN NaN NaN NaN
6284 NaN NaN 3664.57730643627 865149.274568095 NaN NaN NaN NaN NaN NaN
6285 NaN NaN 5.20376207267261e+48 6.86495080371338e+52 NaN NaN NaN NaN NaN NaN
6286 NaN NaN 2725.44983322457 401615.91943075 NaN NaN NaN NaN NaN NaN
6287 NaN NaN 1.40829973420917e+50 1.05357498030698e+54 NaN NaN NaN NaN NaN NaN
6288 NaN NaN 2242.7611275123 167449.968810446 NaN NaN NaN NaN NaN NaN
6289 NaN NaN 1.82730717539512e+51 7.7240330049284e+54 NaN NaN NaN NaN NaN NaN
6290 NaN NaN 1830.19471458919 188294.061643891 NaN NaN NaN NaN NaN NaN
6291 NaN NaN 7.65010982567697e+47 1.32574360426168e+50 NaN NaN NaN NaN NaN NaN
6292 NaN NaN 1563.56427100526 149367.075015918 NaN NaN NaN NaN NaN NaN
6293 NaN NaN 4.84629248078942e+75 6.90705645361484e+78 NaN NaN NaN NaN NaN NaN
6294 NaN NaN 872.024438085399 137181.056046207 NaN NaN NaN NaN NaN NaN
6295 NaN NaN 3.39797716127446e+53 4.25202783129139e+56 NaN NaN NaN NaN NaN NaN
6296 NaN NaN 140.520592466237 58240.1342702451 NaN NaN NaN NaN NaN NaN
6297 NaN NaN 1.05947874936899e+35 1.57965855100411e+38 NaN NaN NaN NaN NaN NaN
6298 NaN NaN 69.3398067705226 34299.5749858693 NaN NaN NaN NaN NaN NaN
6299 NaN NaN 741473.703578734 413960780.453464 NaN NaN NaN NaN NaN NaN
6300 NaN NaN 140.847811410603 21358.3825094631 NaN NaN NaN NaN NaN NaN
6301 NaN NaN 287093.551649822 34095398.967545 NaN NaN NaN NaN NaN NaN
6302 NaN NaN 4062.62532744991 2039076.13708929 NaN NaN NaN NaN NaN NaN
6303 NaN NaN 61.0163152449698 275584.161115721 NaN NaN NaN NaN NaN NaN
6304 NaN NaN 3553.85558039045 429218.440831453 NaN NaN NaN NaN NaN NaN
6305 NaN NaN 5468.58699521483 6557882.43832476 NaN NaN NaN NaN NaN NaN
6306 NaN NaN 1291397.72387139 1077580758.21964 NaN NaN NaN NaN NaN NaN
6307 NaN NaN 3371.14016561826 2169947.43528137 NaN NaN NaN NaN NaN NaN
6308 NaN NaN 3.7877611029953e+32 1.12990939235818e+37 NaN NaN NaN NaN NaN NaN
6309 NaN NaN 3020.72923106281 1215973.0235445 NaN NaN NaN NaN NaN NaN
6310 NaN NaN 2.376389405542e+65 1.2707863704887e+69 NaN NaN NaN NaN NaN NaN
6311 NaN NaN 2159.57179422239 510120.811030454 NaN NaN NaN NaN NaN NaN
6312 NaN NaN 1.09585124445134e+55 1.17334452635558e+59 NaN NaN NaN NaN NaN NaN
6313 NaN NaN 1757.54328041045 189828.506299602 NaN NaN NaN NaN NaN NaN
6314 NaN NaN 1.58290880878085e+131 2.09847947528743e+135 NaN NaN NaN NaN NaN NaN
6315 NaN NaN 1600.30260447843 118934.011028526 NaN NaN NaN NaN NaN NaN
6316 NaN NaN 1.54935819532072e+56 3.27179193317562e+60 NaN NaN NaN NaN NaN NaN
6317 NaN NaN 1518.2360151316 70810.1179741297 NaN NaN NaN NaN NaN NaN
6318 NaN NaN 7.72839866463262e+44 1.92584363027371e+48 NaN NaN NaN NaN NaN NaN
6319 NaN NaN 1486.00199241912 68211.8122825531 NaN NaN NaN NaN NaN NaN
6320 NaN NaN 6.03269330137413e+30 1.62054984681975e+35 NaN NaN NaN NaN NaN NaN
6321 NaN NaN 1468.37517938815 66248.5446979533 NaN NaN NaN NaN NaN NaN
6322 NaN NaN 4.93141020264142e+25 4.89434027169107e+29 NaN NaN NaN NaN NaN NaN
6323 NaN NaN 1370.12295432289 87042.0678849656 NaN NaN NaN NaN NaN NaN
6324 NaN NaN 1.51728401511175e+31 1.19735581565518e+35 NaN NaN NaN NaN NaN NaN
6325 NaN NaN 1214.58106858128 112194.41746607 NaN NaN NaN NaN NaN NaN
6326 NaN NaN 3.30572753512792e+34 5.0834127912317e+37 NaN NaN NaN NaN NaN NaN
6327 NaN NaN 1277.77289001929 168132.5893693 NaN NaN NaN NaN NaN NaN
6328 NaN NaN 37408804170.4546 24501766686218.9 NaN NaN NaN NaN NaN NaN
6329 NaN NaN 4141585.67287641 4695424776.53373 NaN NaN NaN NaN NaN NaN
6330 NaN NaN 233.904363588689 34929.9203919635 NaN NaN NaN NaN NaN NaN
6331 NaN NaN 42019.1081893817 5558487.80557974 NaN NaN NaN NaN NaN NaN
6332 NaN NaN 6977.96455358813 1569972.30458054 NaN NaN NaN NaN NaN NaN
6333 NaN NaN 447.9601435581 1547295.15278715 NaN NaN NaN NaN NaN NaN
6334 NaN NaN 6750.62316470481 332189.452914372 NaN NaN NaN NaN NaN NaN
6335 NaN NaN 439.200583924718 1809603.72554017 NaN NaN NaN NaN NaN NaN
6336 NaN NaN 6563.58789297309 328845.948896133 NaN NaN NaN NaN NaN NaN
6337 NaN NaN 5047.91067294587 2277032.61952283 NaN NaN NaN NaN NaN NaN
6338 NaN NaN 2.06378930926241e+36 4.15558462271815e+39 NaN NaN NaN NaN NaN NaN
6339 NaN NaN 1952.921303215 1004695.18376947 NaN NaN NaN NaN NaN NaN
6340 NaN NaN 77765314157970.2 1.97934867010066e+18 NaN NaN NaN NaN NaN NaN
6341 NaN NaN 966.627830744037 257040.931601665 NaN NaN NaN NaN NaN NaN
6342 NaN NaN 91294.2946079489 3745054080.84481 NaN NaN NaN NaN NaN NaN
6343 NaN NaN 19298962.0238222 66585365325.6936 NaN NaN NaN NaN NaN NaN
6344 NaN NaN 1.68107507361007e+30 1.74318337270712e+34 NaN NaN NaN NaN NaN NaN
6345 NaN NaN 1018.62084075456 87598.8593955686 NaN NaN NaN NaN NaN NaN
6346 NaN NaN 8.74934527853234e+35 3.91603672017873e+39 NaN NaN NaN NaN NaN NaN
6347 NaN NaN 987.328772330843 55468.697802992 NaN NaN NaN NaN NaN NaN
6348 NaN NaN 5.86621110687827e+39 1.37385761500218e+43 NaN NaN NaN NaN NaN NaN
6349 NaN NaN 965.54381095583 50984.0937487741 NaN NaN NaN NaN NaN NaN
6350 NaN NaN 135869680921154 1.53078583705082e+17 NaN NaN NaN NaN NaN NaN
6351 NaN NaN 951.598541199179 50401.5046866007 NaN NaN NaN NaN NaN NaN
6352 NaN NaN 1263649669192.03 915134884988242 NaN NaN NaN NaN NaN NaN
6353 NaN NaN 868.754839757691 62752.8045986584 NaN NaN NaN NaN NaN NaN
6354 NaN NaN 1.75701284637299e+15 1.28531494361937e+19 NaN NaN NaN NaN NaN NaN
6355 NaN NaN 746.18130955361 76495.3956974012 NaN NaN NaN NaN NaN NaN
6356 NaN NaN 8234955012.96572 278915090415896 NaN NaN NaN NaN NaN NaN
6357 NaN NaN 583.666491390831 96173.7410678372 NaN NaN NaN NaN NaN NaN
6358 NaN NaN 97165457.4041146 83106371967.0427 NaN NaN NaN NaN NaN NaN
6359 NaN NaN 1053.92202295737 185251.1418309 NaN NaN NaN NaN NaN NaN
6360 NaN NaN 480.067398914348 81228.0899652414 NaN NaN NaN NaN NaN NaN
6361 NaN NaN 7936.03525602852 1203808.61328196 NaN NaN NaN NaN NaN NaN
6362 NaN NaN 15596.0205802417 1791547.49766487 NaN NaN NaN NaN NaN NaN
6363 NaN NaN 358044070.526399 3574772133791.92 NaN NaN NaN NaN NaN NaN
6364 NaN NaN 16366.8226261307 395998.02074535 NaN NaN NaN NaN NaN NaN
6365 NaN NaN 73.7495929639223 787831.776970738 NaN NaN NaN NaN NaN NaN
6366 NaN NaN 16950.522316155 1382339.38510211 NaN NaN NaN NaN NaN NaN
6367 NaN NaN 2064.6581394026 1357505.09360324 NaN NaN NaN NaN NaN NaN
6368 NaN NaN 6394787.34220688 6298287707.18848 NaN NaN NaN NaN NaN NaN
6369 NaN NaN 307.277220700859 201508.875452733 NaN NaN NaN NaN NaN NaN
6370 NaN NaN 17910.1062519911 3546506.33293387 NaN NaN NaN NaN NaN NaN
6371 NaN NaN 3294648433.19448 193283647211601 NaN NaN NaN NaN NaN NaN
6372 NaN NaN 8174.85839631352 3377080.044497 NaN NaN NaN NaN NaN NaN
6373 NaN NaN 9868243310.17898 619302537124296 NaN NaN NaN NaN NaN NaN
6374 NaN NaN 7050.72097789107 7075281.36118363 NaN NaN NaN NaN NaN NaN
6375 NaN NaN 693682078.732703 6662189494889.92 NaN NaN NaN NaN NaN NaN
6376 NaN NaN 339297577310.466 1.58976692163002e+15 NaN NaN NaN NaN NaN NaN
6377 NaN NaN 21191.2140639568 7503209.1447577 NaN NaN NaN NaN NaN NaN
6378 NaN NaN 2.18785378990511e+27 5.44021554698508e+30 NaN NaN NaN NaN NaN NaN
6379 NaN NaN 638.415326430493 37725.2466346165 NaN NaN NaN NaN NaN NaN
6380 NaN NaN 114773232679.664 143201188785002 NaN NaN NaN NaN NaN NaN
6381 NaN NaN 629.931116886508 38248.0649031616 NaN NaN NaN NaN NaN NaN
6382 NaN NaN 228773327571.837 184039091636458 NaN NaN NaN NaN NaN NaN
6383 NaN NaN 572.543089967292 48688.4941677745 NaN NaN NaN NaN NaN NaN
6384 NaN NaN 7.17231290309615e+16 4.12686794684328e+21 NaN NaN NaN NaN NaN NaN
6385 NaN NaN 481.641918792301 60989.8896680066 NaN NaN NaN NaN NaN NaN
6386 NaN NaN 3791387899.2782 150298638433623 NaN NaN NaN NaN NaN NaN
6387 NaN NaN 297.472638674503 66848.8003980009 NaN NaN NaN NaN NaN NaN
6388 NaN NaN 6.98851718672966e+16 4.60008109102873e+20 NaN NaN NaN NaN NaN NaN
6389 NaN NaN 161.633495055976 59812.8810732867 NaN NaN NaN NaN NaN NaN
6390 NaN NaN 1408547218973.21 5.51588202857146e+16 NaN NaN NaN NaN NaN NaN
6391 NaN NaN 1810.12851946688 319601.73651825 NaN NaN NaN NaN NaN NaN
6392 NaN NaN 17557.1617247566 3933319.03635735 NaN NaN NaN NaN NaN NaN
6393 NaN NaN 5.4479263590279e+26 3.11599647730362e+30 NaN NaN NaN NaN NaN NaN
6394 NaN NaN 19239.8318387826 841725.145493905 NaN NaN NaN NaN NaN NaN
6395 NaN NaN 1369315.52646356 3403012576.71485 NaN NaN NaN NaN NaN NaN
6396 NaN NaN 19305.9167369148 913308.069732719 NaN NaN NaN NaN NaN NaN
6397 NaN NaN 2206.88018898414 1128576.15654366 NaN NaN NaN NaN NaN NaN
6398 NaN NaN 1.39916600042537e+17 1.22823628395891e+20 NaN NaN NaN NaN NaN NaN
6399 NaN NaN 473.893565337355 257172.464371244 NaN NaN NaN NaN NaN NaN
6400 NaN NaN 18693.7483796485 3565760.17617748 NaN NaN NaN NaN NaN NaN
6401 NaN NaN 353.546077276773 101049.812650248 NaN NaN NaN NaN NaN NaN
6402 NaN NaN 11574.9380601503 4218920.56004758 NaN NaN NaN NaN NaN NaN
6403 NaN NaN 425.118533233 57395.7603701871 NaN NaN NaN NaN NaN NaN
6404 NaN NaN 3.85408168089617e+15 1.48032438505078e+19 NaN NaN NaN NaN NaN NaN
6405 NaN NaN 438.386765922703 28534.5001413088 NaN NaN NaN NaN NaN NaN
6406 NaN NaN 3.97622736763965e+27 2.75048784555207e+31 NaN NaN NaN NaN NaN NaN
6407 NaN NaN 445.86873569147 240151.056331372 NaN NaN NaN NaN NaN NaN
6408 NaN NaN 1.1816304494139e+42 3.52010693356554e+45 NaN NaN NaN NaN NaN NaN
6409 NaN NaN 424.018268280174 158268.43289735 NaN NaN NaN NaN NaN NaN
6410 NaN NaN 3.60136117700337e+16 5.53095876418008e+19 NaN NaN NaN NaN NaN NaN
6411 NaN NaN 414.101188428666 19453.0466392128 NaN NaN NaN NaN NaN NaN
6412 NaN NaN 368721539497565 3.66264645777934e+17 NaN NaN NaN NaN NaN NaN
6413 NaN NaN 372.962397246681 26065.6890493394 NaN NaN NaN NaN NaN NaN
6414 NaN NaN 1.11043683237882e+29 1.13432847924484e+33 NaN NaN NaN NaN NaN NaN
6415 NaN NaN 312.132828339488 48341.0168116662 NaN NaN NaN NaN NaN NaN
6416 NaN NaN 6.43798475816425e+30 1.24041602917248e+35 NaN NaN NaN NaN NaN NaN
6417 NaN NaN 230.26242484442 63660.9038469818 NaN NaN NaN NaN NaN NaN
6418 NaN NaN 1.24098376537543e+27 2.69411500185002e+30 NaN NaN NaN NaN NaN NaN
6419 NaN NaN 374.680128538444 104807.231940361 NaN NaN NaN NaN NaN NaN
6420 NaN NaN 651615534766.576 413376969527571 NaN NaN NaN NaN NaN NaN
6421 NaN NaN 486.160251030867 98344.5139164993 NaN NaN NaN NaN NaN NaN
6422 NaN NaN 12815.6736610385 3849206.65824078 NaN NaN NaN NaN NaN NaN
6423 NaN NaN 3.4168027820137e+25 2.16670328711665e+29 NaN NaN NaN NaN NaN NaN
6424 NaN NaN 13722.2632529225 735427.898519016 NaN NaN NaN NaN NaN NaN
6425 NaN NaN 29240.1894131256 92885712.6051565 NaN NaN NaN NaN NaN NaN
6426 NaN NaN 13783.5787564835 6617568.92041306 NaN NaN NaN NaN NaN NaN
6427 NaN NaN 2450.28043846119 903605.016658366 NaN NaN NaN NaN NaN NaN
6428 NaN NaN 2.08279471561821e+31 2.55385283436309e+34 NaN NaN NaN NaN NaN NaN
6429 NaN NaN 1161.55975767856 380000.673977289 NaN NaN NaN NaN NaN NaN
6430 NaN NaN 1.17867771601217e+40 3.56063255810921e+43 NaN NaN NaN NaN NaN NaN
6431 NaN NaN 406.688086376694 114489.705958283 NaN NaN NaN NaN NaN NaN
6432 NaN NaN 24841218439232.6 7.96932426653011e+17 NaN NaN NaN NaN NaN NaN
6433 NaN NaN 327.918645720639 52851.2891109753 NaN NaN NaN NaN NaN NaN
6434 NaN NaN 7.01806817886842e+86 1.36685237865734e+91 NaN NaN NaN NaN NaN NaN
6435 NaN NaN 310.609411336663 36295.5521825135 NaN NaN NaN NaN NaN NaN
6436 NaN NaN 1.71117887662736e+53 1.21636610157626e+57 NaN NaN NaN NaN NaN NaN
6437 NaN NaN 286.272406735018 23474.9588412358 NaN NaN NaN NaN NaN NaN
6438 NaN NaN 4.91778044017314e+52 1.62122699333695e+56 NaN NaN NaN NaN NaN NaN
6439 NaN NaN 277.081193610508 24053.9650894577 NaN NaN NaN NaN NaN NaN
6440 NaN NaN 2.44783681003744e+19 7.97416701292879e+22 NaN NaN NaN NaN NaN NaN
6441 NaN NaN 270.449419681897 25588.6741891379 NaN NaN NaN NaN NaN NaN
6442 NaN NaN 3.87336621600553e+15 4.28616010167693e+18 NaN NaN NaN NaN NaN NaN
6443 NaN NaN 243.795687390837 32562.2767943833 NaN NaN NaN NaN NaN NaN
6444 NaN NaN 4.76060288454301e+24 1.4760184953142e+28 NaN NaN NaN NaN NaN NaN
6445 NaN NaN 209.90802480876 42067.2905834561 NaN NaN NaN NaN NaN NaN
6446 NaN NaN 585717202067.323 2.59089424325725e+15 NaN NaN NaN NaN NaN NaN
6447 NaN NaN 188.300522236562 58191.2636505566 NaN NaN NaN NaN NaN NaN
6448 NaN NaN 5.05158350309787e+17 5.66118220294423e+20 NaN NaN NaN NaN NaN NaN
6449 NaN NaN 59330278.6939438 115368289338.825 NaN NaN NaN NaN NaN NaN
6450 NaN NaN 879.089899400273 203538.330253311 NaN NaN NaN NaN NaN NaN
6451 NaN NaN 165.06248174333 33683.066801841 NaN NaN NaN NaN NaN NaN
6452 NaN NaN 6804.28905381283 2215617.12161299 NaN NaN NaN NaN NaN NaN
6453 NaN NaN 3494012613647.74 1.53709994404124e+16 NaN NaN NaN NaN NaN NaN
6454 NaN NaN 7014.30019120681 375071.274905002 NaN NaN NaN NaN NaN NaN
6455 NaN NaN 3813.30549927324 13552897.7515477 NaN NaN NaN NaN NaN NaN
6456 NaN NaN 7209.72220844897 1666210.68715113 NaN NaN NaN NaN NaN NaN
6457 NaN NaN 1883.23349833996 628270.971129772 NaN NaN NaN NaN NaN NaN
6458 NaN NaN 1.34658264835545e+21 2.09774938803281e+23 NaN NaN NaN NaN NaN NaN
6459 NaN NaN 688.008445648238 281883.669469059 NaN NaN NaN NaN NaN NaN
6460 NaN NaN 3.15316043702334e+21 1.2294912068941e+25 NaN NaN NaN NaN NaN NaN
6461 NaN NaN 256.534379110106 84865.7125223075 NaN NaN NaN NaN NaN NaN
6462 NaN NaN 4169239331102.4 1.00000568100136e+16 NaN NaN NaN NaN NaN NaN
6463 NaN NaN 222.407782429 45997.4804618329 NaN NaN NaN NaN NaN NaN
6464 NaN NaN 2.1217160567454e+70 3.68364324014505e+74 NaN NaN NaN NaN NaN NaN
6465 NaN NaN 198.020833372081 26353.4052212427 NaN NaN NaN NaN NaN NaN
6466 NaN NaN 1.4449404188015e+44 1.23206160609705e+48 NaN NaN NaN NaN NaN NaN
6467 NaN NaN 176.280639718981 18430.5719655898 NaN NaN NaN NaN NaN NaN
6468 NaN NaN 5.35161070219779e+34 1.81674649397776e+38 NaN NaN NaN NaN NaN NaN
6469 NaN NaN 170.386094390863 16425.1966719202 NaN NaN NaN NaN NaN NaN
6470 NaN NaN 1724197026786.88 3.47016941617978e+15 NaN NaN NaN NaN NaN NaN
6471 NaN NaN 166.827044121255 19299.7374732887 NaN NaN NaN NaN NaN NaN
6472 NaN NaN 19106557933.1738 22151788835779.2 NaN NaN NaN NaN NaN NaN
6473 NaN NaN 154.755930045264 25838.1517591862 NaN NaN NaN NaN NaN NaN
6474 NaN NaN 22512638782.8184 37355413341119.6 NaN NaN NaN NaN NaN NaN
6475 NaN NaN 140.346032900547 34532.4852416071 NaN NaN NaN NaN NaN NaN
6476 NaN NaN 7161.01302160178 11401304.5839175 NaN NaN NaN NaN NaN NaN
6477 NaN NaN 148.713663936208 50605.5961046696 NaN NaN NaN NaN NaN NaN
6478 NaN NaN 4054305.23029444 2067193503.61127 NaN NaN NaN NaN NaN NaN
6479 NaN NaN 24810326.6662552 46641204589.7249 NaN NaN NaN NaN NaN NaN
6480 NaN NaN 1406.36177690133 210892.522375303 NaN NaN NaN NaN NaN NaN
6481 NaN NaN 87.3517102499796 16091.6956662229 NaN NaN NaN NaN NaN NaN
6482 NaN NaN 3543.05347331809 1240612.40285439 NaN NaN NaN NaN NaN NaN
6483 NaN NaN 73016842.4671083 212559418651.647 NaN NaN NaN NaN NaN NaN
6484 NaN NaN 3613.85112422161 199431.423226437 NaN NaN NaN NaN NaN NaN
6485 NaN NaN 153.420722388844 663176.016635014 NaN NaN NaN NaN NaN NaN
6486 NaN NaN 3629.97959726273 169833.927925543 NaN NaN NaN NaN NaN NaN
6487 NaN NaN 639.013421402879 528124.64576025 NaN NaN NaN NaN NaN NaN
6488 NaN NaN 4525.60891100671 4768799.94565055 NaN NaN NaN NaN NaN NaN
6489 NaN NaN 61.0617378347447 88174.7502890753 NaN NaN NaN NaN NaN NaN
6490 NaN NaN 3134.05906103916 461640.686717974 NaN NaN NaN NaN NaN NaN
6491 NaN NaN 855850722082391 7.87620090945677e+19 NaN NaN NaN NaN NaN NaN
6492 NaN NaN 2257.5033780878 403458.632425432 NaN NaN NaN NaN NaN NaN
6493 NaN NaN 4.55709830561235e+21 1.41654029079191e+26 NaN NaN NaN NaN NaN NaN
6494 NaN NaN 504.98768987884 137179.044991932 NaN NaN NaN NaN NaN NaN
6495 NaN NaN 4.00501967688193e+28 4.71592619918958e+33 NaN NaN NaN NaN NaN NaN
6496 NaN NaN 290.641032068895 95240.5030242943 NaN NaN NaN NaN NaN NaN
6497 NaN NaN 1.69947100330142e+34 3.0656522327148e+38 NaN NaN NaN NaN NaN NaN
6498 NaN NaN 143.012073587944 49776.3280296467 NaN NaN NaN NaN NaN NaN
6499 NaN NaN 4.41080691702326e+41 1.45742609408688e+46 NaN NaN NaN NaN NaN NaN
6500 NaN NaN 128.32219933741 75552.2858076373 NaN NaN NaN NaN NaN NaN
6501 NaN NaN 930231296559306 3.69824130702815e+18 NaN NaN NaN NaN NaN NaN
6502 NaN NaN 90.8111698435447 48671.9884292905 NaN NaN NaN NaN NaN NaN
6503 NaN NaN 2.27913038588279e+32 2.85018464299854e+36 NaN NaN NaN NaN NaN NaN
6504 NaN NaN 160.487647609555 117626.261126711 NaN NaN NaN NaN NaN NaN
6505 NaN NaN 5.25243285208783e+45 4.2276241130347e+49 NaN NaN NaN NaN NaN NaN
6506 NaN NaN 635.157274016195 263071.846695113 NaN NaN NaN NaN NaN NaN
6507 NaN NaN 1.21960307291594e+17 1.68557574362406e+20 NaN NaN NaN NaN NaN NaN
6508 NaN NaN 1357.0389592932 370069.965658699 NaN NaN NaN NaN NaN NaN
6509 NaN NaN 34178542.7217567 90853887615.5747 NaN NaN NaN NaN NaN NaN
6510 NaN NaN 1905.89794525912 348377.066141816 NaN NaN NaN NaN NaN NaN
6511 NaN NaN 69.0850945639392 14777.9366393456 NaN NaN NaN NaN NaN NaN
6512 NaN NaN 2604.60348992951 941239.318823163 NaN NaN NaN NaN NaN NaN
6513 NaN NaN 549340.127680412 1166639873.58908 NaN NaN NaN NaN NaN NaN
6514 NaN NaN 2659.82163898196 144062.492152611 NaN NaN NaN NaN NaN NaN
6515 NaN NaN 17732.0464085184 48413078.3945265 NaN NaN NaN NaN NaN NaN
6516 NaN NaN 2659.1567727795 105947.673437378 NaN NaN NaN NaN NaN NaN
6517 NaN NaN 2336.01366192743 3451990.66837585 NaN NaN NaN NaN NaN NaN
6518 NaN NaN 2639.68080780721 154729.456662113 NaN NaN NaN NaN NaN NaN
6519 NaN NaN 570.518365005021 13309869.0354666 NaN NaN NaN NaN NaN NaN
6520 NaN NaN 2382.23858548716 231295.011445892 NaN NaN NaN NaN NaN NaN
6521 NaN NaN 990150625.367632 26332917379580.6 NaN NaN NaN NaN NaN NaN
6522 NaN NaN 1664.66767361865 235116.056242853 NaN NaN NaN NaN NaN NaN
6523 NaN NaN 12965736507.1909 1.61569482114686e+15 NaN NaN NaN NaN NaN NaN
6524 NaN NaN 251.545596152855 65534.2611239303 NaN NaN NaN NaN NaN NaN
6525 NaN NaN 5.63600767345884e+20 2.06778310339965e+25 NaN NaN NaN NaN NaN NaN
6526 NaN NaN 122.489228739395 35194.0258236231 NaN NaN NaN NaN NaN NaN
6527 NaN NaN 2.58612632613384e+30 4.5492753307137e+34 NaN NaN NaN NaN NaN NaN
6528 NaN NaN 64.2989024986938 20310.5670911243 NaN NaN NaN NaN NaN NaN
6529 NaN NaN 2.35821251161934e+37 1.06102449311863e+41 NaN NaN NaN NaN NaN NaN
6530 NaN NaN 66.770346653919 30577.2293516335 NaN NaN NaN NaN NaN NaN
6531 NaN NaN 2.58445145114877e+27 2.0772427748721e+31 NaN NaN NaN NaN NaN NaN
6532 NaN NaN 56.2757690059011 31331.0554456111 NaN NaN NaN NaN NaN NaN
6533 NaN NaN 8.40380323020357e+44 1.43148561054235e+48 NaN NaN NaN NaN NaN NaN
6534 NaN NaN 81.0371663833346 62688.5541896924 NaN NaN NaN NaN NaN NaN
6535 NaN NaN 1.12585520937903e+54 8.31291615429506e+57 NaN NaN NaN NaN NaN NaN
6536 NaN NaN 460.02016845658 170157.259413512 NaN NaN NaN NaN NaN NaN
6537 NaN NaN 1.03911584649042e+20 4.15473125786176e+23 NaN NaN NaN NaN NaN NaN
6538 NaN NaN 1515.84663709887 556739.381288179 NaN NaN NaN NaN NaN NaN
6539 NaN NaN 1134118323.64697 397266778662.829 NaN NaN NaN NaN NaN NaN
6540 NaN NaN 1979.30872419104 451450.387723866 NaN NaN NaN NaN NaN NaN
6541 NaN NaN 63.714210001183 13676.3632085073 NaN NaN NaN NaN NaN NaN
6542 NaN NaN 2035.65450918142 629507.097467778 NaN NaN NaN NaN NaN NaN
6543 NaN NaN 204121.65289193 1646634002.73564 NaN NaN NaN NaN NaN NaN
6544 NaN NaN 2076.95270827875 93967.1853191887 NaN NaN NaN NaN NaN NaN
6545 NaN NaN 174.227592074921 680867.854376643 NaN NaN NaN NaN NaN NaN
6546 NaN NaN 2084.163123918 69879.7761535019 NaN NaN NaN NaN NaN NaN
6547 NaN NaN 71.9650488213969 145877.765233135 NaN NaN NaN NaN NaN NaN
6548 NaN NaN 2062.69291327904 85138.4576956873 NaN NaN NaN NaN NaN NaN
6549 NaN NaN 1703.29024946438 32637945.2773751 NaN NaN NaN NaN NaN NaN
6550 NaN NaN 1907.00922139579 139331.783852251 NaN NaN NaN NaN NaN NaN
6551 NaN NaN 289547.932074718 5699183929.62484 NaN NaN NaN NaN NaN NaN
6552 NaN NaN 1601.26623710427 213658.375087498 NaN NaN NaN NaN NaN NaN
6553 NaN NaN 1575.21067683458 353844800.258608 NaN NaN NaN NaN NaN NaN
6554 NaN NaN 289.764609772143 84398.4709340272 NaN NaN NaN NaN NaN NaN
6555 NaN NaN 412803144.977187 97495364169561.6 NaN NaN NaN NaN NaN NaN
6556 NaN NaN 146.362582775054 55924.1989529296 NaN NaN NaN NaN NaN NaN
6557 NaN NaN 44415929.5522004 1136750503296.43 NaN NaN NaN NaN NaN NaN
6558 NaN NaN 59.8053405898395 36672.6439836058 NaN NaN NaN NaN NaN NaN
6559 NaN NaN 38813801699803.1 3.89592889480248e+17 NaN NaN NaN NaN NaN NaN
6560 NaN NaN 75.4402355970441 61866.1539787527 NaN NaN NaN NaN NaN NaN
6561 NaN NaN 1094459196332.38 1.43364836129389e+16 NaN NaN NaN NaN NaN NaN
6562 NaN NaN 82.4258802174072 86298.1004187328 NaN NaN NaN NaN NaN NaN
6563 NaN NaN 1.58059220868663e+23 1.11052781732597e+27 NaN NaN NaN NaN NaN NaN
6564 NaN NaN 239.862576494519 146278.826155623 NaN NaN NaN NaN NaN NaN
6565 NaN NaN 1.6786701510596e+23 3.34203170139731e+26 NaN NaN NaN NaN NaN NaN
6566 NaN NaN 793.572458551642 452557.637744352 NaN NaN NaN NaN NaN NaN
6567 NaN NaN 230822033886.134 1.91711931389591e+15 NaN NaN NaN NaN NaN NaN
6568 NaN NaN 1619.36068852063 698611.522663011 NaN NaN NaN NaN NaN NaN
6569 NaN NaN 1353003.31551675 95777160.0685636 NaN NaN NaN NaN NaN NaN
6570 NaN NaN 1822.78942815243 474609.531486548 NaN NaN NaN NaN NaN NaN
6571 NaN NaN 61.6636722659074 12721.4368233627 NaN NaN NaN NaN NaN NaN
6572 NaN NaN 1481.55974066997 531245.434556413 NaN NaN NaN NaN NaN NaN
6573 NaN NaN 88948.2747806566 885821050.586632 NaN NaN NaN NaN NaN NaN
6574 NaN NaN 1505.78235118173 79407.2514516414 NaN NaN NaN NaN NaN NaN
6575 NaN NaN 6470754.56657716 14443584693.0069 NaN NaN NaN NaN NaN NaN
6576 NaN NaN 1501.9050363362 54444.3396024333 NaN NaN NaN NaN NaN NaN
6577 NaN NaN 814686800.785392 762042067852.721 NaN NaN NaN NaN NaN NaN
6578 NaN NaN 1480.30360579793 65285.2196915687 NaN NaN NaN NaN NaN NaN
6579 NaN NaN 5342.14076761134 4571203.17097549 NaN NaN NaN NaN NaN NaN
6580 NaN NaN 1351.06316902194 108425.358354197 NaN NaN NaN NaN NaN NaN
6581 NaN NaN 1768.65425861272 29030961.2180499 NaN NaN NaN NaN NaN NaN
6582 NaN NaN 1028.3628057193 145774.312112464 NaN NaN NaN NaN NaN NaN
6583 NaN NaN 11324.4625631486 23024895.3927826 NaN NaN NaN NaN NaN NaN
6584 NaN NaN 161.90717204814 54995.7982600145 NaN NaN NaN NaN NaN NaN
6585 NaN NaN 122229234628.418 478074865507803 NaN NaN NaN NaN NaN NaN
6586 NaN NaN 64.7522346924978 33814.3598564135 NaN NaN NaN NaN NaN NaN
6587 NaN NaN 1334922893335.95 2.89916689460173e+15 NaN NaN NaN NaN NaN NaN
6588 NaN NaN 74.3517765611514 28428.7597011942 NaN NaN NaN NaN NaN NaN
6589 NaN NaN 9.42224815447155e+28 6.70689299589954e+31 NaN NaN NaN NaN NaN NaN
6590 NaN NaN 77.6889975121759 44052.4836200837 NaN NaN NaN NaN NaN NaN
6591 NaN NaN 1.62727469498363e+22 4.26998767855152e+25 NaN NaN NaN NaN NaN NaN
6592 NaN NaN 123.359030926596 82784.2995495522 NaN NaN NaN NaN NaN NaN
6593 NaN NaN 6.24677282233702e+31 5.81703510084169e+35 NaN NaN NaN NaN NaN NaN
6594 NaN NaN 322.251858844844 134519.174741893 NaN NaN NaN NaN NaN NaN
6595 NaN NaN 2.72232238485155e+34 1.89339079674517e+38 NaN NaN NaN NaN NaN NaN
6596 NaN NaN 772.816503323046 481989.341179576 NaN NaN NaN NaN NaN NaN
6597 NaN NaN 692399060276543 6.17610734939806e+18 NaN NaN NaN NaN NaN NaN
6598 NaN NaN 1172.11932697067 517703.866269184 NaN NaN NaN NaN NaN NaN
6599 NaN NaN 69348.5404929159 145307283.940392 NaN NaN NaN NaN NaN NaN
6600 NaN NaN 1320.67097429961 346445.116652301 NaN NaN NaN NaN NaN NaN
6601 NaN NaN 60.789305518512 11873.8844701893 NaN NaN NaN NaN NaN NaN
6602 NaN NaN 1023.85247896694 422299.01242405 NaN NaN NaN NaN NaN NaN
6603 NaN NaN 222188.415408952 1410524697.04157 NaN NaN NaN NaN NaN NaN
6604 NaN NaN 1038.10951851445 62598.8455958207 NaN NaN NaN NaN NaN NaN
6605 NaN NaN 459.499865239417 1408034.39905532 NaN NaN NaN NaN NaN NaN
6606 NaN NaN 1038.204800714 42265.653559563 NaN NaN NaN NaN NaN NaN
6607 NaN NaN 314010208.286804 322183736405.525 NaN NaN NaN NaN NaN NaN
6608 NaN NaN 1018.44416175502 49939.9521292012 NaN NaN NaN NaN NaN NaN
6609 NaN NaN 12177.1595862655 873330970.59112 NaN NaN NaN NaN NaN NaN
6610 NaN NaN 997.514316308703 85280.9220527151 NaN NaN NaN NaN NaN NaN
6611 NaN NaN 716.641435709448 186649.489110964 NaN NaN NaN NaN NaN NaN
6612 NaN NaN 866.882917874637 125465.590067755 NaN NaN NaN NaN NaN NaN
6613 NaN NaN 25557.4621706044 51022981.5151865 NaN NaN NaN NaN NaN NaN
6614 NaN NaN 51.3867760735133 25691.3831255755 NaN NaN NaN NaN NaN NaN
6615 NaN NaN 24334259555078.1 8.10019558378902e+16 NaN NaN NaN NaN NaN NaN
6616 NaN NaN 71.8380173158387 30724.6516484895 NaN NaN NaN NaN NaN NaN
6617 NaN NaN 1328304267791.44 6.94422470851989e+15 NaN NaN NaN NaN NaN NaN
6618 NaN NaN 96.9825082202347 48298.2037091759 NaN NaN NaN NaN NaN NaN
6619 NaN NaN 6.48885611436544e+22 7.43651377061785e+26 NaN NaN NaN NaN NaN NaN
6620 NaN NaN 129.084535940188 91849.1471117595 NaN NaN NaN NaN NaN NaN
6621 NaN NaN 145096672479133 1.48614062367201e+18 NaN NaN NaN NaN NaN NaN
6622 NaN NaN 297.562089996301 157169.754355151 NaN NaN NaN NaN NaN NaN
6623 NaN NaN 2.77469785568742e+20 5.6740373819904e+22 NaN NaN NaN NaN NaN NaN
6624 NaN NaN 588.372775079731 365163.049575005 NaN NaN NaN NaN NaN NaN
6625 NaN NaN 5.94212592542681e+17 1.51189254563131e+21 NaN NaN NaN NaN NaN NaN
6626 NaN NaN 803.637894003267 465850.330566797 NaN NaN NaN NaN NaN NaN
6627 NaN NaN 1702849752257.69 3.9936064898688e+15 NaN NaN NaN NaN NaN NaN
6628 NaN NaN 969.236313968046 366546.53967809 NaN NaN NaN NaN NaN NaN
6629 NaN NaN 573.571597763589 412665.105633239 NaN NaN NaN NaN NaN NaN
6630 NaN NaN 1053.27256163582 225924.087475141 NaN NaN NaN NaN NaN NaN
6631 NaN NaN 60.4074631374844 11113.3466057365 NaN NaN NaN NaN NaN NaN
6632 NaN NaN 687.433381487435 310357.382082282 NaN NaN NaN NaN NaN NaN
6633 NaN NaN 7112225.89782455 153141056910.047 NaN NaN NaN NaN NaN NaN
6634 NaN NaN 699.745086368897 45983.9354264085 NaN NaN NaN NaN NaN NaN
6635 NaN NaN 19410413.6169878 51464660141.9298 NaN NaN NaN NaN NaN NaN
6636 NaN NaN 698.273237410288 30981.8154152781 NaN NaN NaN NaN NaN NaN
6637 NaN NaN 415344191789.97 513717214249527 NaN NaN NaN NaN NaN NaN
6638 NaN NaN 689.561794151589 39535.4268784614 NaN NaN NaN NaN NaN NaN
6639 NaN NaN 18598.4226757978 8939050.74685821 NaN NaN NaN NaN NaN NaN
6640 NaN NaN 660.213816729762 64359.2746007887 NaN NaN NaN NaN NaN NaN
6641 NaN NaN 7442.34713820259 1859049.65375987 NaN NaN NaN NaN NaN NaN
6642 NaN NaN 511.466905211121 88645.4666536445 NaN NaN NaN NaN NaN NaN
6643 NaN NaN 15285.1802276462 1502950.34181956 NaN NaN NaN NaN NaN NaN
6644 NaN NaN 78.8196322058195 32227.2166096005 NaN NaN NaN NaN NaN NaN
6645 NaN NaN 107355697372610 8.87723970207855e+16 NaN NaN NaN NaN NaN NaN
6646 NaN NaN 106.127418087576 54272.3928866866 NaN NaN NaN NaN NaN NaN
6647 NaN NaN 11279787029616.5 3.57497212694534e+16 NaN NaN NaN NaN NaN NaN
6648 NaN NaN 308.561622545554 136793.442576201 NaN NaN NaN NaN NaN NaN
6649 NaN NaN 1.06059976607407e+23 1.43679945909591e+27 NaN NaN NaN NaN NaN NaN
6650 NaN NaN 346.131259252346 177029.098349904 NaN NaN NaN NaN NaN NaN
6651 NaN NaN 363099260218554 5.93265593964417e+17 NaN NaN NaN NaN NaN NaN
6652 NaN NaN 703.31576510362 234933.869829743 NaN NaN NaN NaN NaN NaN
6653 NaN NaN 4.55353879451678e+22 7.9168070341009e+24 NaN NaN NaN NaN NaN NaN
6654 NaN NaN 828.457199860804 372455.231767225 NaN NaN NaN NaN NaN NaN
6655 NaN NaN 6.27877802778132e+22 7.72463713895965e+25 NaN NaN NaN NaN NaN NaN
6656 NaN NaN 736.947158835048 337928.066241597 NaN NaN NaN NaN NaN NaN
6657 NaN NaN 5004680174.35631 16828127799092.9 NaN NaN NaN NaN NaN NaN
6658 NaN NaN 836.021968855308 231477.243155487 NaN NaN NaN NaN NaN NaN
6659 NaN NaN 1506.67223287868 733468.136172219 NaN NaN NaN NaN NaN NaN
6660 NaN NaN 882.166110924065 155425.045768733 NaN NaN NaN NaN NaN NaN
6661 NaN NaN 60.241858675922 10435.292551408 NaN NaN NaN NaN NaN NaN
6662 NaN NaN 457.125198188512 219176.191726819 NaN NaN NaN NaN NaN NaN
6663 NaN NaN 2.2037229025199e+19 3.57207663066404e+23 NaN NaN NaN NaN NaN NaN
6664 NaN NaN 469.594910100289 33755.9177525108 NaN NaN NaN NaN NaN NaN
6665 NaN NaN 9218.43879569681 23373218.9642597 NaN NaN NaN NaN NaN NaN
6666 NaN NaN 445.994556834272 76795.520933134 NaN NaN NaN NaN NaN NaN
6667 NaN NaN 93.9387868182794 138495.686985121 NaN NaN NaN NaN NaN NaN
6668 NaN NaN 318.115931370441 2381334.05630825 NaN NaN NaN NaN NaN NaN
6669 NaN NaN 57314.5193368547 29343160.3263153 NaN NaN NaN NaN NaN NaN
6670 NaN NaN 445.573637566674 51928.7066046452 NaN NaN NaN NaN NaN NaN
6671 NaN NaN 23403.6046695256 6057221.92182339 NaN NaN NaN NaN NaN NaN
6672 NaN NaN 362.575191618934 75258.3914472629 NaN NaN NaN NaN NaN NaN
6673 NaN NaN 19450.1374907862 3513313.61519501 NaN NaN NaN NaN NaN NaN
6674 NaN NaN 103.680744753218 56479.571984472 NaN NaN NaN NaN NaN NaN
6675 NaN NaN 254291736927278 3.72462368872761e+17 NaN NaN NaN NaN NaN NaN
6676 NaN NaN 477.59928872154 180053.750560324 NaN NaN NaN NaN NaN NaN
6677 NaN NaN 6.98293975392091e+15 1.62275012425731e+19 NaN NaN NaN NaN NaN NaN
6678 NaN NaN 1986.26224980725 359252.473695556 NaN NaN NaN NaN NaN NaN
6679 NaN NaN 1.33725929996807e+36 1.40844350002193e+39 NaN NaN NaN NaN NaN NaN
6680 NaN NaN 1405.32386411227 303417.23407352 NaN NaN NaN NaN NaN NaN
6681 NaN NaN 1.179556639484e+24 1.55093803699627e+29 NaN NaN NaN NaN NaN NaN
6682 NaN NaN 1507.32330701181 410812.652898577 NaN NaN NaN NaN NaN NaN
6683 NaN NaN 4.98032644218251e+48 1.09713089813512e+52 NaN NaN NaN NaN NaN NaN
6684 NaN NaN 1086.14759214985 364578.754399389 NaN NaN NaN NaN NaN NaN
6685 NaN NaN 5.96469935069253e+38 1.53518258006111e+42 NaN NaN NaN NaN NaN NaN
6686 NaN NaN 616.515933762998 232487.216620922 NaN NaN NaN NaN NaN NaN
6687 NaN NaN 10004509.2767793 24824479830.7806 NaN NaN NaN NaN NaN NaN
6688 NaN NaN 677.213249585188 212412.872229521 NaN NaN NaN NaN NaN NaN
6689 NaN NaN 36449.9003178393 23759454.369614 NaN NaN NaN NaN NaN NaN
6690 NaN NaN 708.994093579904 144885.41078733 NaN NaN NaN NaN NaN NaN
6691 NaN NaN 60.1712253108452 9851.87248615594 NaN NaN NaN NaN NaN NaN
6692 NaN NaN 307.218731567569 152223.944679684 NaN NaN NaN NaN NaN NaN
6693 NaN NaN 3.51924353641081e+27 7.73972776294572e+31 NaN NaN NaN NaN NaN NaN
6694 NaN NaN 316.058804871559 24257.0425399564 NaN NaN NaN NaN NaN NaN
6695 NaN NaN 5028580127.8566 16569108512037.8 NaN NaN NaN NaN NaN NaN
6696 NaN NaN 315.991903764795 18763.600868163 NaN NaN NaN NaN NaN NaN
6697 NaN NaN 2336878391.02539 3081361609112.33 NaN NaN NaN NaN NaN NaN
6698 NaN NaN 308.293483010047 24711.864433442 NaN NaN NaN NaN NaN NaN
6699 NaN NaN 12679895.3657264 6993799514.55357 NaN NaN NaN NaN NaN NaN
6700 NaN NaN 256.22416106269 41100.9857955839 NaN NaN NaN NaN NaN NaN
6701 NaN NaN 432648.009213557 173202948.163095 NaN NaN NaN NaN NaN NaN
6702 NaN NaN 115.118092467727 45771.7612565708 NaN NaN NaN NaN NaN NaN
6703 NaN NaN 763821.847058007 3017969413.09088 NaN NaN NaN NaN NaN NaN
6704 NaN NaN 596.305217593884 226833.842722053 NaN NaN NaN NaN NaN NaN
6705 NaN NaN 3.36640342078258e+17 4.22556122877927e+20 NaN NaN NaN NaN NaN NaN
6706 NaN NaN 1974.29746036444 393161.56773957 NaN NaN NaN NaN NaN NaN
6707 NaN NaN 8.07770683140406e+16 1.44336000940862e+20 NaN NaN NaN NaN NaN NaN
6708 NaN NaN 4862.12037126957 1030822.66705942 NaN NaN NaN NaN NaN NaN
6709 NaN NaN 2.79905632684522e+25 7.16235017542044e+28 NaN NaN NaN NaN NaN NaN
6710 NaN NaN 1867.79919512492 617682.978442943 NaN NaN NaN NaN NaN NaN
6711 NaN NaN 7612391913928.36 8.93656839975366e+15 NaN NaN NaN NaN NaN NaN
6712 NaN NaN 34913.5870227319 380801736.535238 NaN NaN NaN NaN NaN NaN
6713 NaN NaN 1.57753195318294e+18 6.39575573713757e+21 NaN NaN NaN NaN NaN NaN
6714 NaN NaN 858.467023978053 279377.013623327 NaN NaN NaN NaN NaN NaN
6715 NaN NaN 3.41949253100804e+20 6.98734920938891e+23 NaN NaN NaN NaN NaN NaN
6716 NaN NaN 570.290055381896 170399.097907263 NaN NaN NaN NaN NaN NaN
6717 NaN NaN 3.89004078535567e+41 1.30041827901928e+45 NaN NaN NaN NaN NaN NaN
6718 NaN NaN 512.10677537894 168328.859081177 NaN NaN NaN NaN NaN NaN
6719 NaN NaN 1.07758713303783e+23 2.49026333952114e+26 NaN NaN NaN NaN NaN NaN
6720 NaN NaN 582.811502961739 125564.344077192 NaN NaN NaN NaN NaN NaN
6721 NaN NaN 60.1416477888861 9397.40395630171 NaN NaN NaN NaN NaN NaN
6722 NaN NaN 209.770125339056 107181.514492734 NaN NaN NaN NaN NaN NaN
6723 NaN NaN 5.46318755635178e+24 1.32053417578544e+29 NaN NaN NaN NaN NaN NaN
6724 NaN NaN 214.238201609898 18056.9991788191 NaN NaN NaN NaN NaN NaN
6725 NaN NaN 7990360567521.41 3.02827978758052e+16 NaN NaN NaN NaN NaN NaN
6726 NaN NaN 213.209272600266 14881.6400543911 NaN NaN NaN NaN NaN NaN
6727 NaN NaN 4.98189126863665e+21 8.70456017861047e+24 NaN NaN NaN NaN NaN NaN
6728 NaN NaN 194.358234658309 21261.4256153271 NaN NaN NaN NaN NaN NaN
6729 NaN NaN 1.48006112496944e+16 4.88563691163734e+20 NaN NaN NaN NaN NaN NaN
6730 NaN NaN 121.734302793487 33836.3268481284 NaN NaN NaN NaN NaN NaN
6731 NaN NaN 7695679062.04207 682461438039457 NaN NaN NaN NaN NaN NaN
6732 NaN NaN 54.8509120686436 38444.289678708 NaN NaN NaN NaN NaN NaN
6733 NaN NaN 76151126.1610721 100060976175.256 NaN NaN NaN NaN NaN NaN
6734 NaN NaN 2018.09162760605 414422.635323536 NaN NaN NaN NaN NaN NaN
6735 NaN NaN 1.18799694734095e+28 1.01239128811778e+31 NaN NaN NaN NaN NaN NaN
6736 NaN NaN 3550.98752115358 878809.434951809 NaN NaN NaN NaN NaN NaN
6737 NaN NaN 5.11897590304161e+16 2.18065645823763e+20 NaN NaN NaN NaN NaN NaN
6738 NaN NaN 7413.26706766226 1791565.4843016 NaN NaN NaN NaN NaN NaN
6739 NaN NaN 5.73698158147736e+19 1.23267113794638e+23 NaN NaN NaN NaN NaN NaN
6740 NaN NaN 2135.1330726952 815479.299280773 NaN NaN NaN NaN NaN NaN
6741 NaN NaN 24691403214983 2.59309161288768e+16 NaN NaN NaN NaN NaN NaN
6742 NaN NaN 1087.09804968141 417503.524582681 NaN NaN NaN NaN NaN NaN
6743 NaN NaN 648922866966994 4.56711303692344e+18 NaN NaN NaN NaN NaN NaN
6744 NaN NaN 535.981577130763 177801.755219238 NaN NaN NaN NaN NaN NaN
6745 NaN NaN 4648721630261.31 2.39131551931762e+15 NaN NaN NaN NaN NaN NaN
6746 NaN NaN 467.612794804057 221640.331032562 NaN NaN NaN NaN NaN NaN
6747 NaN NaN 1.85928278819982e+16 1.28941193340762e+19 NaN NaN NaN NaN NaN NaN
6748 NaN NaN 789.184180407196 228654.957264986 NaN NaN NaN NaN NaN NaN
6749 NaN NaN 2307.14456741792 1060750.92650557 NaN NaN NaN NaN NaN NaN
6750 NaN NaN 657.47430797882 187113.2183076 NaN NaN NaN NaN NaN NaN
6751 NaN NaN 60.1295094228341 9142.08051643581 NaN NaN NaN NaN NaN NaN
6752 NaN NaN 145.222031872739 77482.1618588451 NaN NaN NaN NaN NaN NaN
6753 NaN NaN 57920087.321098 794951033247.02 NaN NaN NaN NaN NaN NaN
6754 NaN NaN 146.693471809839 13568.6445213477 NaN NaN NaN NaN NaN NaN
6755 NaN NaN 110573.180987555 429383836.03324 NaN NaN NaN NaN NaN NaN
6756 NaN NaN 146.568744054672 11938.7897447577 NaN NaN NaN NaN NaN NaN
6757 NaN NaN 24483785949.5296 47443888219063.3 NaN NaN NaN NaN NaN NaN
6758 NaN NaN 139.689466988155 20978.1213503801 NaN NaN NaN NaN NaN NaN
6759 NaN NaN 42664467772676.7 7.42202543189258e+17 NaN NaN NaN NaN NaN NaN
6760 NaN NaN 105.729101797628 37603.3589372931 NaN NaN NaN NaN NaN NaN
6761 NaN NaN 1.0720214697025e+17 1.08365071246705e+21 NaN NaN NaN NaN NaN NaN
6762 NaN NaN 54.8448909112309 44663.5441102988 NaN NaN NaN NaN NaN NaN
6763 NaN NaN 2.78245961992141e+15 2.025813547072e+19 NaN NaN NaN NaN NaN NaN
6764 NaN NaN 1960.45533163588 542838.399142931 NaN NaN NaN NaN NaN NaN
6765 NaN NaN 3.39044134039959e+28 7.65636934454796e+31 NaN NaN NaN NaN NaN NaN
6766 NaN NaN 3315.30180294607 1121747.79725996 NaN NaN NaN NaN NaN NaN
6767 NaN NaN 9.99553069971156e+28 8.94981037861043e+32 NaN NaN NaN NaN NaN NaN
6768 NaN NaN 5473.83968639438 1662997.60408588 NaN NaN NaN NaN NaN NaN
6769 NaN NaN 5.12691336321046e+20 4.39127264340365e+24 NaN NaN NaN NaN NaN NaN
6770 NaN NaN 1136.48740492185 554452.623459334 NaN NaN NaN NaN NaN NaN
6771 NaN NaN 352664.248146917 70888782.7511724 NaN NaN NaN NaN NaN NaN
6772 NaN NaN 481.419714500651 203483.899958447 NaN NaN NaN NaN NaN NaN
6773 NaN NaN 4358711.33374997 441930514.485559 NaN NaN NaN NaN NaN NaN
6774 NaN NaN 329.887014052504 241178.282926747 NaN NaN NaN NaN NaN NaN
6775 NaN NaN 53154.4264989377 65333916.3632691 NaN NaN NaN NaN NaN NaN
6776 NaN NaN 394.435504515173 219487.27908695 NaN NaN NaN NaN NaN NaN
6777 NaN NaN 118603.936294351 10784023.693534 NaN NaN NaN NaN NaN NaN
6778 NaN NaN 418.502235949203 176078.877586898 NaN NaN NaN NaN NaN NaN
6779 NaN NaN 243559.927264752 122427607.563267 NaN NaN NaN NaN NaN NaN
6780 NaN NaN 459.326494978819 117087.820451656 NaN NaN NaN NaN NaN NaN
6781 NaN NaN 60.1248275902804 9222.16279118547 NaN NaN NaN NaN NaN NaN
6782 NaN NaN 102.320236847497 58431.481591716 NaN NaN NaN NaN NaN NaN
6783 NaN NaN 53.3567916758575 633438.122585813 NaN NaN NaN NaN NaN NaN
6784 NaN NaN 102.2694851022 10592.9252702159 NaN NaN NaN NaN NaN NaN
6785 NaN NaN 90.6189301581083 200203.819791116 NaN NaN NaN NaN NaN NaN
6786 NaN NaN 23547.1055900121 232682046.67728 NaN NaN NaN NaN NaN NaN
6787 NaN NaN 78.9834352166903 76633.1694836029 NaN NaN NaN NaN NaN NaN
6788 NaN NaN 4.30023790919081e+20 2.51093013326272e+24 NaN NaN NaN NaN NaN NaN
6789 NaN NaN 5671.95838151992 4210813.90615964 NaN NaN NaN NaN NaN NaN
6790 NaN NaN 125.412458007808 2569587.78548741 NaN NaN NaN NaN NaN NaN
6791 NaN NaN 18873.7348516809 276394524.16755 NaN NaN NaN NaN NaN NaN
6792 NaN NaN 100.513118481687 66136.9285771685 NaN NaN NaN NaN NaN NaN
6793 NaN NaN 17237060.974385 159633090677.784 NaN NaN NaN NaN NaN NaN
6794 NaN NaN 1.39171019388626e+15 3.84415455617055e+18 NaN NaN NaN NaN NaN NaN
6795 NaN NaN 24376.6696493126 3539203.79011281 NaN NaN NaN NaN NaN NaN
6796 NaN NaN 2.57465057548344e+26 4.55741809048739e+29 NaN NaN NaN NaN NaN NaN
6797 NaN NaN 26919.9698133404 2824232.93995952 NaN NaN NaN NaN NaN NaN
6798 NaN NaN 2.91286327627691e+30 3.10967941218852e+33 NaN NaN NaN NaN NaN NaN
6799 NaN NaN 22384.8529884139 2371621.38187196 NaN NaN NaN NaN NaN NaN
6800 NaN NaN 96955385219565.6 5.39211731001497e+16 NaN NaN NaN NaN NaN NaN
6801 NaN NaN 19800.6798505539 2420927.79513647 NaN NaN NaN NaN NaN NaN
6802 NaN NaN 10116404.6129412 56652117979.6709 NaN NaN NaN NaN NaN NaN
6803 NaN NaN 10319.8056704235 1673638.59491445 NaN NaN NaN NaN NaN NaN
6804 NaN NaN 3772746488.69872 68933617855136.8 NaN NaN NaN NaN NaN NaN
6805 NaN NaN 6453.02461530995 1331830.44117223 NaN NaN NaN NaN NaN NaN
6806 NaN NaN 141011.751808522 2625657524.84953 NaN NaN NaN NaN NaN NaN
6807 NaN NaN 5323.74652700366 1567510.31447067 NaN NaN NaN NaN NaN NaN
6808 NaN NaN 619.809502399804 254377.560212638 NaN NaN NaN NaN NaN NaN
6809 NaN NaN 5472.40889171201 2144129.68298844 NaN NaN NaN NaN NaN NaN
6810 NaN NaN 462.487017132395 100725.506553254 NaN NaN NaN NaN NaN NaN
6811 NaN NaN 60.1239226115454 9911.2104715439 NaN NaN NaN NaN NaN NaN
6812 NaN NaN 74.4365089745402 46607.1067665407 NaN NaN NaN NaN NaN NaN
6813 NaN NaN 52.5879571545186 330205.567864671 NaN NaN NaN NaN NaN NaN
6814 NaN NaN 74.0287369901653 8064.87279822871 NaN NaN NaN NaN NaN NaN
6815 NaN NaN 155.410255211568 402008.733818312 NaN NaN NaN NaN NaN NaN
6816 NaN NaN 74.0292942120312 9418.53615806178 NaN NaN NaN NaN NaN NaN
6817 NaN NaN 1972907.14128261 3693568186.49925 NaN NaN NaN NaN NaN NaN
6818 NaN NaN 73.7316418799176 16542.9095402734 NaN NaN NaN NaN NaN NaN
6819 NaN NaN 4752.7692965554 3880155.28113775 NaN NaN NaN NaN NaN NaN
6820 NaN NaN 745058007365.262 1.20906378885761e+15 NaN NaN NaN NaN NaN NaN
6821 NaN NaN 8858.89881291745 3681347.94160654 NaN NaN NaN NaN NaN NaN
6822 NaN NaN 582567889684.518 217685868846508 NaN NaN NaN NaN NaN NaN
6823 NaN NaN 16724.1505261968 3211641.89248988 NaN NaN NaN NaN NaN NaN
6824 NaN NaN 155859642.498309 257759245118.005 NaN NaN NaN NaN NaN NaN
6825 NaN NaN 18158.0803253956 2545992.08987151 NaN NaN NaN NaN NaN NaN
6826 NaN NaN 18453908.7913765 22487693147.7788 NaN NaN NaN NaN NaN NaN
6827 NaN NaN 18300.4653016719 1737678.24731344 NaN NaN NaN NaN NaN NaN
6828 NaN NaN 1.64546222532776e+15 2.04252244229311e+18 NaN NaN NaN NaN NaN NaN
6829 NaN NaN 16952.636815349 1781084.55470624 NaN NaN NaN NaN NaN NaN
6830 NaN NaN 2.60087283683588e+26 5.99224542338559e+30 NaN NaN NaN NaN NaN NaN
6831 NaN NaN 15663.8200326954 1718245.2701397 NaN NaN NaN NaN NaN NaN
6832 NaN NaN 8.63578405504132e+30 1.69530578304593e+35 NaN NaN NaN NaN NaN NaN
6833 NaN NaN 11095.7304679805 1700451.33744481 NaN NaN NaN NaN NaN NaN
6834 NaN NaN 6.37007393070717e+34 1.61938019892606e+38 NaN NaN NaN NaN NaN NaN
6835 NaN NaN 7568.00335095056 1603512.50237317 NaN NaN NaN NaN NaN NaN
6836 NaN NaN 4.38703669793608e+33 2.66141259794418e+36 NaN NaN NaN NaN NaN NaN
6837 NaN NaN 12507.0725798413 3776723.53168324 NaN NaN NaN NaN NaN NaN
6838 NaN NaN 3728643224181.6 3.00712488347781e+15 NaN NaN NaN NaN NaN NaN
6839 NaN NaN 167290.8837717 397049648.774265 NaN NaN NaN NaN NaN NaN
6840 NaN NaN 326.606117131812 90006.4514703582 NaN NaN NaN NaN NaN NaN
6841 NaN NaN 60.127794264665 11797.3090148395 NaN NaN NaN NaN NaN NaN
6842 NaN NaN 58.3320588287613 43831.1944304783 NaN NaN NaN NaN NaN NaN
6843 NaN NaN 55.240522737772 524959.776057798 NaN NaN NaN NaN NaN NaN
6844 NaN NaN 58.3472739703104 8200.43719901034 NaN NaN NaN NaN NaN NaN
6845 NaN NaN 168.327034216076 402036.989059859 NaN NaN NaN NaN NaN NaN
6846 NaN NaN 546.884373707702 4098575.68659795 NaN NaN NaN NaN NaN NaN
6847 NaN NaN 330.703807173392 331679.45054166 NaN NaN NaN NaN NaN NaN
6848 NaN NaN 1.58856344813328e+17 7.77058119368764e+20 NaN NaN NaN NaN NaN NaN
6849 NaN NaN 1902.05410086027 1181110.23077942 NaN NaN NaN NaN NaN NaN
6850 NaN NaN 1.11409457339267e+20 1.9239701791788e+24 NaN NaN NaN NaN NaN NaN
6851 NaN NaN 5201.19517820082 2244650.64633909 NaN NaN NaN NaN NaN NaN
6852 NaN NaN 132881393022820 1.74626637617587e+16 NaN NaN NaN NaN NaN NaN
6853 NaN NaN 8901.29348045546 1920578.43500695 NaN NaN NaN NaN NaN NaN
6854 NaN NaN 7.11816097591035e+18 2.12148389239139e+22 NaN NaN NaN NaN NaN NaN
6855 NaN NaN 9748.47781466391 1580629.4338723 NaN NaN NaN NaN NaN NaN
6856 NaN NaN 262410.395810567 1253348399.7846 NaN NaN NaN NaN NaN NaN
6857 NaN NaN 14099.7128027375 73353929.7280436 NaN NaN NaN NaN NaN NaN
6858 NaN NaN 439.801691790505 403265.829602006 NaN NaN NaN NaN NaN NaN
6859 NaN NaN 10759273486.4527 219838459670428 NaN NaN NaN NaN NaN NaN
6860 NaN NaN 284.167097885379 250518.420703167 NaN NaN NaN NaN NaN NaN
6861 NaN NaN 2901894359522.33 1.30793198774519e+16 NaN NaN NaN NaN NaN NaN
6862 NaN NaN 273.68355970437 134702.85594493 NaN NaN NaN NaN NaN NaN
6863 NaN NaN 2995995707931.45 2.08039345893456e+15 NaN NaN NaN NaN NaN NaN
6864 NaN NaN 177.278473910191 144694.086977147 NaN NaN NaN NaN NaN NaN
6865 NaN NaN 6839870451004.32 1.40508736531428e+16 NaN NaN NaN NaN NaN NaN
6866 NaN NaN 230.888912567165 139152.770831621 NaN NaN NaN NaN NaN NaN
6867 NaN NaN 8847438601239.62 2.93479236187834e+16 NaN NaN NaN NaN NaN NaN
6868 NaN NaN 329.473750776967 120207.311195613 NaN NaN NaN NaN NaN NaN
6869 NaN NaN 39028312.2886137 34491419835.7355 NaN NaN NaN NaN NaN NaN
6870 NaN NaN 349.672916345568 78458.0307828949 NaN NaN NaN NaN NaN NaN
6871 NaN NaN 60.1593030207815 16225.569673138 NaN NaN NaN NaN NaN NaN
6872 NaN NaN 51.9232022209961 41999.8043858938 NaN NaN NaN NaN NaN NaN
6873 NaN NaN 117401618263.016 4.08975329309822e+15 NaN NaN NaN NaN NaN NaN
6874 NaN NaN 51.956299082707 8221.85453101695 NaN NaN NaN NaN NaN NaN
6875 NaN NaN 1411.94009045938 4189998.20876414 NaN NaN NaN NaN NaN NaN
6876 NaN NaN 99.6323846222239 151300.964008605 NaN NaN NaN NaN NaN NaN
6877 NaN NaN 805.628986816629 580336.59548567 NaN NaN NaN NaN NaN NaN
6878 NaN NaN 35713836120360.7 2.602421321937e+16 NaN NaN NaN NaN NaN NaN
6879 NaN NaN 3839.11561279241 3136912.35703263 NaN NaN NaN NaN NaN NaN
6880 NaN NaN 51.2913490914425 42503.3103806926 NaN NaN NaN NaN NaN NaN
6881 NaN NaN 10579.4164435533 5254288.45045445 NaN NaN NaN NaN NaN NaN
6882 NaN NaN 113.267800900007 96868.3592800253 NaN NaN NaN NaN NaN NaN
6883 NaN NaN 6904.75859025857 1453189.2451931 NaN NaN NaN NaN NaN NaN
6884 NaN NaN 910.124254755252 577386.732509533 NaN NaN NaN NaN NaN NaN
6885 NaN NaN 6105.30305488099 994324.654927609 NaN NaN NaN NaN NaN NaN
6886 NaN NaN 88.22099099704 1402367.12208203 NaN NaN NaN NaN NaN NaN
6887 NaN NaN 5729.97831914687 608750.23490965 NaN NaN NaN NaN NaN NaN
6888 NaN NaN 8792356.76403248 278114921417.083 NaN NaN NaN NaN NaN NaN
6889 NaN NaN 5625.40621544924 578700.636325175 NaN NaN NaN NaN NaN NaN
6890 NaN NaN 17888829.5806094 1636507295588.78 NaN NaN NaN NaN NaN NaN
6891 NaN NaN 5579.56571332847 559917.754029645 NaN NaN NaN NaN NaN NaN
6892 NaN NaN 19666826.9213347 275730216166.613 NaN NaN NaN NaN NaN NaN
6893 NaN NaN 5101.2064695709 680302.436879697 NaN NaN NaN NaN NaN NaN
6894 NaN NaN 30523353.9866388 186227056910.803 NaN NaN NaN NaN NaN NaN
6895 NaN NaN 4061.25819485223 738078.788119965 NaN NaN NaN NaN NaN NaN
6896 NaN NaN 51953082.0159154 448850925895.904 NaN NaN NaN NaN NaN NaN
6897 NaN NaN 1729.06123928832 463021.439164062 NaN NaN NaN NaN NaN NaN
6898 NaN NaN 75308162.4046308 189062328408.544 NaN NaN NaN NaN NaN NaN
6899 NaN NaN 12360.6085481587 893016.757694426 NaN NaN NaN NaN NaN NaN
6900 NaN NaN 2.42486235437298e+20 1.82719011748565e+23 NaN NaN NaN NaN NaN NaN
6901 NaN NaN 60.6419006463268 26245.617932226 NaN NaN NaN NaN NaN NaN
6902 NaN NaN 51.8564524143387 38385.5175234716 NaN NaN NaN NaN NaN NaN
6903 NaN NaN 1.24888505124363e+23 5.68880475887781e+27 NaN NaN NaN NaN NaN NaN
6904 NaN NaN 51.8446424239637 8411.6583898642 NaN NaN NaN NaN NaN NaN
6905 NaN NaN 657211984.286027 3694966628971.07 NaN NaN NaN NaN NaN NaN
6906 NaN NaN 51.9125491812847 11459.2729024872 NaN NaN NaN NaN NaN NaN
6907 NaN NaN 37130738071.6708 94814792695416.7 NaN NaN NaN NaN NaN NaN
6908 NaN NaN 55.5138658825895 26673.5020058448 NaN NaN NaN NaN NaN NaN
6909 NaN NaN 1.85472111661447e+24 3.55239902511262e+28 NaN NaN NaN NaN NaN NaN
6910 NaN NaN 175.81291954432 101821.629919286 NaN NaN NaN NaN NaN NaN
6911 NaN NaN 4.91712686758812e+22 1.93819714618098e+27 NaN NaN NaN NaN NaN NaN
6912 NaN NaN 707.875947317372 340915.661545681 NaN NaN NaN NaN NaN NaN
6913 NaN NaN 2604169150.17112 115472558141574 NaN NaN NaN NaN NaN NaN
6914 NaN NaN 1101.96624654435 430087.040737714 NaN NaN NaN NaN NaN NaN
6915 NaN NaN 2.17765427307904e+39 2.56145126158323e+43 NaN NaN NaN NaN NaN NaN
6916 NaN NaN 1029.10812208271 422929.706065745 NaN NaN NaN NaN NaN NaN
6917 NaN NaN 3.07359904100727e+18 6.41435485339898e+22 NaN NaN NaN NaN NaN NaN
6918 NaN NaN 1272.89261159131 379007.724581195 NaN NaN NaN NaN NaN NaN
6919 NaN NaN 4010552079955.13 1.94085808536215e+15 NaN NaN NaN NaN NaN NaN
6920 NaN NaN 546.660430032839 216145.001448944 NaN NaN NaN NaN NaN NaN
6921 NaN NaN 32014276.2016239 2728021126.41254 NaN NaN NaN NaN NaN NaN
6922 NaN NaN 352.009877229741 109155.814793945 NaN NaN NaN NaN NaN NaN
6923 NaN NaN 13499216976906.7 3.74138895834213e+15 NaN NaN NaN NaN NaN NaN
6924 NaN NaN 213.122071347934 76517.5670490749 NaN NaN NaN NaN NaN NaN
6925 NaN NaN 2.97915228626582e+15 2.97331947962555e+18 NaN NaN NaN NaN NaN NaN
6926 NaN NaN 122.930335124063 81067.0794257918 NaN NaN NaN NaN NaN NaN
6927 NaN NaN 10777731984253.3 2.65860150236209e+16 NaN NaN NaN NaN NaN NaN
6928 NaN NaN 189.13438562889 98828.6810421852 NaN NaN NaN NaN NaN NaN
6929 NaN NaN 1417170.99677861 126027060.660026 NaN NaN NaN NaN NaN NaN
6930 NaN NaN 1.57164449984088e+17 1.43181694680949e+20 NaN NaN NaN NaN NaN NaN
6931 NaN NaN 78.7437410667113 47526.0212783973 NaN NaN NaN NaN NaN NaN
6932 NaN NaN 55.3069497939952 35843.2885652387 NaN NaN NaN NaN NaN NaN
6933 NaN NaN 73.5606320943628 1168627.09617886 NaN NaN NaN NaN NaN NaN
6934 NaN NaN 55.2006862599149 8620.57391915099 NaN NaN NaN NaN NaN NaN
6935 NaN NaN 272.123996342343 472541.005809012 NaN NaN NaN NaN NaN NaN
6936 NaN NaN 23321774.3905343 451079623009.301 NaN NaN NaN NaN NaN NaN
6937 NaN NaN 213.887546868155 171016.105724774 NaN NaN NaN NaN NaN NaN
6938 NaN NaN 9.89309042114481e+32 1.81278805568671e+38 NaN NaN NaN NaN NaN NaN
6939 NaN NaN 889.598355226255 528938.49953684 NaN NaN NaN NaN NaN NaN
6940 NaN NaN 7.64829146249585e+24 4.64918510851644e+28 NaN NaN NaN NaN NaN NaN
6941 NaN NaN 1324.79894051988 751095.81547782 NaN NaN NaN NaN NaN NaN
6942 NaN NaN 149862.921920943 9707585399.03396 NaN NaN NaN NaN NaN NaN
6943 NaN NaN 16444089336910.8 8.70439915688399e+17 NaN NaN NaN NaN NaN NaN
6944 NaN NaN 1137248836.06927 14669203606573.3 NaN NaN NaN NaN NaN NaN
6945 NaN NaN 1682.14486944485 120085.866906166 NaN NaN NaN NaN NaN NaN
6946 NaN NaN 7.9785264737266e+20 2.2310042142231e+24 NaN NaN NaN NaN NaN NaN
6947 NaN NaN 1655.71637349165 230112.099461663 NaN NaN NaN NaN NaN NaN
6948 NaN NaN 5.93065914479688e+32 9.81978634038629e+35 NaN NaN NaN NaN NaN NaN
6949 NaN NaN 1534.35705370536 165236.368832609 NaN NaN NaN NaN NaN NaN
6950 NaN NaN 1.30414962073028e+23 1.44330099859636e+26 NaN NaN NaN NaN NaN NaN
6951 NaN NaN 1447.04822718199 167433.277564018 NaN NaN NaN NaN NaN NaN
6952 NaN NaN 5.27883789913387e+15 3.48820987860471e+18 NaN NaN NaN NaN NaN NaN
6953 NaN NaN 1264.65208741995 149131.161936619 NaN NaN NaN NaN NaN NaN
6954 NaN NaN 26453.2169536729 9124393.05354139 NaN NaN NaN NaN NaN NaN
6955 NaN NaN 1239.78511616112 203195.861403811 NaN NaN NaN NaN NaN NaN
6956 NaN NaN 542.365953602263 207151.80537836 NaN NaN NaN NaN NaN NaN
6957 NaN NaN 4494869.34141196 1621034989.72996 NaN NaN NaN NaN NaN NaN
6958 NaN NaN 230.652609615152 92884.3530195823 NaN NaN NaN NaN NaN NaN
6959 NaN NaN 63949622038.9743 78149909862119.9 NaN NaN NaN NaN NaN NaN
6960 NaN NaN 232.294396066336 57944.5308687149 NaN NaN NaN NaN NaN NaN
6961 NaN NaN 981.473268576699 444829.574714363 NaN NaN NaN NaN NaN NaN
6962 NaN NaN 60.6814264765662 37107.5367031265 NaN NaN NaN NaN NaN NaN
6963 NaN NaN 56.5655613221505 331707.363222854 NaN NaN NaN NaN NaN NaN
6964 NaN NaN 60.2648205660433 9431.37850576061 NaN NaN NaN NaN NaN NaN
6965 NaN NaN 452.428986016582 781920.928247043 NaN NaN NaN NaN NaN NaN
6966 NaN NaN 60.3724509622542 14235.658302073 NaN NaN NaN NaN NaN NaN
6967 NaN NaN 23985.8211223936 59309509.8411113 NaN NaN NaN NaN NaN NaN
6968 NaN NaN 61.2227106550482 29653.1465801896 NaN NaN NaN NaN NaN NaN
6969 NaN NaN 733.871837863095 667507.89139055 NaN NaN NaN NaN NaN NaN
6970 NaN NaN 1.87667507388364e+15 7.2841599154361e+18 NaN NaN NaN NaN NaN NaN
6971 NaN NaN 754.51014237359 373655.327707574 NaN NaN NaN NaN NaN NaN
6972 NaN NaN 2.51526628950163e+26 2.1164886683962e+30 NaN NaN NaN NaN NaN NaN
6973 NaN NaN 931.210479434647 239304.563258378 NaN NaN NaN NaN NaN NaN
6974 NaN NaN 3.32244911007901e+55 2.61713966910458e+59 NaN NaN NaN NaN NaN NaN
6975 NaN NaN 912.832206258074 179978.982394556 NaN NaN NaN NaN NaN NaN
6976 NaN NaN 7.25561096930849e+59 3.32668988982135e+63 NaN NaN NaN NaN NaN NaN
6977 NaN NaN 956.429891023224 139521.715277043 NaN NaN NaN NaN NaN NaN
6978 NaN NaN 8.54156174438539e+73 2.58823765931133e+77 NaN NaN NaN NaN NaN NaN
6979 NaN NaN 1733.18973080543 15511593.1964367 NaN NaN NaN NaN NaN NaN
6980 NaN NaN 5.46950442428383e+26 3.42094505105143e+29 NaN NaN NaN NaN NaN NaN
6981 NaN NaN 1488.93223932018 603533.72471218 NaN NaN NaN NaN NaN NaN
6982 NaN NaN 5.54317398989614e+30 1.03445776690516e+34 NaN NaN NaN NaN NaN NaN
6983 NaN NaN 818.242039688977 4877983.29817248 NaN NaN NaN NaN NaN NaN
6984 NaN NaN 2.38737723153203e+24 2.57649947921406e+27 NaN NaN NaN NaN NaN NaN
6985 NaN NaN 2147.7310237859 4786827.07013159 NaN NaN NaN NaN NaN NaN
6986 NaN NaN 8.46117607095468e+35 2.39104080332109e+38 NaN NaN NaN NaN NaN NaN
6987 NaN NaN 650.958336936554 136232.331817223 NaN NaN NaN NaN NaN NaN
6988 NaN NaN 1.84444923180254e+20 1.46250582880431e+23 NaN NaN NaN NaN NaN NaN
6989 NaN NaN 726.601330278877 196725.659139442 NaN NaN NaN NaN NaN NaN
6990 NaN NaN 22853.1516849935 21405159.5340441 NaN NaN NaN NaN NaN NaN
6991 NaN NaN 17158.9354507559 7720553.26880364 NaN NaN NaN NaN NaN NaN
6992 NaN NaN 66.8596768789419 37723.2862658949 NaN NaN NaN NaN NaN NaN
6993 NaN NaN 43045.9019938628 1673394579.38652 NaN NaN NaN NaN NaN NaN
6994 NaN NaN 66.8014132077894 8987.92128115111 NaN NaN NaN NaN NaN NaN
6995 NaN NaN 608.10526732463 1669941.64115951 NaN NaN NaN NaN NaN NaN
6996 NaN NaN 64.972898335006 696709.868614931 NaN NaN NaN NaN NaN NaN
6997 NaN NaN 543.670464747699 720322.244119304 NaN NaN NaN NaN NaN NaN
6998 NaN NaN 65.7835700655325 30717.6340835301 NaN NaN NaN NaN NaN NaN
6999 NaN NaN 1380.16153980753 2686389.26559537 NaN NaN NaN NaN NaN NaN
7000 NaN NaN 89.8572279200884 79879.8867072121 NaN NaN NaN NaN NaN NaN
7001 NaN NaN 213219.679655403 109561403892.094 NaN NaN NaN NaN NaN NaN
7002 NaN NaN 235.181836932764 204813.87856132 NaN NaN NaN NaN NaN NaN
7003 NaN NaN 1977564.00143867 5948204421.50942 NaN NaN NaN NaN NaN NaN
7004 NaN NaN 457.421676579005 232972.019654445 NaN NaN NaN NaN NaN NaN
7005 NaN NaN 63650.9120500833 840560943.961839 NaN NaN NaN NaN NaN NaN
7006 NaN NaN 360.648043269361 135167.738185999 NaN NaN NaN NaN NaN NaN
7007 NaN NaN 18594.0810923049 102527843.038265 NaN NaN NaN NaN NaN NaN
7008 NaN NaN 388.13879417618 107228.336224756 NaN NaN NaN NaN NaN NaN
7009 NaN NaN 12623402.7079324 11985907332.1112 NaN NaN NaN NaN NaN NaN
7010 NaN NaN 254.269632529606 79172.9492509432 NaN NaN NaN NaN NaN NaN
7011 NaN NaN 508082.485752503 1521145691.29871 NaN NaN NaN NaN NaN NaN
7012 NaN NaN 199.966504402921 71634.4925669572 NaN NaN NaN NaN NaN NaN
7013 NaN NaN 9399504610.14497 8883200789256.09 NaN NaN NaN NaN NaN NaN
7014 NaN NaN 117.873793035933 64165.1150098641 NaN NaN NaN NaN NaN NaN
7015 NaN NaN 1200442877.14531 665636239446.127 NaN NaN NaN NaN NaN NaN
7016 NaN NaN 97.8522238830809 78965.6228067366 NaN NaN NaN NaN NaN NaN
7017 NaN NaN 113187.013645882 17308706.8190806 NaN NaN NaN NaN NaN NaN
7018 NaN NaN 221.7229984033 88371.2850749596 NaN NaN NaN NaN NaN NaN
7019 NaN NaN 3642605.21939362 2097010246.53382 NaN NaN NaN NaN NaN NaN
7020 NaN NaN 255.1049414694 60406.7899522419 NaN NaN NaN NaN NaN NaN
7021 NaN NaN 106426.503795871 45183310.3598938 NaN NaN NaN NaN NaN NaN
7022 NaN NaN 74.184084096664 35239.4915971873 NaN NaN NaN NaN NaN NaN
7023 NaN NaN 1.2514438310711e+20 5.15808229698033e+24 NaN NaN NaN NaN NaN NaN
7024 NaN NaN 74.3745961023863 9192.63526274867 NaN NaN NaN NaN NaN NaN
7025 NaN NaN 185270.868415972 1257019111.03181 NaN NaN NaN NaN NaN NaN
7026 NaN NaN 74.574103185068 16606.7609217299 NaN NaN NaN NaN NaN NaN
7027 NaN NaN 5231.11701030332 16585308.5818036 NaN NaN NaN NaN NaN NaN
7028 NaN NaN 76.2334872150654 39975.4452010797 NaN NaN NaN NaN NaN NaN
7029 NaN NaN 379.345103480539 344581.500665249 NaN NaN NaN NaN NaN NaN
7030 NaN NaN 343898303.644984 1908998060696.3 NaN NaN NaN NaN NaN NaN
7031 NaN NaN 401.790825513742 201772.173617955 NaN NaN NaN NaN NaN NaN
7032 NaN NaN 621639.385176291 2255815471.08972 NaN NaN NaN NaN NaN NaN
7033 NaN NaN 429.608146875579 129232.15741564 NaN NaN NaN NaN NaN NaN
7034 NaN NaN 4670.1098331922 23847050.799606 NaN NaN NaN NaN NaN NaN
7035 NaN NaN 435.656482569481 87928.2169758748 NaN NaN NaN NaN NaN NaN
7036 NaN NaN 293.79655041042 1020204.51972288 NaN NaN NaN NaN NaN NaN
7037 NaN NaN 437.408718300061 53484.8539891349 NaN NaN NaN NaN NaN NaN
7038 NaN NaN 521.892239680215 722506.447925814 NaN NaN NaN NaN NaN NaN
7039 NaN NaN 435.364047923688 40627.7504070397 NaN NaN NaN NaN NaN NaN
7040 NaN NaN 1181.85735135123 1171716.13438952 NaN NaN NaN NaN NaN NaN
7041 NaN NaN 429.917255732875 39857.6627931988 NaN NaN NaN NaN NaN NaN
7042 NaN NaN 2001.03283121485 1411292.13139275 NaN NaN NaN NaN NaN NaN
7043 NaN NaN 421.697829524917 41534.5334421426 NaN NaN NaN NaN NaN NaN
7044 NaN NaN 518.569532477488 299043.039562507 NaN NaN NaN NaN NaN NaN
7045 NaN NaN 421.498728287412 52688.0608374423 NaN NaN NaN NaN NaN NaN
7046 NaN NaN 282.352805629591 146181.396897484 NaN NaN NaN NaN NaN NaN
7047 NaN NaN 436.489274240203 81363.7426760921 NaN NaN NaN NaN NaN NaN
7048 NaN NaN 242.473787981483 101180.399423839 NaN NaN NaN NaN NaN NaN
7049 NaN NaN 454.302575168663 109421.945667676 NaN NaN NaN NaN NaN NaN
7050 NaN NaN 249.005875626124 61281.6768249326 NaN NaN NaN NaN NaN NaN
7051 NaN NaN 241549.109018552 95946797.4352883 NaN NaN NaN NaN NaN NaN
7052 NaN NaN 83.7164057618776 34315.3931301813 NaN NaN NaN NaN NaN NaN
7053 NaN NaN 54.3634033064421 528430.566853204 NaN NaN NaN NaN NaN NaN
7054 NaN NaN 83.4922368324382 9646.57047356996 NaN NaN NaN NaN NaN NaN
7055 NaN NaN 454.640673095217 1150624.08485492 NaN NaN NaN NaN NaN NaN
7056 NaN NaN 163.466856097469 3194808.73904726 NaN NaN NaN NaN NaN NaN
7057 NaN NaN 456.122569049357 467110.456180962 NaN NaN NaN NaN NaN NaN
7058 NaN NaN 3.47497617289867e+16 4.52144594915982e+20 NaN NaN NaN NaN NaN NaN
7059 NaN NaN 286.871924007779 178029.295511149 NaN NaN NaN NaN NaN NaN
7060 NaN NaN 93613.9328496747 11868066615.6725 NaN NaN NaN NaN NaN NaN
7061 NaN NaN 305.701326044791 133362.582788128 NaN NaN NaN NaN NaN NaN
7062 NaN NaN 9067.43820550095 31896396.6092508 NaN NaN NaN NaN NaN NaN
7063 NaN NaN 303.349147383615 59468.37999291 NaN NaN NaN NaN NaN NaN
7064 NaN NaN 2.57461431703653e+38 3.01547913357639e+42 NaN NaN NaN NaN NaN NaN
7065 NaN NaN 302.064520137201 42512.6650455917 NaN NaN NaN NaN NaN NaN
7066 NaN NaN 3.63819405331866e+28 1.84541461841562e+32 NaN NaN NaN NaN NaN NaN
7067 NaN NaN 304.340639033772 26804.2901654367 NaN NaN NaN NaN NaN NaN
7068 NaN NaN 6.90820054002697e+34 2.30417548777903e+38 NaN NaN NaN NaN NaN NaN
7069 NaN NaN 299.445455054498 25548.6497037185 NaN NaN NaN NaN NaN NaN
7070 NaN NaN 1.57844952963516e+32 6.34828415807357e+35 NaN NaN NaN NaN NaN NaN
7071 NaN NaN 295.748657781789 23113.1110412381 NaN NaN NaN NaN NaN NaN
7072 NaN NaN 2.1020107893334e+32 2.97040582398311e+36 NaN NaN NaN NaN NaN NaN
7073 NaN NaN 276.023308793254 25781.3649126803 NaN NaN NaN NaN NaN NaN
7074 NaN NaN 1.69673655599905e+41 1.25412399610128e+45 NaN NaN NaN NaN NaN NaN
7075 NaN NaN 259.399322575079 31832.3766236821 NaN NaN NaN NaN NaN NaN
7076 NaN NaN 1.6759454642309e+24 1.42457896429312e+27 NaN NaN NaN NaN NaN NaN
7077 NaN NaN 257.99727731232 45312.7107820588 NaN NaN NaN NaN NaN NaN
7078 NaN NaN 328.426972863886 120121.974346969 NaN NaN NaN NaN NaN NaN
7079 NaN NaN 296.43669409201 63975.0974975005 NaN NaN NaN NaN NaN NaN
7080 NaN NaN 262.39266838636 64761.0690795769 NaN NaN NaN NaN NaN NaN
7081 NaN NaN 265544.949660206 98875098.3077853 NaN NaN NaN NaN NaN NaN
7082 NaN NaN 94.8799660012567 37295.2029870144 NaN NaN NaN NaN NaN NaN
7083 NaN NaN 55.1872941084612 613119.337141028 NaN NaN NaN NaN NaN NaN
7084 NaN NaN 94.562731524886 9994.16255912941 NaN NaN NaN NaN NaN NaN
7085 NaN NaN 360.595684399154 856341.473990662 NaN NaN NaN NaN NaN NaN
7086 NaN NaN 94.6211231088777 18329.0698111983 NaN NaN NaN NaN NaN NaN
7087 NaN NaN 6109.22813746191 20839417.0917217 NaN NaN NaN NaN NaN NaN
7088 NaN NaN 103.35602457576 48687.3574296071 NaN NaN NaN NaN NaN NaN
7089 NaN NaN 1967237.78976519 924382974773.062 NaN NaN NaN NaN NaN NaN
7090 NaN NaN 171.451276023938 146829.273525884 NaN NaN NaN NaN NaN NaN
7091 NaN NaN 25968.8558863419 589327359.493642 NaN NaN NaN NaN NaN NaN
7092 NaN NaN 303.932424722815 366229.092977956 NaN NaN NaN NaN NaN NaN
7093 NaN NaN 234.932594969219 1369184.77925635 NaN NaN NaN NaN NaN NaN
7094 NaN NaN 227.645018805797 112235.341092272 NaN NaN NaN NaN NaN NaN
7095 NaN NaN 1.19980621263796e+21 3.975193586504e+24 NaN NaN NaN NaN NaN NaN
7096 NaN NaN 184.339258508249 99774.7056137964 NaN NaN NaN NaN NaN NaN
7097 NaN NaN 13005667122883.3 445148287990808 NaN NaN NaN NaN NaN NaN
7098 NaN NaN 172.794713744817 58549.1653920729 NaN NaN NaN NaN NaN NaN
7099 NaN NaN 2.10341063230477e+20 1.75784543387984e+25 NaN NaN NaN NaN NaN NaN
7100 NaN NaN 137.352042077145 59849.8852956838 NaN NaN NaN NaN NaN NaN
7101 NaN NaN 4.85124751338501e+17 6.81074794659988e+21 NaN NaN NaN NaN NaN NaN
7102 NaN NaN 124.755372288278 44360.073078477 NaN NaN NaN NaN NaN NaN
7103 NaN NaN 4.40161387993022e+19 1.74500290670896e+23 NaN NaN NaN NaN NaN NaN
7104 NaN NaN 95.3866002889359 41433.8368286821 NaN NaN NaN NaN NaN NaN
7105 NaN NaN 8.83811627093335e+25 3.59537618158212e+29 NaN NaN NaN NaN NaN NaN
7106 NaN NaN 69.0948220812733 52997.5105439264 NaN NaN NaN NaN NaN NaN
7107 NaN NaN 9.43043969757879e+23 6.23136712627787e+27 NaN NaN NaN NaN NaN NaN
7108 NaN NaN 240.560375650912 104373.598436459 NaN NaN NaN NaN NaN NaN
7109 NaN NaN 227.853960432863 47158.3163412326 NaN NaN NaN NaN NaN NaN
7110 NaN NaN 295.956979377279 73824.8659062814 NaN NaN NaN NaN NaN NaN
7111 NaN NaN 187683.267093425 66039768.6602062 NaN NaN NaN NaN NaN NaN
7112 NaN NaN 108.012033962527 36019.1377108852 NaN NaN NaN NaN NaN NaN
7113 NaN NaN 1.48374797569428e+21 4.57236956064533e+25 NaN NaN NaN NaN NaN NaN
7114 NaN NaN 108.570325344286 10436.3624721662 NaN NaN NaN NaN NaN NaN
7115 NaN NaN 6165.90635388413 44868532.8297783 NaN NaN NaN NaN NaN NaN
7116 NaN NaN 108.624166786223 21626.5114946715 NaN NaN NaN NaN NaN NaN
7117 NaN NaN 299.910154649519 250943.234628323 NaN NaN NaN NaN NaN NaN
7118 NaN NaN 83523897608708.3 7.04737342064144e+17 NaN NaN NaN NaN NaN NaN
7119 NaN NaN 212.632568003487 136831.202748708 NaN NaN NaN NaN NaN NaN
7120 NaN NaN 1.11817565440048e+32 1.67855814580315e+36 NaN NaN NaN NaN NaN NaN
7121 NaN NaN 187.425900867356 79279.3066302545 NaN NaN NaN NaN NaN NaN
7122 NaN NaN 7.5655990079759e+24 1.18167843896781e+29 NaN NaN NaN NaN NaN NaN
7123 NaN NaN 185.932925731678 40460.0228665276 NaN NaN NaN NaN NaN NaN
7124 NaN NaN 2.95443251235857e+92 4.66085476995441e+96 NaN NaN NaN NaN NaN NaN
7125 NaN NaN 184.112018986201 29055.2920170594 NaN NaN NaN NaN NaN NaN
7126 NaN NaN 8.74201451447815e+46 5.80079698768022e+50 NaN NaN NaN NaN NaN NaN
7127 NaN NaN 184.950524253985 18418.7053383526 NaN NaN NaN NaN NaN NaN
7128 NaN NaN 5.16834185217851e+47 2.11894654437147e+51 NaN NaN NaN NaN NaN NaN
7129 NaN NaN 183.157690446581 17118.5993475385 NaN NaN NaN NaN NaN NaN
7130 NaN NaN 1.70904703687723e+15 3.50432523661417e+18 NaN NaN NaN NaN NaN NaN
7131 NaN NaN 182.316373164425 16030.892574903 NaN NaN NaN NaN NaN NaN
7132 NaN NaN 90391583252316.7 1.09298657243107e+17 NaN NaN NaN NaN NaN NaN
7133 NaN NaN 171.588804285659 19670.026506098 NaN NaN NaN NaN NaN NaN
7134 NaN NaN 8157560084644.95 3.11538267489641e+16 NaN NaN NaN NaN NaN NaN
7135 NaN NaN 159.620231160087 25471.3618610117 NaN NaN NaN NaN NaN NaN
7136 NaN NaN 5.20940210249679e+16 1.30967955454892e+20 NaN NaN NaN NaN NaN NaN
7137 NaN NaN 154.475885796796 35725.583767113 NaN NaN NaN NaN NaN NaN
7138 NaN NaN 399.869743507927 152404.05152473 NaN NaN NaN NaN NaN NaN
7139 NaN NaN 182.485852906257 44534.40547595 NaN NaN NaN NaN NaN NaN
7140 NaN NaN 300.174383630858 75644.9959654874 NaN NaN NaN NaN NaN NaN
7141 NaN NaN 104728.088394079 35224919.7402803 NaN NaN NaN NaN NaN NaN
7142 NaN NaN 126.966441630987 39317.346521391 NaN NaN NaN NaN NaN NaN
7143 NaN NaN 55.2846839781592 513551.997487971 NaN NaN NaN NaN NaN NaN
7144 NaN NaN 126.469926758089 12468.2433649067 NaN NaN NaN NaN NaN NaN
7145 NaN NaN 310.924835882186 732533.406058807 NaN NaN NaN NaN NaN NaN
7146 NaN NaN 114.725470087937 160398.830453159 NaN NaN NaN NaN NaN NaN
7147 NaN NaN 289.644015644109 842896.912941517 NaN NaN NaN NaN NaN NaN
7148 NaN NaN 134.810740208621 60014.1799569988 NaN NaN NaN NaN NaN NaN
7149 NaN NaN 159788.024596251 20299208804.4844 NaN NaN NaN NaN NaN NaN
7150 NaN NaN 256.948512368592 162423.7306707 NaN NaN NaN NaN NaN NaN
7151 NaN NaN 6580086.08946109 142592191861.39 NaN NaN NaN NaN NaN NaN
7152 NaN NaN 311.430164215219 364237.513137875 NaN NaN NaN NaN NaN NaN
7153 NaN NaN 271985.301379735 1831562265.43882 NaN NaN NaN NaN NaN NaN
7154 NaN NaN 157.003305971453 66726.2905833686 NaN NaN NaN NaN NaN NaN
7155 NaN NaN 1.80115468325527e+35 4.21985397599396e+40 NaN NaN NaN NaN NaN NaN
7156 NaN NaN 142.368840626252 49254.2606656559 NaN NaN NaN NaN NaN NaN
7157 NaN NaN 5.64783866967223e+33 4.79397047419394e+38 NaN NaN NaN NaN NaN NaN
7158 NaN NaN 138.938815582127 28563.1550741236 NaN NaN NaN NaN NaN NaN
7159 NaN NaN 1.09828199098689e+45 5.92216082373507e+49 NaN NaN NaN NaN NaN NaN
7160 NaN NaN 121.698571843495 34051.6784461376 NaN NaN NaN NaN NaN NaN
7161 NaN NaN 8.09783799227898e+25 1.59673542386982e+29 NaN NaN NaN NaN NaN NaN
7162 NaN NaN 113.618060353721 28171.1570852505 NaN NaN NaN NaN NaN NaN
7163 NaN NaN 8.00519033292317e+32 5.265166000764e+36 NaN NaN NaN NaN NaN NaN
7164 NaN NaN 87.7890853470651 32804.7785933414 NaN NaN NaN NaN NaN NaN
7165 NaN NaN 1.11653182916363e+38 8.91729817481781e+39 NaN NaN NaN NaN NaN NaN
7166 NaN NaN 62.3033267164897 48108.6413535497 NaN NaN NaN NaN NaN NaN
7167 NaN NaN 1.43779484235376e+15 2.25726599556056e+18 NaN NaN NaN NaN NaN NaN
7168 NaN NaN 207.035105973367 94245.2743472515 NaN NaN NaN NaN NaN NaN
7169 NaN NaN 2400.48079481143 19481690.705821 NaN NaN NaN NaN NaN NaN
7170 NaN NaN 305.433964810907 78951.328958855 NaN NaN NaN NaN NaN NaN
7171 NaN NaN 52447.3374668613 17082368.6835549 NaN NaN NaN NaN NaN NaN
7172 NaN NaN 149.345438519366 47583.2764308204 NaN NaN NaN NaN NaN NaN
7173 NaN NaN 59.2940875434829 1341628.43987688 NaN NaN NaN NaN NaN NaN
7174 NaN NaN 149.055664021155 13932.9101133513 NaN NaN NaN NaN NaN NaN
7175 NaN NaN 204.571757560021 549261.39246711 NaN NaN NaN NaN NaN NaN
7176 NaN NaN 153.914738926488 775765.73795046 NaN NaN NaN NaN NaN NaN
7177 NaN NaN 229.590549204208 237676.634962119 NaN NaN NaN NaN NaN NaN
7178 NaN NaN 6.18466846569816e+15 3.96007658548403e+19 NaN NaN NaN NaN NaN NaN
7179 NaN NaN 158.71585765391 118595.625971589 NaN NaN NaN NaN NaN NaN
7180 NaN NaN 2.26874050226422e+38 4.50589154042148e+42 NaN NaN NaN NaN NaN NaN
7181 NaN NaN 137.695284918421 63917.6497919119 NaN NaN NaN NaN NaN NaN
7182 NaN NaN 1.4789928522396e+34 3.12067360854063e+38 NaN NaN NaN NaN NaN NaN
7183 NaN NaN 134.148450239287 34022.3905383962 NaN NaN NaN NaN NaN NaN
7184 NaN NaN 7.19542695524933e+100 1.11824582620602e+105 NaN NaN NaN NaN NaN NaN
7185 NaN NaN 131.870888878335 25291.3471263143 NaN NaN NaN NaN NaN NaN
7186 NaN NaN 2.64107400639084e+86 2.27240462851461e+90 NaN NaN NaN NaN NaN NaN
7187 NaN NaN 130.87245526578 17119.1675728608 NaN NaN NaN NaN NaN NaN
7188 NaN NaN 1.86480786021868e+100 1.0624756967592e+104 NaN NaN NaN NaN NaN NaN
7189 NaN NaN 127.915485778031 15621.4489042623 NaN NaN NaN NaN NaN NaN
7190 NaN NaN 2.5429143896347e+41 5.49420745261482e+45 NaN NaN NaN NaN NaN NaN
7191 NaN NaN 126.022688203965 15197.3667927119 NaN NaN NaN NaN NaN NaN
7192 NaN NaN 4.5857871194555e+29 8.00171680334345e+32 NaN NaN NaN NaN NaN NaN
7193 NaN NaN 115.6160076306 18288.6423729749 NaN NaN NaN NaN NaN NaN
7194 NaN NaN 1.22681830436529e+49 1.30929668004034e+53 NaN NaN NaN NaN NaN NaN
7195 NaN NaN 106.712009600541 22919.7212833514 NaN NaN NaN NaN NaN NaN
7196 NaN NaN 6.10074397561732e+37 8.31352417600696e+40 NaN NaN NaN NaN NaN NaN
7197 NaN NaN 109.083440635468 29117.0858843985 NaN NaN NaN NaN NaN NaN
7198 NaN NaN 1410381143010.86 515616753805058 NaN NaN NaN NaN NaN NaN
7199 NaN NaN 113.573801549235 37057.1494989021 NaN NaN NaN NaN NaN NaN
7200 NaN NaN 507.979783735077 107376.236201763 NaN NaN NaN NaN NaN NaN
7201 NaN NaN 25372.4059477072 8109675.39017542 NaN NaN NaN NaN NaN NaN
7202 NaN NaN 176.489771272355 50994.6876227632 NaN NaN NaN NaN NaN NaN
7203 NaN NaN 2.89430804457911e+15 6.7092878192688e+19 NaN NaN NaN NaN NaN NaN
7204 NaN NaN 177.407753087257 15332.7080365045 NaN NaN NaN NaN NaN NaN
7205 NaN NaN 2487.64782382966 17621965.3443664 NaN NaN NaN NaN NaN NaN
7206 NaN NaN 178.552165858561 31669.520056536 NaN NaN NaN NaN NaN NaN
7207 NaN NaN 3280.10516332009 10101856.0907281 NaN NaN NaN NaN NaN NaN
7208 NaN NaN 218.918855492802 82916.2676035031 NaN NaN NaN NaN NaN NaN
7209 NaN NaN 5929773466.8768 10937245395232.2 NaN NaN NaN NaN NaN NaN
7210 NaN NaN 317.791932943116 273475.110447563 NaN NaN NaN NaN NaN NaN
7211 NaN NaN 112995.218625416 4643154968.68567 NaN NaN NaN NaN NaN NaN
7212 NaN NaN 242.934606249884 212435.261013884 NaN NaN NaN NaN NaN NaN
7213 NaN NaN 8865.50254721543 156174364.043978 NaN NaN NaN NaN NaN NaN
7214 NaN NaN 120.305308218126 52648.9509803002 NaN NaN NaN NaN NaN NaN
7215 NaN NaN 1.88157236918742e+34 1.18784522736069e+38 NaN NaN NaN NaN NaN NaN
7216 NaN NaN 111.569510830228 40102.7639618313 NaN NaN NaN NaN NaN NaN
7217 NaN NaN 2.62712532761671e+27 2.26695826739691e+31 NaN NaN NaN NaN NaN NaN
7218 NaN NaN 107.891532670966 25578.1486187143 NaN NaN NaN NaN NaN NaN
7219 NaN NaN 3.01970827502571e+20 9.20793425463213e+23 NaN NaN NaN NaN NaN NaN
7220 NaN NaN 95.0763566743096 32609.0104087505 NaN NaN NaN NaN NaN NaN
7221 NaN NaN 1.56871338033688e+16 3.91633171606562e+20 NaN NaN NaN NaN NaN NaN
7222 NaN NaN 88.1119399784452 29285.2109908713 NaN NaN NaN NaN NaN NaN
7223 NaN NaN 6.767898882664e+28 4.36520307264591e+31 NaN NaN NaN NaN NaN NaN
7224 NaN NaN 69.9311685022273 33663.8990692297 NaN NaN NaN NaN NaN NaN
7225 NaN NaN 8.91227671208475e+26 1.14126171568038e+30 NaN NaN NaN NaN NaN NaN
7226 NaN NaN 71.5337740897955 51787.8117560507 NaN NaN NaN NaN NaN NaN
7227 NaN NaN 1.21412860789437e+19 8.26186413325739e+21 NaN NaN NaN NaN NaN NaN
7228 NaN NaN 395.282028808776 134254.627295116 NaN NaN NaN NaN NaN NaN
7229 NaN NaN 27205.8785100014 16756541.2769827 NaN NaN NaN NaN NaN NaN
7230 NaN NaN 570.601802080241 102992.685377396 NaN NaN NaN NaN NaN NaN
7231 NaN NaN 12339.9694124504 3919999.20683934 NaN NaN NaN NaN NaN NaN
7232 NaN NaN 212.780023131707 58390.924074012 NaN NaN NaN NaN NaN NaN
7233 NaN NaN 88.3788128044727 376879.754513908 NaN NaN NaN NaN NaN NaN
7234 NaN NaN 210.881759493755 15522.3580779586 NaN NaN NaN NaN NaN NaN
7235 NaN NaN 277.81521957586 533529.175642844 NaN NaN NaN NaN NaN NaN
7236 NaN NaN 589759675.249161 1302985087326.57 NaN NaN NaN NaN NaN NaN
7237 NaN NaN 251.865503727958 199533.420906478 NaN NaN NaN NaN NaN NaN
7238 NaN NaN 1.38321202804068e+37 7.84541246717288e+40 NaN NaN NaN NaN NaN NaN
7239 NaN NaN 128.568667221335 94691.2807070571 NaN NaN NaN NaN NaN NaN
7240 NaN NaN 1.64880422376152e+53 4.56772930724694e+57 NaN NaN NaN NaN NaN NaN
7241 NaN NaN 107.650568513834 57622.2044738713 NaN NaN NaN NaN NaN NaN
7242 NaN NaN 3.13588138949404e+40 8.31046298274904e+44 NaN NaN NaN NaN NaN NaN
7243 NaN NaN 104.663603497588 31195.3226184216 NaN NaN NaN NaN NaN NaN
7244 NaN NaN 1.28760344360633e+122 2.58205140770648e+126 NaN NaN NaN NaN NaN NaN
7245 NaN NaN 102.576706284082 21338.5138630268 NaN NaN NaN NaN NaN NaN
7246 NaN NaN 2.33005146492994e+65 2.03621141399485e+69 NaN NaN NaN NaN NaN NaN
7247 NaN NaN 101.790909970231 13924.6988291946 NaN NaN NaN NaN NaN NaN
7248 NaN NaN 1.15975228501255e+64 6.34006855217885e+67 NaN NaN NaN NaN NaN NaN
7249 NaN NaN 100.300027768605 13472.0488253974 NaN NaN NaN NaN NaN NaN
7250 NaN NaN 1.89432637499713e+21 4.52113792621833e+24 NaN NaN NaN NaN NaN NaN
7251 NaN NaN 99.433842207817 13504.4152575962 NaN NaN NaN NaN NaN NaN
7252 NaN NaN 7.42703463783047e+16 1.22851077230546e+20 NaN NaN NaN NaN NaN NaN
7253 NaN NaN 93.6087788268525 17599.5218229198 NaN NaN NaN NaN NaN NaN
7254 NaN NaN 2.18654120117322e+24 1.66346543361918e+28 NaN NaN NaN NaN NaN NaN
7255 NaN NaN 86.8334801752574 23692.1282671396 NaN NaN NaN NaN NaN NaN
7256 NaN NaN 1.02594652858621e+18 1.84143986154105e+21 NaN NaN NaN NaN NaN NaN
7257 NaN NaN 85.3432211055278 33236.4185240939 NaN NaN NaN NaN NaN NaN
7258 NaN NaN 523565.119628706 139422666.687175 NaN NaN NaN NaN NaN NaN
7259 NaN NaN 97.4930883536639 40262.3521102468 NaN NaN NaN NaN NaN NaN
7260 NaN NaN 609.808267729952 108857.375840228 NaN NaN NaN NaN NaN NaN
7261 NaN NaN 6159.02272863489 1967053.72011473 NaN NaN NaN NaN NaN NaN
7262 NaN NaN 247.020821125876 65476.4306392403 NaN NaN NaN NaN NaN NaN
7263 NaN NaN 1.48442297769106e+15 3.08123681843525e+19 NaN NaN NaN NaN NaN NaN
7264 NaN NaN 248.802639745393 18597.5795902773 NaN NaN NaN NaN NaN NaN
7265 NaN NaN 348.448727145752 2435157.78073382 NaN NaN NaN NaN NaN NaN
7266 NaN NaN 249.066736080954 36577.6663974433 NaN NaN NaN NaN NaN NaN
7267 NaN NaN 89.5912952249451 295364.640177649 NaN NaN NaN NaN NaN NaN
7268 NaN NaN 260.297299421121 97937.2224886301 NaN NaN NaN NaN NaN NaN
7269 NaN NaN 4865.28050861369 71049352.2540941 NaN NaN NaN NaN NaN NaN
7270 NaN NaN 316.45508238869 277916.510284114 NaN NaN NaN NaN NaN NaN
7271 NaN NaN 32753952.0795145 143036350944.165 NaN NaN NaN NaN NaN NaN
7272 NaN NaN 223.282203621 233662.540743734 NaN NaN NaN NaN NaN NaN
7273 NaN NaN 1711029470.00427 19770815516362.3 NaN NaN NaN NaN NaN NaN
7274 NaN NaN 100.550242799084 75616.4005207978 NaN NaN NaN NaN NaN NaN
7275 NaN NaN 1.26743406877119e+20 2.38158650052969e+24 NaN NaN NaN NaN NaN NaN
7276 NaN NaN 87.4312350804626 66408.7524409801 NaN NaN NaN NaN NaN NaN
7277 NaN NaN 1.24912484436382e+18 5.20239787209978e+21 NaN NaN NaN NaN NaN NaN
7278 NaN NaN 80.7194857801856 40342.1701438082 NaN NaN NaN NaN NaN NaN
7279 NaN NaN 3.82945980651859e+24 3.26780269024577e+29 NaN NaN NaN NaN NaN NaN
7280 NaN NaN 67.5234918903495 51445.5845565519 NaN NaN NaN NaN NaN NaN
7281 NaN NaN 3.51493385177221e+18 9.10025429024419e+22 NaN NaN NaN NaN NaN NaN
7282 NaN NaN 60.4501681781733 42421.680049863 NaN NaN NaN NaN NaN NaN
7283 NaN NaN 4.22153917785444e+23 1.00118536085376e+28 NaN NaN NaN NaN NaN NaN
7284 NaN NaN 56.0188496321113 45413.1207377857 NaN NaN NaN NaN NaN NaN
7285 NaN NaN 1.05230683744638e+44 3.84531720739473e+47 NaN NaN NaN NaN NaN NaN
7286 NaN NaN 144.553286904519 86487.5038944934 NaN NaN NaN NaN NaN NaN
7287 NaN NaN 1.06216597558062e+25 8.7438040397691e+27 NaN NaN NaN NaN NaN NaN
7288 NaN NaN 567.424860341954 173884.168917658 NaN NaN NaN NaN NaN NaN
7289 NaN NaN 90.2149538407489 41616.5167241549 NaN NaN NaN NaN NaN NaN
7290 NaN NaN 712.974034039486 134072.202082208 NaN NaN NaN NaN NaN NaN
7291 NaN NaN 3185.9338128244 1033209.3029926 NaN NaN NaN NaN NaN NaN
7292 NaN NaN 288.875315674042 65228.936092298 NaN NaN NaN NaN NaN NaN
7293 NaN NaN 52.08450731167 555704.145176185 NaN NaN NaN NaN NaN NaN
7294 NaN NaN 287.05692555767 19791.0301624488 NaN NaN NaN NaN NaN NaN
7295 NaN NaN 113.103454214022 449141.26639048 NaN NaN NaN NaN NaN NaN
7296 NaN NaN 287.516585001162 38817.6369149773 NaN NaN NaN NaN NaN NaN
7297 NaN NaN 569.40116320628 1766386.91248367 NaN NaN NaN NaN NaN NaN
7298 NaN NaN 308.439635500874 89982.4149604072 NaN NaN NaN NaN NaN NaN
7299 NaN NaN 155.177453372271 55239633.2975579 NaN NaN NaN NaN NaN NaN
7300 NaN NaN 128.516401650399 2218197.36504368 NaN NaN NaN NaN NaN NaN
7301 NaN NaN 84.5489788799864 49173.391047619 NaN NaN NaN NaN NaN NaN
7302 NaN NaN 532572.543528556 2525715644.66471 NaN NaN NaN NaN NaN NaN
7303 NaN NaN 83.2888526389154 23416.6163835415 NaN NaN NaN NaN NaN NaN
7304 NaN NaN 110.345507456894 132816.715845898 NaN NaN NaN NaN NaN NaN
7305 NaN NaN 108.772875491804 180193.548708717 NaN NaN NaN NaN NaN NaN
7306 NaN NaN 83.7342628635233 85953.1639235627 NaN NaN NaN NaN NaN NaN
7307 NaN NaN 70.0829318447625 285298.595723622 NaN NaN NaN NaN NaN NaN
7308 NaN NaN 74.2896868666071 57661.4611554499 NaN NaN NaN NaN NaN NaN
7309 NaN NaN 9454.88512663559 47012017.4131761 NaN NaN NaN NaN NaN NaN
7310 NaN NaN 56.5631730247443 84536.6913383138 NaN NaN NaN NaN NaN NaN
7311 NaN NaN 178.009251864749 1734670.31453553 NaN NaN NaN NaN NaN NaN
7312 NaN NaN 60.7950511301744 92870.416143137 NaN NaN NaN NaN NaN NaN
7313 NaN NaN 102229.999587132 450317238.207824 NaN NaN NaN NaN NaN NaN
7314 NaN NaN 119.393221725469 111462.800678767 NaN NaN NaN NaN NaN NaN
7315 NaN NaN 1622498.60527536 10585366831.6156 NaN NaN NaN NaN NaN NaN
7316 NaN NaN 286.525955206956 129293.037909214 NaN NaN NaN NaN NaN NaN
7317 NaN NaN 114096.782613366 1510809526.76141 NaN NaN NaN NaN NaN NaN
7318 NaN NaN 591.186971772528 173510.653932782 NaN NaN NaN NaN NaN NaN
7319 NaN NaN 90.3159182451922 56298.3091971355 NaN NaN NaN NaN NaN NaN
7320 NaN NaN 716.968408280681 135749.717759931 NaN NaN NaN NaN NaN NaN
7321 NaN NaN 1715.2448034911 569294.463252386 NaN NaN NaN NaN NaN NaN
7322 NaN NaN 320.569519867431 76477.5431064918 NaN NaN NaN NaN NaN NaN
7323 NaN NaN 924819.94104899 12376869659.614 NaN NaN NaN NaN NaN NaN
7324 NaN NaN 321.492953459781 20888.5938272298 NaN NaN NaN NaN NaN NaN
7325 NaN NaN 161.480936273422 969570.808154006 NaN NaN NaN NaN NaN NaN
7326 NaN NaN 321.755635553459 39871.2140044524 NaN NaN NaN NaN NaN NaN
7327 NaN NaN 80.1451997781478 209909.247463072 NaN NaN NaN NaN NaN NaN
7328 NaN NaN 303.353615137224 610181.869193308 NaN NaN NaN NaN NaN NaN
7329 NaN NaN 79.1398012833462 96608.346406946 NaN NaN NaN NaN NaN NaN
7330 NaN NaN 22647824.4907203 325128175203.283 NaN NaN NaN NaN NaN NaN
7331 NaN NaN 77.1421792902078 47894.3549802304 NaN NaN NaN NaN NaN NaN
7332 NaN NaN 364239.832180032 8375775882.76712 NaN NaN NaN NaN NaN NaN
7333 NaN NaN 76.7461828456317 23931.7153231029 NaN NaN NaN NaN NaN NaN
7334 NaN NaN 4.19031504567525e+35 6.62121627908967e+39 NaN NaN NaN NaN NaN NaN
7335 NaN NaN 76.3764487693518 17469.0711808125 NaN NaN NaN NaN NaN NaN
7336 NaN NaN 1.92590962426708e+33 1.62265446419669e+37 NaN NaN NaN NaN NaN NaN
7337 NaN NaN 75.9533259859077 12618.9940969455 NaN NaN NaN NaN NaN NaN
7338 NaN NaN 9.48299599164056e+34 4.74984967560223e+38 NaN NaN NaN NaN NaN NaN
7339 NaN NaN 75.2132473156101 12793.4223452321 NaN NaN NaN NaN NaN NaN
7340 NaN NaN 5788775501726.28 1.41884361535642e+16 NaN NaN NaN NaN NaN NaN
7341 NaN NaN 74.6165532276473 13657.7465905094 NaN NaN NaN NaN NaN NaN
7342 NaN NaN 26817352647.5125 44398154730742 NaN NaN NaN NaN NaN NaN
7343 NaN NaN 70.8263611127636 18865.0898708008 NaN NaN NaN NaN NaN NaN
7344 NaN NaN 4.14840220870211e+17 5.5488527200863e+21 NaN NaN NaN NaN NaN NaN
7345 NaN NaN 65.6526136691703 26212.0858256656 NaN NaN NaN NaN NaN NaN
7346 NaN NaN 15697891910869.4 4.36326295999499e+16 NaN NaN NaN NaN NaN NaN
7347 NaN NaN 63.4229429793614 37843.3050882642 NaN NaN NaN NaN NaN NaN
7348 NaN NaN 3446823.31302338 2961468380.00508 NaN NaN NaN NaN NaN NaN
7349 NaN NaN 406.424579677474 807923.88458364 NaN NaN NaN NaN NaN NaN
7350 NaN NaN 663.859038716936 130779.282315847 NaN NaN NaN NaN NaN NaN
7351 NaN NaN 962.468922537537 328804.429490357 NaN NaN NaN NaN NaN NaN
7352 NaN NaN 346.626328449824 91662.3136385984 NaN NaN NaN NaN NaN NaN
7353 NaN NaN 919.16177702759 11209397.071028 NaN NaN NaN NaN NaN NaN
7354 NaN NaN 346.52955085955 25866.5550049653 NaN NaN NaN NaN NaN NaN
7355 NaN NaN 69.3196213136536 474263.704660975 NaN NaN NaN NaN NaN NaN
7356 NaN NaN 349.188989224745 57158.9541767037 NaN NaN NaN NaN NaN NaN
7357 NaN NaN 84.4999170008227 181204.868103793 NaN NaN NaN NaN NaN NaN
7358 NaN NaN 1326.08150289308 6322081.51023754 NaN NaN NaN NaN NaN NaN
7359 NaN NaN 68.2177872300456 93229.0452632623 NaN NaN NaN NaN NaN NaN
7360 NaN NaN 301.363513643721 247673.81930396 NaN NaN NaN NaN NaN NaN
7361 NaN NaN 92.7843187845779 2387364.65232304 NaN NaN NaN NaN NaN NaN
7362 NaN NaN 175.47855269033 163950.935946735 NaN NaN NaN NaN NaN NaN
7363 NaN NaN 137.126452072312 1075391.39270149 NaN NaN NaN NaN NaN NaN
7364 NaN NaN 88.1365776615272 118992.667294213 NaN NaN NaN NaN NaN NaN
7365 NaN NaN 96.3272539584817 175399.183287568 NaN NaN NaN NaN NaN NaN
7366 NaN NaN 70.6710005153826 152121.366155504 NaN NaN NaN NaN NaN NaN
7367 NaN NaN 70.6576295546521 12532.0075570286 NaN NaN NaN NaN NaN NaN
7368 NaN NaN 56.4529800666895 166406.636949732 NaN NaN NaN NaN NaN NaN
7369 NaN NaN 70.3448163501631 11908.6694358999 NaN NaN NaN NaN NaN NaN
7370 NaN NaN 132.278986913312 267746.002670259 NaN NaN NaN NaN NaN NaN
7371 NaN NaN 70.3827230191818 13435.0632164182 NaN NaN NaN NaN NaN NaN
7372 NaN NaN 611.392776941285 596367.348349494 NaN NaN NaN NaN NaN NaN
7373 NaN NaN 70.0153203688289 18722.5045643366 NaN NaN NaN NaN NaN NaN
7374 NaN NaN 916.02007907281 556781.149527976 NaN NaN NaN NaN NaN NaN
7375 NaN NaN 69.1613958401088 25524.0657976185 NaN NaN NaN NaN NaN NaN
7376 NaN NaN 805.656189049108 355968.012120137 NaN NaN NaN NaN NaN NaN
7377 NaN NaN 69.9492536802779 36769.8625258866 NaN NaN NaN NaN NaN NaN
7378 NaN NaN 672.202611736127 232847.941008264 NaN NaN NaN NaN NaN NaN
7379 NaN NaN 425.511184991848 305222.534521624 NaN NaN NaN NaN NaN NaN
7380 NaN NaN 703.559817173692 146522.366618964 NaN NaN NaN NaN NaN NaN
7381 NaN NaN 563.05821269731 198585.799493339 NaN NaN NaN NaN NaN NaN
7382 NaN NaN 359.12800363741 116173.525916056 NaN NaN NaN NaN NaN NaN
7383 NaN NaN 59.3090685729139 1030641.24836778 NaN NaN NaN NaN NaN NaN
7384 NaN NaN 358.253727172124 30100.6096079781 NaN NaN NaN NaN NaN NaN
7385 NaN NaN 69.7994723103011 431493.684776037 NaN NaN NaN NaN NaN NaN
7386 NaN NaN 341.877793546876 263839.720072445 NaN NaN NaN NaN NaN NaN
7387 NaN NaN 130.347474818125 146438.836320766 NaN NaN NaN NaN NaN NaN
7388 NaN NaN 1.4617223133812e+24 3.78985202321236e+28 NaN NaN NaN NaN NaN NaN
7389 NaN NaN 75.1451694858665 71327.3487466586 NaN NaN NaN NaN NaN NaN
7390 NaN NaN 3.23638053031185e+16 2.9376742800053e+20 NaN NaN NaN NaN NaN NaN
7391 NaN NaN 65.9942544720726 40499.7676609396 NaN NaN NaN NaN NaN NaN
7392 NaN NaN 441.366125232884 19734737.6319546 NaN NaN NaN NaN NaN NaN
7393 NaN NaN 65.6333765024867 19758.2089543964 NaN NaN NaN NaN NaN NaN
7394 NaN NaN 3823.73303520618 51919981.6392197 NaN NaN NaN NaN NaN NaN
7395 NaN NaN 65.5764979783102 16136.6291806629 NaN NaN NaN NaN NaN NaN
7396 NaN NaN 72.0890842225637 194356.15390843 NaN NaN NaN NaN NaN NaN
7397 NaN NaN 67.0467067045751 24640.6701392776 NaN NaN NaN NaN NaN NaN
7398 NaN NaN 58.5184134854706 64150.7665605657 NaN NaN NaN NaN NaN NaN
7399 NaN NaN 15977.534979475 133060298.265517 NaN NaN NaN NaN NaN NaN
7400 NaN NaN 55.6841704940646 87317.2967505836 NaN NaN NaN NaN NaN NaN
7401 NaN NaN 3418.00855686276 36376380.6804507 NaN NaN NaN NaN NaN NaN
7402 NaN NaN 86.055078402228 94965.2232189531 NaN NaN NaN NaN NaN NaN
7403 NaN NaN 98308823.9946045 520717543967.353 NaN NaN NaN NaN NaN NaN
7404 NaN NaN 206.420796038797 119674.105139441 NaN NaN NaN NaN NaN NaN
7405 NaN NaN 13252536.1504004 110940834581.413 NaN NaN NaN NaN NaN NaN
7406 NaN NaN 518.245213906445 230507.191894484 NaN NaN NaN NaN NaN NaN
7407 NaN NaN 64.7718849662545 41565.0589820064 NaN NaN NaN NaN NaN NaN
7408 NaN NaN 888.321504916158 270109.471776801 NaN NaN NaN NaN NaN NaN
7409 NaN NaN 53.3974491833486 54219.8119244855 NaN NaN NaN NaN NaN NaN
7410 NaN NaN 842.057178718826 171225.758511723 NaN NaN NaN NaN NaN NaN
7411 NaN NaN 343.623924167857 125077.893196969 NaN NaN NaN NaN NaN NaN
7412 NaN NaN 353.691519825313 119598.426313463 NaN NaN NaN NaN NaN NaN
7413 NaN NaN 161237744.626839 2467923463775.62 NaN NaN NaN NaN NaN NaN
7414 NaN NaN 355.159706699466 31774.1426947709 NaN NaN NaN NaN NaN NaN
7415 NaN NaN 6382.23959474974 33341561.5373384 NaN NaN NaN NaN NaN NaN
7416 NaN NaN 354.104547472406 55830.8782230819 NaN NaN NaN NaN NaN NaN
7417 NaN NaN 90.8698874146409 289965.736642462 NaN NaN NaN NaN NaN NaN
7418 NaN NaN 349.014115147403 146149.518452178 NaN NaN NaN NaN NaN NaN
7419 NaN NaN 62.5466804888166 83964.078626235 NaN NaN NaN NaN NaN NaN
7420 NaN NaN 56009860.3985477 408074971779.053 NaN NaN NaN NaN NaN NaN
7421 NaN NaN 63.075127798577 40835.481567788 NaN NaN NaN NaN NaN NaN
7422 NaN NaN 4.8434785154824e+25 9.9714239618463e+29 NaN NaN NaN NaN NaN NaN
7423 NaN NaN 62.055395717165 21299.9217024744 NaN NaN NaN NaN NaN NaN
7424 NaN NaN 8.3483485252321e+41 1.28335257550959e+46 NaN NaN NaN NaN NaN NaN
7425 NaN NaN 61.6512096318451 15903.490319661 NaN NaN NaN NaN NaN NaN
7426 NaN NaN 2.90008100215234e+18 2.51451388008018e+22 NaN NaN NaN NaN NaN NaN
7427 NaN NaN 61.5594466555367 11879.2184283306 NaN NaN NaN NaN NaN NaN
7428 NaN NaN 311801.917826941 1529920574.77829 NaN NaN NaN NaN NaN NaN
7429 NaN NaN 61.6814247251081 17936.0855418823 NaN NaN NaN NaN NaN NaN
7430 NaN NaN 1156.61682616299 1861156.19223997 NaN NaN NaN NaN NaN NaN
7431 NaN NaN 61.6428499287669 20017.3947450722 NaN NaN NaN NaN NaN NaN
7432 NaN NaN 720.334903752298 712767.449152114 NaN NaN NaN NaN NaN NaN
7433 NaN NaN 61.6291629979351 21753.4270998592 NaN NaN NaN NaN NaN NaN
7434 NaN NaN 513.440402862156 316725.859639922 NaN NaN NaN NaN NaN NaN
7435 NaN NaN 65.0743611057967 499904.283874953 NaN NaN NaN NaN NaN NaN
7436 NaN NaN 580.387361872427 222155.830040977 NaN NaN NaN NaN NaN NaN
7437 NaN NaN 2817.3250315353 232561.04729399 NaN NaN NaN NaN NaN NaN
7438 NaN NaN 708.360957636686 187466.004746984 NaN NaN NaN NaN NaN NaN
7439 NaN NaN 54.1790119640126 59982.4697709329 NaN NaN NaN NaN NaN NaN
7440 NaN NaN 724.831327794709 131062.070665905 NaN NaN NaN NaN NaN NaN
7441 NaN NaN 219.321236246772 81911.8786816923 NaN NaN NaN NaN NaN NaN
7442 NaN NaN 340.079237114642 133852.267539895 NaN NaN NaN NaN NaN NaN
7443 NaN NaN 49.2512735539717 796015.195794247 NaN NaN NaN NaN NaN NaN
7444 NaN NaN 338.945898661169 31865.2860539826 NaN NaN NaN NaN NaN NaN
7445 NaN NaN 72.7819220776449 499644.010620008 NaN NaN NaN NaN NaN NaN
7446 NaN NaN 337.45212049623 52842.1582450685 NaN NaN NaN NaN NaN NaN
7447 NaN NaN 24550.7950758321 57146280.9208094 NaN NaN NaN NaN NaN NaN
7448 NaN NaN 280.951478203253 105212.040007335 NaN NaN NaN NaN NaN NaN
7449 NaN NaN 1.36122764956324e+23 6.80893190434974e+27 NaN NaN NaN NaN NaN NaN
7450 NaN NaN 118.692468799105 68745.0245336814 NaN NaN NaN NaN NaN NaN
7451 NaN NaN 8.40650107266967e+23 1.19328538795998e+28 NaN NaN NaN NaN NaN NaN
7452 NaN NaN 68.7267674244574 48493.3896288433 NaN NaN NaN NaN NaN NaN
7453 NaN NaN 1.87598538920765e+37 1.6326164928691e+42 NaN NaN NaN NaN NaN NaN
7454 NaN NaN 59.3312785474227 23970.9376284584 NaN NaN NaN NaN NaN NaN
7455 NaN NaN 3.14603512287718e+78 6.32468199084135e+82 NaN NaN NaN NaN NaN NaN
7456 NaN NaN 58.0965330714258 23800.9381130028 NaN NaN NaN NaN NaN NaN
7457 NaN NaN 9.35449729148633e+37 8.12864649136853e+42 NaN NaN NaN NaN NaN NaN
7458 NaN NaN 56.7077256203617 22203.5064638915 NaN NaN NaN NaN NaN NaN
7459 NaN NaN 1.49192807657026e+25 6.16617180549613e+30 NaN NaN NaN NaN NaN NaN
7460 NaN NaN 53.2761991976867 38943.9574093103 NaN NaN NaN NaN NaN NaN
7461 NaN NaN 2.369348849835e+19 1.02176459593586e+23 NaN NaN NaN NaN NaN NaN
7462 NaN NaN 53.5842494282088 41594.3797284957 NaN NaN NaN NaN NaN NaN
7463 NaN NaN 8.90618372782755e+39 1.3369691156449e+43 NaN NaN NaN NaN NaN NaN
7464 NaN NaN 74.958357361597 55506.8900257119 NaN NaN NaN NaN NaN NaN
7465 NaN NaN 2.51200654014524e+56 2.44329678728379e+60 NaN NaN NaN NaN NaN NaN
7466 NaN NaN 182.332001413544 85395.1269074944 NaN NaN NaN NaN NaN NaN
7467 NaN NaN 5.01606453317374e+42 4.28947650917564e+46 NaN NaN NaN NaN NaN NaN
7468 NaN NaN 9071.00424446137 8341211.02794881 NaN NaN NaN NaN NaN NaN
7469 NaN NaN 3.3945390400202e+21 1.75217388023587e+25 NaN NaN NaN NaN NaN NaN
7470 NaN NaN 521.611874139121 109014.19597863 NaN NaN NaN NaN NaN NaN
7471 NaN NaN 147.367475135959 55636.6978482519 NaN NaN NaN NaN NaN NaN
7472 NaN NaN 313.1386104233 117868.917121537 NaN NaN NaN NaN NaN NaN
7473 NaN NaN 1357.29484580502 13732784.5069027 NaN NaN NaN NaN NaN NaN
7474 NaN NaN 313.317659048365 29773.3443280544 NaN NaN NaN NaN NaN NaN
7475 NaN NaN 74.7285021740789 484103.883996313 NaN NaN NaN NaN NaN NaN
7476 NaN NaN 312.745032465362 49624.405718039 NaN NaN NaN NaN NaN NaN
7477 NaN NaN 291.32030315853 639787.918651628 NaN NaN NaN NaN NaN NaN
7478 NaN NaN 288.531941832774 90943.8329801179 NaN NaN NaN NaN NaN NaN
7479 NaN NaN 610.646045113815 4125111.45902852 NaN NaN NaN NaN NaN NaN
7480 NaN NaN 262.132223085521 173860.888743661 NaN NaN NaN NaN NaN NaN
7481 NaN NaN 136.463631678666 10963139.0972907 NaN NaN NaN NaN NaN NaN
7482 NaN NaN 6.86340901511363e+27 1.17403578918253e+32 NaN NaN NaN NaN NaN NaN
7483 NaN NaN 56.590459652473 17145.6671027683 NaN NaN NaN NaN NaN NaN
7484 NaN NaN 1.78025493253186e+42 3.57763485777728e+46 NaN NaN NaN NaN NaN NaN
7485 NaN NaN 56.2290354880701 27315.9691750614 NaN NaN NaN NaN NaN NaN
7486 NaN NaN 4.87633194516205e+45 8.29807142426113e+49 NaN NaN NaN NaN NaN NaN
7487 NaN NaN 57.5262678095493 135329.076084234 NaN NaN NaN NaN NaN NaN
7488 NaN NaN 6.91296213494799e+51 8.48795525919416e+55 NaN NaN NaN NaN NaN NaN
7489 NaN NaN 194276.812196359 448775147.169909 NaN NaN NaN NaN NaN NaN
7490 NaN NaN 1.20329734482438e+84 3.34699173224606e+88 NaN NaN NaN NaN NaN NaN
7491 NaN NaN 243276165.896592 2124786289616.1 NaN NaN NaN NaN NaN NaN
7492 NaN NaN 1.66048987109987e+80 1.17238713765943e+84 NaN NaN NaN NaN NaN NaN
7493 NaN NaN 4293911469.14612 1407911693705.78 NaN NaN NaN NaN NaN NaN
7494 NaN NaN 2.02151034465933e+86 6.84096466272978e+89 NaN NaN NaN NaN NaN NaN
7495 NaN NaN 162577223.209637 432987715843.005 NaN NaN NaN NaN NaN NaN
7496 NaN NaN 1.44914112582451e+50 2.62069979588479e+53 NaN NaN NaN NaN NaN NaN
7497 NaN NaN 53.8971465102404 54524.6763198479 NaN NaN NaN NaN NaN NaN
7498 NaN NaN 2.18346701480047e+15 3.9465170605094e+18 NaN NaN NaN NaN NaN NaN
7499 NaN NaN 54.6199667418697 73946.9444560342 NaN NaN NaN NaN NaN NaN
7500 NaN NaN 692696848.334192 1605752519638.58 NaN NaN NaN NaN NaN NaN
7501 NaN NaN 105.463202565614 39101.925427733 NaN NaN NaN NaN NaN NaN
7502 NaN NaN 282.390346666365 116718.982069989 NaN NaN NaN NaN NaN NaN
7503 NaN NaN 44915.414319625 598400030.523167 NaN NaN NaN NaN NaN NaN
7504 NaN NaN 283.067687530519 26418.8605424296 NaN NaN NaN NaN NaN NaN
7505 NaN NaN 82.6007725798973 469368.448843103 NaN NaN NaN NaN NaN NaN
7506 NaN NaN 283.026873907382 37189.8575970143 NaN NaN NaN NaN NaN NaN
7507 NaN NaN 74.6467682423455 106515.299833964 NaN NaN NaN NaN NaN NaN
7508 NaN NaN 2.94119691183682e+17 1.21660145060719e+21 NaN NaN NaN NaN NaN NaN
7509 NaN NaN 57.910530338601 62955.7688765313 NaN NaN NaN NaN NaN NaN
7510 NaN NaN 1.93894610400588e+35 2.25011678764653e+39 NaN NaN NaN NaN NaN NaN
7511 NaN NaN 55.1588362868371 35597.9313536683 NaN NaN NaN NaN NaN NaN
7512 NaN NaN 1.63946755062877e+20 1.95014847219191e+24 NaN NaN NaN NaN NaN NaN
7513 NaN NaN 55.0207988175089 18478.7912275699 NaN NaN NaN NaN NaN NaN
7514 NaN NaN 1.72127720986181e+23 2.61002799450061e+27 NaN NaN NaN NaN NaN NaN
7515 NaN NaN 54.9984529711652 15691.2670485741 NaN NaN NaN NaN NaN NaN
7516 NaN NaN 4004407769.69911 58689038900904.5 NaN NaN NaN NaN NaN NaN
7517 NaN NaN 55.0339925765212 12721.8121557245 NaN NaN NaN NaN NaN NaN
7518 NaN NaN 51280289349.9125 986579159641978 NaN NaN NaN NaN NaN NaN
7519 NaN NaN 55.0100197643764 14104.6948829486 NaN NaN NaN NaN NaN NaN
7520 NaN NaN 112809792604.775 148079679374572 NaN NaN NaN NaN NaN NaN
7521 NaN NaN 58.377317970978 405259.636305595 NaN NaN NaN NaN NaN NaN
7522 NaN NaN 168949147034.538 373813516947132 NaN NaN NaN NaN NaN NaN
7523 NaN NaN 54.5661636122179 26624.6538830903 NaN NaN NaN NaN NaN NaN
7524 NaN NaN 30505914186.0432 31292697553230 NaN NaN NaN NaN NaN NaN
7525 NaN NaN 53.805623389687 37798.2249773556 NaN NaN NaN NaN NaN NaN
7526 NaN NaN 9174176117.07686 5441726266321.22 NaN NaN NaN NaN NaN NaN
7527 NaN NaN 53.6481193680913 55872.9566201372 NaN NaN NaN NaN NaN NaN
7528 NaN NaN 260801022086.746 295729796791440 NaN NaN NaN NaN NaN NaN
7529 NaN NaN 53.5334036354124 81814.6452880563 NaN NaN NaN NaN NaN NaN
7530 NaN NaN 36788360.7243998 69973112286.6986 NaN NaN NaN NaN NaN NaN
7531 NaN NaN 81.4369583433665 34177.0642487411 NaN NaN NaN NaN NaN NaN
7532 NaN NaN 252.995829174106 94507.3952574879 NaN NaN NaN NaN NaN NaN
7533 NaN NaN 47.2068205050703 696790.201090069 NaN NaN NaN NaN NaN NaN
7534 NaN NaN 252.305625968035 21969.3788244947 NaN NaN NaN NaN NaN NaN
7535 NaN NaN 54.9994886975496 327762.921244433 NaN NaN NaN NaN NaN NaN
7536 NaN NaN 251.420424400839 36362.4671531096 NaN NaN NaN NaN NaN NaN
7537 NaN NaN 64.6990930029045 122765.238625648 NaN NaN NaN NaN NaN NaN
7538 NaN NaN 573441690070.634 3.61739664780314e+15 NaN NaN NaN NaN NaN NaN
7539 NaN NaN 54.1482770855198 71496.9764077604 NaN NaN NaN NaN NaN NaN
7540 NaN NaN 273.666657576596 5541102.68963975 NaN NaN NaN NaN NaN NaN
7541 NaN NaN 54.8558415204834 36250.6706214225 NaN NaN NaN NaN NaN NaN
7542 NaN NaN 185.614844355666 188378.269979605 NaN NaN NaN NaN NaN NaN
7543 NaN NaN 54.8098167370505 18455.2049764443 NaN NaN NaN NaN NaN NaN
7544 NaN NaN 57.6785922867492 83393.2868910768 NaN NaN NaN NaN NaN NaN
7545 NaN NaN 71344.0434383767 926787160.556634 NaN NaN NaN NaN NaN NaN
7546 NaN NaN 82.9576276802947 2511169.23952145 NaN NaN NaN NaN NaN NaN
7547 NaN NaN 745056932.498876 9501462776637.38 NaN NaN NaN NaN NaN NaN
7548 NaN NaN 917.893977243207 18026016.5733068 NaN NaN NaN NaN NaN NaN
7549 NaN NaN 1.72964241297999e+18 9.1340435765545e+21 NaN NaN NaN NaN NaN NaN
7550 NaN NaN 1313.82654989721 839023.179013368 NaN NaN NaN NaN NaN NaN
7551 NaN NaN 5677740901096.38 9.56744379447103e+15 NaN NaN NaN NaN NaN NaN
7552 NaN NaN 865.661796117706 492647.322060393 NaN NaN NaN NaN NaN NaN
7553 NaN NaN 3.34320933616918e+22 1.09567973984278e+26 NaN NaN NaN NaN NaN NaN
7554 NaN NaN 1959.43564860828 456783.524812839 NaN NaN NaN NaN NaN NaN
7555 NaN NaN 4.81595934577875e+18 4.32533339361103e+22 NaN NaN NaN NaN NaN NaN
7556 NaN NaN 1464.67200118067 434325.057417813 NaN NaN NaN NaN NaN NaN
7557 NaN NaN 389906595.027569 1652298998035.11 NaN NaN NaN NaN NaN NaN
7558 NaN NaN 435.048830025416 121507.454835144 NaN NaN NaN NaN NaN NaN
7559 NaN NaN 466.207981578387 1914185.60704986 NaN NaN NaN NaN NaN NaN
7560 NaN NaN 9115.02638908885 12375457.5620264 NaN NaN NaN NaN NaN NaN
7561 NaN NaN 68.1596827671601 33261.9708697019 NaN NaN NaN NaN NaN NaN
7562 NaN NaN 223.082680272765 81305.3448629785 NaN NaN NaN NaN NaN NaN
7563 NaN NaN 5961408.24954068 98165357473.414 NaN NaN NaN NaN NaN NaN
7564 NaN NaN 223.58217019551 17661.2268232637 NaN NaN NaN NaN NaN NaN
7565 NaN NaN 98.2194568521599 503174.893631778 NaN NaN NaN NaN NaN NaN
7566 NaN NaN 223.562786456258 26031.8452403514 NaN NaN NaN NaN NaN NaN
7567 NaN NaN 55.7352111709677 163135.831399451 NaN NaN NaN NaN NaN NaN
7568 NaN NaN 222.13503237143 52543.4227971063 NaN NaN NaN NaN NaN NaN
7569 NaN NaN 59.9274750682513 78798.2365518587 NaN NaN NaN NaN NaN NaN
7570 NaN NaN 174.514478403906 91244.7339840294 NaN NaN NaN NaN NaN NaN
7571 NaN NaN 60.2624737547686 2402792.79313626 NaN NaN NaN NaN NaN NaN
7572 NaN NaN 101.074292828432 92296.2086933823 NaN NaN NaN NaN NaN NaN
7573 NaN NaN 97.5893833744454 14274233.4508979 NaN NaN NaN NaN NaN NaN
7574 NaN NaN 53.1787403235993 51331.5719210813 NaN NaN NaN NaN NaN NaN
7575 NaN NaN 289684842.954532 436541239230.077 NaN NaN NaN NaN NaN NaN
7576 NaN NaN 53.2825833628567 39726.1391917325 NaN NaN NaN NaN NaN NaN
7577 NaN NaN 149037978172.696 825366532720906 NaN NaN NaN NaN NaN NaN
7578 NaN NaN 54.689459401753 30592.1464658422 NaN NaN NaN NaN NaN NaN
7579 NaN NaN 1.15094231049375e+30 1.61346137748607e+33 NaN NaN NaN NaN NaN NaN
7580 NaN NaN 59.2760266373795 44920.8536499193 NaN NaN NaN NaN NaN NaN
7581 NaN NaN 4.88874797569053e+22 6.9873944717333e+26 NaN NaN NaN NaN NaN NaN
7582 NaN NaN 74.6981444106451 54510.8744838339 NaN NaN NaN NaN NaN NaN
7583 NaN NaN 5.82599508189103e+54 7.81910133445231e+58 NaN NaN NaN NaN NaN NaN
7584 NaN NaN 140.128160989808 82703.2111524566 NaN NaN NaN NaN NaN NaN
7585 NaN NaN 8.23058978592112e+41 1.01148876633978e+46 NaN NaN NaN NaN NaN NaN
7586 NaN NaN 288.951163173699 127485.669126299 NaN NaN NaN NaN NaN NaN
7587 NaN NaN 126919414794783 6.85652381179831e+17 NaN NaN NaN NaN NaN NaN
7588 NaN NaN 382.574035436086 96199.2668580167 NaN NaN NaN NaN NaN NaN
7589 NaN NaN 10541.3339913068 357055472.7903 NaN NaN NaN NaN NaN NaN
7590 NaN NaN 402.096290067502 104864.082293185 NaN NaN NaN NaN NaN NaN
7591 NaN NaN 61.1698305186292 32576.0849029531 NaN NaN NaN NaN NaN NaN
7592 NaN NaN 198.958095206468 75165.393088134 NaN NaN NaN NaN NaN NaN
7593 NaN NaN 50.7991176294957 576627.868088019 NaN NaN NaN NaN NaN NaN
7594 NaN NaN 198.520125548784 16755.8930317259 NaN NaN NaN NaN NaN NaN
7595 NaN NaN 53.3209188254151 331903.195428969 NaN NaN NaN NaN NaN NaN
7596 NaN NaN 198.70072652888 21599.4219216504 NaN NaN NaN NaN NaN NaN
7597 NaN NaN 53.0315757812028 131188.605582561 NaN NaN NaN NaN NaN NaN
7598 NaN NaN 198.338701351068 2246507.79439582 NaN NaN NaN NaN NaN NaN
7599 NaN NaN 63.1168458183426 72967.1534134304 NaN NaN NaN NaN NaN NaN
7600 NaN NaN 160.862704303434 78624.6229982852 NaN NaN NaN NaN NaN NaN
7601 NaN NaN 61.0763007805228 50396.3231919271 NaN NaN NaN NaN NaN NaN
7602 NaN NaN 106.341860503608 96071.5437464676 NaN NaN NaN NaN NaN NaN
7603 NaN NaN 58.1503505799022 26835.1534977614 NaN NaN NaN NaN NaN NaN
7604 NaN NaN 53.9237242634172 76163.1143557267 NaN NaN NaN NaN NaN NaN
7605 NaN NaN 521.491945064782 1239783.4816895 NaN NaN NaN NaN NaN NaN
7606 NaN NaN 52.3346197006881 92192.1883849059 NaN NaN NaN NaN NaN NaN
7607 NaN NaN 72.6069255172247 294908.062853371 NaN NaN NaN NaN NaN NaN
7608 NaN NaN 59.2002375743209 94367.9171525568 NaN NaN NaN NaN NaN NaN
7609 NaN NaN 113313.794561037 1905539167.16448 NaN NaN NaN NaN NaN NaN
7610 NaN NaN 134.941859779804 182212.525647136 NaN NaN NaN NaN NaN NaN
7611 NaN NaN 59.1369226557223 43340.0578014539 NaN NaN NaN NaN NaN NaN
7612 NaN NaN 255.861747135792 1103367.69195332 NaN NaN NaN NaN NaN NaN
7613 NaN NaN 306.186334045137 1924154.238917 NaN NaN NaN NaN NaN NaN
7614 NaN NaN 309.96379521271 348339.055033488 NaN NaN NaN NaN NaN NaN
7615 NaN NaN 10564.4578370967 43025440.8009773 NaN NaN NaN NaN NaN NaN
7616 NaN NaN 338.145712076223 140080.936077514 NaN NaN NaN NaN NaN NaN
7617 NaN NaN 382998.407833768 2611640353.43739 NaN NaN NaN NaN NaN NaN
7618 NaN NaN 353.374282439711 94357.3350545837 NaN NaN NaN NaN NaN NaN
7619 NaN NaN 20156.7107847752 17931952.9423299 NaN NaN NaN NaN NaN NaN
7620 NaN NaN 360.050481464477 64288.8012936594 NaN NaN NaN NaN NaN NaN
7621 NaN NaN 57.6688319323577 32089.753138065 NaN NaN NaN NaN NaN NaN
7622 NaN NaN 175.83256998704 71170.439094254 NaN NaN NaN NaN NaN NaN
7623 NaN NaN 99609904545761.4 2.68750562757618e+18 NaN NaN NaN NaN NaN NaN
7624 NaN NaN 176.620591226067 15094.2131402445 NaN NaN NaN NaN NaN NaN
7625 NaN NaN 160.52501921736 876469.687203631 NaN NaN NaN NaN NaN NaN
7626 NaN NaN 181.627461011716 63187.7098259294 NaN NaN NaN NaN NaN NaN
7627 NaN NaN 61.2119202890619 90594.8080953713 NaN NaN NaN NaN NaN NaN
7628 NaN NaN 23125576426593.2 5.48558875231241e+17 NaN NaN NaN NaN NaN NaN
7629 NaN NaN 57.3401496826183 62032.1041768197 NaN NaN NaN NaN NaN NaN
7630 NaN NaN 53144.6277137917 340825241.597906 NaN NaN NaN NaN NaN NaN
7631 NaN NaN 61.2879311704368 35115.3295668342 NaN NaN NaN NaN NaN NaN
7632 NaN NaN 169.905471493752 148450.339695971 NaN NaN NaN NaN NaN NaN
7633 NaN NaN 60.8642757963392 17949.0177483626 NaN NaN NaN NaN NaN NaN
7634 NaN NaN 4.66711687228512e+16 5.69131739806527e+20 NaN NaN NaN NaN NaN NaN
7635 NaN NaN 60.9086295120845 15828.9940194633 NaN NaN NaN NaN NaN NaN
7636 NaN NaN 4317172883.0743 32572738885488.2 NaN NaN NaN NaN NaN NaN
7637 NaN NaN 61.0172096187144 14592.0608511749 NaN NaN NaN NaN NaN NaN
7638 NaN NaN 2321755421638.16 1.40114971342921e+16 NaN NaN NaN NaN NaN NaN
7639 NaN NaN 61.3421926142893 21399.6919548777 NaN NaN NaN NaN NaN NaN
7640 NaN NaN 3.26095059241094e+24 3.04499095674416e+29 NaN NaN NaN NaN NaN NaN
7641 NaN NaN 61.8613350581468 26587.1657052804 NaN NaN NaN NaN NaN NaN
7642 NaN NaN 4.81751778019032e+20 3.80678809167517e+24 NaN NaN NaN NaN NaN NaN
7643 NaN NaN 63.7463243248514 41538.1705602627 NaN NaN NaN NaN NaN NaN
7644 NaN NaN 6.31285946258313e+16 2.02629475354021e+19 NaN NaN NaN NaN NaN NaN
7645 NaN NaN 65.3051612751479 61958.2788664509 NaN NaN NaN NaN NaN NaN
7646 NaN NaN 46512.0778636808 50131618.0012095 NaN NaN NaN NaN NaN NaN
7647 NaN NaN 62.2995277501471 96674.1936379751 NaN NaN NaN NaN NaN NaN
7648 NaN NaN 323.264069921121 97556.2178549503 NaN NaN NaN NaN NaN NaN
7649 NaN NaN 461.182184704356 2596056.96964616 NaN NaN NaN NaN NaN NaN
7650 NaN NaN 324.552938519475 63065.5714951517 NaN NaN NaN NaN NaN NaN
7651 NaN NaN 56.0009927366282 31783.1386142496 NaN NaN NaN NaN NaN NaN
7652 NaN NaN 158.503022694549 68289.7626948413 NaN NaN NaN NaN NaN NaN
7653 NaN NaN 53.4907234051319 539369.552181003 NaN NaN NaN NaN NaN NaN
7654 NaN NaN 158.021251079794 13858.8583218195 NaN NaN NaN NaN NaN NaN
7655 NaN NaN 67.0903613457846 173016.148441232 NaN NaN NaN NaN NaN NaN
7656 NaN NaN 36855.1753025675 461169149.828757 NaN NaN NaN NaN NaN NaN
7657 NaN NaN 66.8667018842942 75351.3123304213 NaN NaN NaN NaN NaN NaN
7658 NaN NaN 2.25016465987296e+25 3.75903465278281e+29 NaN NaN NaN NaN NaN NaN
7659 NaN NaN 54.4664228099635 56239.7439124542 NaN NaN NaN NaN NaN NaN
7660 NaN NaN 4.64223280383643e+20 8.36467363592099e+24 NaN NaN NaN NaN NaN NaN
7661 NaN NaN 62.6194182095541 34856.6804801256 NaN NaN NaN NaN NaN NaN
7662 NaN NaN 1.13197355549829e+23 1.1166814546416e+27 NaN NaN NaN NaN NaN NaN
7663 NaN NaN 64.5674489080615 19840.1390841926 NaN NaN NaN NaN NaN NaN
7664 NaN NaN 1.86021961421861e+70 3.75967288558625e+74 NaN NaN NaN NaN NaN NaN
7665 NaN NaN 65.5392639386503 17652.9697232103 NaN NaN NaN NaN NaN NaN
7666 NaN NaN 1.72779916437276e+29 1.13352942169904e+33 NaN NaN NaN NaN NaN NaN
7667 NaN NaN 66.5259968676519 15807.7402856279 NaN NaN NaN NaN NaN NaN
7668 NaN NaN 1.71704585243349e+18 4.2190012464966e+22 NaN NaN NaN NaN NaN NaN
7669 NaN NaN 67.4152953395748 22074.7526856081 NaN NaN NaN NaN NaN NaN
7670 NaN NaN 1.13864649942039e+16 4.50046581674256e+20 NaN NaN NaN NaN NaN NaN
7671 NaN NaN 68.314346228784 28410.7770858304 NaN NaN NaN NaN NaN NaN
7672 NaN NaN 64832557112.4866 290147923060364 NaN NaN NaN NaN NaN NaN
7673 NaN NaN 72.4257740329822 44453.9592345627 NaN NaN NaN NaN NaN NaN
7674 NaN NaN 1253574737.8677 2295517300483.56 NaN NaN NaN NaN NaN NaN
7675 NaN NaN 78.1692720195161 66024.9698815785 NaN NaN NaN NaN NaN NaN
7676 NaN NaN 335.720900787369 792024.903569993 NaN NaN NaN NaN NaN NaN
7677 NaN NaN 74.6963114428381 107881.235373719 NaN NaN NaN NaN NaN NaN
7678 NaN NaN 292.79163783855 96254.4700675341 NaN NaN NaN NaN NaN NaN
7679 NaN NaN 66.5840074875411 387734.120265384 NaN NaN NaN NaN NaN NaN
7680 NaN NaN 292.020728762736 61323.769280036 NaN NaN NaN NaN NaN NaN
7681 NaN NaN 55.2500920396424 31643.609904976 NaN NaN NaN NaN NaN NaN
7682 NaN NaN 141.931826824697 57824.5822952782 NaN NaN NaN NaN NaN NaN
7683 NaN NaN 60.9394746104455 1099779.19341747 NaN NaN NaN NaN NaN NaN
7684 NaN NaN 141.823270478127 12166.771406412 NaN NaN NaN NaN NaN NaN
7685 NaN NaN 55.9158838705278 316181.730907425 NaN NaN NaN NaN NaN NaN
7686 NaN NaN 142.071446085944 72822.6150880863 NaN NaN NaN NaN NaN NaN
7687 NaN NaN 57.1619588842326 89657.5112427671 NaN NaN NaN NaN NaN NaN
7688 NaN NaN 2.81288796567176e+19 2.17900948272203e+23 NaN NaN NaN NaN NaN NaN
7689 NaN NaN 57.7204516064844 60278.5306050703 NaN NaN NaN NaN NaN NaN
7690 NaN NaN 1.44186690893016e+19 5.59963702130277e+22 NaN NaN NaN NaN NaN NaN
7691 NaN NaN 69.359463300146 38003.9835642076 NaN NaN NaN NaN NaN NaN
7692 NaN NaN 9.67945168114881e+19 8.33626820028195e+23 NaN NaN NaN NaN NaN NaN
7693 NaN NaN 71.475493499005 22673.182901686 NaN NaN NaN NaN NaN NaN
7694 NaN NaN 6.91824096925245e+67 1.17657962808475e+72 NaN NaN NaN NaN NaN NaN
7695 NaN NaN 73.0733919854497 18301.5299479545 NaN NaN NaN NaN NaN NaN
7696 NaN NaN 7.06410346380684e+26 5.64409434180091e+30 NaN NaN NaN NaN NaN NaN
7697 NaN NaN 74.7690766475588 16628.4019403678 NaN NaN NaN NaN NaN NaN
7698 NaN NaN 1.51530358338964e+15 9.50324838464356e+18 NaN NaN NaN NaN NaN NaN
7699 NaN NaN 76.1519168486514 23240.0352281164 NaN NaN NaN NaN NaN NaN
7700 NaN NaN 5843480564.17748 13353723452066.1 NaN NaN NaN NaN NaN NaN
7701 NaN NaN 77.5055440286583 30362.700651731 NaN NaN NaN NaN NaN NaN
7702 NaN NaN 3182.76305807232 55172113.7329417 NaN NaN NaN NaN NaN NaN
7703 NaN NaN 84.5030814251656 47776.8097287196 NaN NaN NaN NaN NaN NaN
7704 NaN NaN 601.576059685622 3996259.96238645 NaN NaN NaN NaN NaN NaN
7705 NaN NaN 94.5945339584807 73547.2129328778 NaN NaN NaN NaN NaN NaN
7706 NaN NaN 272.709858307019 144763.92591126 NaN NaN NaN NaN NaN NaN
7707 NaN NaN 90.7508910621847 111247.313209205 NaN NaN NaN NaN NaN NaN
7708 NaN NaN 264.927498123095 93727.1445730841 NaN NaN NaN NaN NaN NaN
7709 NaN NaN 85.5164329307471 139636.868708186 NaN NaN NaN NaN NaN NaN
7710 NaN NaN 263.736391152629 59282.333118727 NaN NaN NaN NaN NaN NaN
7711 NaN NaN 54.9297695858994 31660.7444630086 NaN NaN NaN NaN NaN NaN
7712 NaN NaN 127.185914412075 55710.9582371231 NaN NaN NaN NaN NaN NaN
7713 NaN NaN 4709773487277.26 1.43485253204346e+17 NaN NaN NaN NaN NaN NaN
7714 NaN NaN 127.685186605831 11144.2241632946 NaN NaN NaN NaN NaN NaN
7715 NaN NaN 910.957867271123 4886925.59802569 NaN NaN NaN NaN NaN NaN
7716 NaN NaN 127.756736581553 14203.2987653412 NaN NaN NaN NaN NaN NaN
7717 NaN NaN 52.2796885293353 109264.443309133 NaN NaN NaN NaN NaN NaN
7718 NaN NaN 267997060605.712 1.24656706392323e+15 NaN NaN NaN NaN NaN NaN
7719 NaN NaN 68.5105162168498 69834.2977120467 NaN NaN NaN NaN NaN NaN
7720 NaN NaN 742045235896.8 6.14318658728721e+15 NaN NaN NaN NaN NaN NaN
7721 NaN NaN 82.0120513494967 41144.3128745577 NaN NaN NaN NaN NaN NaN
7722 NaN NaN 33218173.1828049 122867354943.694 NaN NaN NaN NaN NaN NaN
7723 NaN NaN 82.7181758731777 24454.2364473791 NaN NaN NaN NaN NaN NaN
7724 NaN NaN 2.84096322243553e+49 3.53756363287895e+53 NaN NaN NaN NaN NaN NaN
7725 NaN NaN 83.5709328836497 19535.7747527699 NaN NaN NaN NaN NaN NaN
7726 NaN NaN 2.63303555137172e+32 2.03018197970296e+36 NaN NaN NaN NaN NaN NaN
7727 NaN NaN 85.953658839653 18834.8694300918 NaN NaN NaN NaN NaN NaN
7728 NaN NaN 4.06410966314433e+22 1.93292122808564e+26 NaN NaN NaN NaN NaN NaN
7729 NaN NaN 89.6918814231915 25749.8351518597 NaN NaN NaN NaN NaN NaN
7730 NaN NaN 6.03839973822718e+17 7.00075976956087e+22 NaN NaN NaN NaN NaN NaN
7731 NaN NaN 94.658108317795 34432.0806328785 NaN NaN NaN NaN NaN NaN
7732 NaN NaN 30283.3527233829 170146351.533023 NaN NaN NaN NaN NaN NaN
7733 NaN NaN 118.17165608743 58440.7340232498 NaN NaN NaN NaN NaN NaN
7734 NaN NaN 561287736078.433 1.48843305921328e+15 NaN NaN NaN NaN NaN NaN
7735 NaN NaN 137.467395771161 87769.3070209422 NaN NaN NaN NaN NaN NaN
7736 NaN NaN 253.491266458084 150923.073216771 NaN NaN NaN NaN NaN NaN
7737 NaN NaN 141.381127257729 112656.490020465 NaN NaN NaN NaN NaN NaN
7738 NaN NaN 244.057437770456 94860.2081479934 NaN NaN NaN NaN NaN NaN
7739 NaN NaN 160.899020943778 133623.472620301 NaN NaN NaN NaN NaN NaN
7740 NaN NaN 240.992501902186 59172.9568099339 NaN NaN NaN NaN NaN NaN
7741 NaN NaN 54.7848406596143 31831.5691301493 NaN NaN NaN NaN NaN NaN
7742 NaN NaN 115.540955333773 53885.511464116 NaN NaN NaN NaN NaN NaN
7743 NaN NaN 48.0812389530512 615567.452080137 NaN NaN NaN NaN NaN NaN
7744 NaN NaN 115.379194155408 10494.6585172847 NaN NaN NaN NaN NaN NaN
7745 NaN NaN 60.5600401546879 304957.863658849 NaN NaN NaN NaN NaN NaN
7746 NaN NaN 115.423892772223 14491.46919103 NaN NaN NaN NaN NaN NaN
7747 NaN NaN 56.7463183005713 128769.174856563 NaN NaN NaN NaN NaN NaN
7748 NaN NaN 21395335.5563662 239830299264.79 NaN NaN NaN NaN NaN NaN
7749 NaN NaN 90.3397015536736 82538.8992469026 NaN NaN NaN NaN NaN NaN
7750 NaN NaN 11958.3935566298 779138814.013285 NaN NaN NaN NaN NaN NaN
7751 NaN NaN 96.536420709921 42968.8672723414 NaN NaN NaN NaN NaN NaN
7752 NaN NaN 1834627.73773341 13910574942.2535 NaN NaN NaN NaN NaN NaN
7753 NaN NaN 99.0218099755022 26566.969853971 NaN NaN NaN NaN NaN NaN
7754 NaN NaN 2.20585692526592e+21 1.79856512474818e+25 NaN NaN NaN NaN NaN NaN
7755 NaN NaN 99.7135949789952 20732.9900012903 NaN NaN NaN NaN NaN NaN
7756 NaN NaN 4141952907456.71 2.2249585766826e+16 NaN NaN NaN NaN NaN NaN
7757 NaN NaN 101.334916190891 19630.1841326347 NaN NaN NaN NaN NaN NaN
7758 NaN NaN 31193384.7791361 98532159636.8442 NaN NaN NaN NaN NaN NaN
7759 NaN NaN 102.699976459714 23053.9583449304 NaN NaN NaN NaN NaN NaN
7760 NaN NaN 497.704944881453 1554759.10647539 NaN NaN NaN NaN NaN NaN
7761 NaN NaN 1.92769743711542e+20 3.98235744979775e+24 NaN NaN NaN NaN NaN NaN
7762 NaN NaN 448.906369141001 270036.144811866 NaN NaN NaN NaN NaN NaN
7763 NaN NaN 2.66775550003889e+34 6.57994194884376e+38 NaN NaN NaN NaN NaN NaN
7764 NaN NaN 231.134140191887 211325.151352004 NaN NaN NaN NaN NaN NaN
7765 NaN NaN 74240842156991.4 2.6534054175037e+17 NaN NaN NaN NaN NaN NaN
7766 NaN NaN 236.248445734777 180020.573482518 NaN NaN NaN NaN NaN NaN
7767 NaN NaN 172.080146907418 103065.793609322 NaN NaN NaN NaN NaN NaN
7768 NaN NaN 8649.46713038244 121573586.354842 NaN NaN NaN NaN NaN NaN
7769 NaN NaN 183.864141868833 102872.597177002 NaN NaN NaN NaN NaN NaN
7770 NaN NaN 296.247566739239 6011890.28471724 NaN NaN NaN NaN NaN NaN
7771 NaN NaN 54.6789690981666 32154.7582698982 NaN NaN NaN NaN NaN NaN
7772 NaN NaN 104.473326324668 49353.9274777903 NaN NaN NaN NaN NaN NaN
7773 NaN NaN 285.31503743634 5936817.16993523 NaN NaN NaN NaN NaN NaN
7774 NaN NaN 104.514789966849 10169.8000509703 NaN NaN NaN NaN NaN NaN
7775 NaN NaN 91.88057746378 403659.783306441 NaN NaN NaN NaN NaN NaN
7776 NaN NaN 104.56096357457 11512.6546687719 NaN NaN NaN NaN NaN NaN
7777 NaN NaN 151.571164754415 284213.405181446 NaN NaN NaN NaN NaN NaN
7778 NaN NaN 104.011355648886 25620.3026737421 NaN NaN NaN NaN NaN NaN
7779 NaN NaN 117.833679304816 97235.3317622586 NaN NaN NaN NaN NaN NaN
7780 NaN NaN 113.202526494296 479283.054183892 NaN NaN NaN NaN NaN NaN
7781 NaN NaN 119.1679776162 49435.4509779167 NaN NaN NaN NaN NaN NaN
7782 NaN NaN 117.192271900864 250141.176494463 NaN NaN NaN NaN NaN NaN
7783 NaN NaN 121.609452024664 31503.4296615285 NaN NaN NaN NaN NaN NaN
7784 NaN NaN 67.2299260016216 209029.625970254 NaN NaN NaN NaN NaN NaN
7785 NaN NaN 122.327703261135 28415.7842759346 NaN NaN NaN NaN NaN NaN
7786 NaN NaN 89.1447045549941 157082.585700705 NaN NaN NaN NaN NaN NaN
7787 NaN NaN 162325225258.876 5.87991912951791e+15 NaN NaN NaN NaN NaN NaN
7788 NaN NaN 144.920018903258 145426.214249627 NaN NaN NaN NaN NaN NaN
7789 NaN NaN 1.65202134232178e+20 4.69573911008237e+24 NaN NaN NaN NaN NaN NaN
7790 NaN NaN 173.802250854629 171676.887528703 NaN NaN NaN NaN NaN NaN
7791 NaN NaN 4.23235339194917e+18 6.73886682364993e+22 NaN NaN NaN NaN NaN NaN
7792 NaN NaN 190.111416560807 148729.994892411 NaN NaN NaN NaN NaN NaN
7793 NaN NaN 3.57426393039828e+18 1.62868794960697e+22 NaN NaN NaN NaN NaN NaN
7794 NaN NaN 196.308679382203 136735.031049432 NaN NaN NaN NaN NaN NaN
7795 NaN NaN 183856947849676 2.23792607471183e+17 NaN NaN NaN NaN NaN NaN
7796 NaN NaN 201.049680584984 124359.845162321 NaN NaN NaN NaN NaN NaN
7797 NaN NaN 213.168433132116 125456.449172693 NaN NaN NaN NaN NaN NaN
7798 NaN NaN 824731.983252252 1834473657.89535 NaN NaN NaN NaN NaN NaN
7799 NaN NaN 176.867357112675 111942.897605947 NaN NaN NaN NaN NaN NaN
7800 NaN NaN 2955682138502.43 8.79401774606673e+15 NaN NaN NaN NaN NaN NaN
7801 NaN NaN 54.5351751697193 32630.1339044686 NaN NaN NaN NaN NaN NaN
7802 NaN NaN 94.9739730895247 48702.07744446 NaN NaN NaN NaN NaN NaN
7803 NaN NaN 120031.746280973 2929901363.43524 NaN NaN NaN NaN NaN NaN
7804 NaN NaN 95.0806240886768 9716.30344256828 NaN NaN NaN NaN NaN NaN
7805 NaN NaN 2767.20089054301 14794262.626441 NaN NaN NaN NaN NaN NaN
7806 NaN NaN 94.8733026282615 12084.6820015628 NaN NaN NaN NaN NaN NaN
7807 NaN NaN 7074.18647286905 17065713.3354357 NaN NaN NaN NaN NaN NaN
7808 NaN NaN 92.4188909140591 25269.0699342104 NaN NaN NaN NaN NaN NaN
7809 NaN NaN 162.110537433713 127439.477773646 NaN NaN NaN NaN NaN NaN
7810 NaN NaN 90.2136511149345 53293.0468815078 NaN NaN NaN NaN NaN NaN
7811 NaN NaN 149.399088560616 60521.8142724518 NaN NaN NaN NaN NaN NaN
7812 NaN NaN 75.5372246189747 84277.3576773559 NaN NaN NaN NaN NaN NaN
7813 NaN NaN 151.883918478557 37616.1995334298 NaN NaN NaN NaN NaN NaN
7814 NaN NaN 98.8473874564794 71933.4576618374 NaN NaN NaN NaN NaN NaN
7815 NaN NaN 4966052093440.38 3.20785556602577e+17 NaN NaN NaN NaN NaN NaN
7816 NaN NaN 121.872716034576 95541.5444225871 NaN NaN NaN NaN NaN NaN
7817 NaN NaN 75070970936.103 4.93054404427951e+15 NaN NaN NaN NaN NaN NaN
7818 NaN NaN 155.065034592847 100983.582947184 NaN NaN NaN NaN NaN NaN
7819 NaN NaN 6067962796282.78 7.88738346900488e+16 NaN NaN NaN NaN NaN NaN
7820 NaN NaN 172.710562357442 166142.505199072 NaN NaN NaN NaN NaN NaN
7821 NaN NaN 5182.27256700015 16712412.8461361 NaN NaN NaN NaN NaN NaN
7822 NaN NaN 178.840732316526 145308.661246463 NaN NaN NaN NaN NaN NaN
7823 NaN NaN 873385.107202827 11051454318.5852 NaN NaN NaN NaN NaN NaN
7824 NaN NaN 179.807083706777 126250.670296369 NaN NaN NaN NaN NaN NaN
7825 NaN NaN 55001.1797507738 617471756.77445 NaN NaN NaN NaN NaN NaN
7826 NaN NaN 180.47227409852 107231.892935633 NaN NaN NaN NaN NaN NaN
7827 NaN NaN 27487.1999061363 31337963.1711578 NaN NaN NaN NaN NaN NaN
7828 NaN NaN 180.483031988333 81274.4345797597 NaN NaN NaN NaN NaN NaN
7829 NaN NaN 138.747363635315 220604.405711579 NaN NaN NaN NaN NaN NaN
7830 NaN NaN 206.929551316352 77978.1519043882 NaN NaN NaN NaN NaN NaN
7831 NaN NaN 54.3048766832873 33260.1966822869 NaN NaN NaN NaN NaN NaN
7832 NaN NaN 87.1699996948108 45346.6359093379 NaN NaN NaN NaN NaN NaN
7833 NaN NaN 49.8811907840198 453121.461115414 NaN NaN NaN NaN NaN NaN
7834 NaN NaN 86.994858230112 9512.71733265901 NaN NaN NaN NaN NaN NaN
7835 NaN NaN 59.5079138101591 259806.389241636 NaN NaN NaN NaN NaN NaN
7836 NaN NaN 87.048550858374 11439.3758586441 NaN NaN NaN NaN NaN NaN
7837 NaN NaN 733.617647075218 1900633.06996289 NaN NaN NaN NaN NaN NaN
7838 NaN NaN 85.5458426939901 25576.3673924256 NaN NaN NaN NaN NaN NaN
7839 NaN NaN 189.65945947704 300929.57824031 NaN NaN NaN NaN NaN NaN
7840 NaN NaN 85.4501353309417 54931.6091985319 NaN NaN NaN NaN NaN NaN
7841 NaN NaN 170.622306930336 68573.403136184 NaN NaN NaN NaN NaN NaN
7842 NaN NaN 76.6368518767406 88690.2557201018 NaN NaN NaN NaN NaN NaN
7843 NaN NaN 176.378942049172 671922.899358206 NaN NaN NaN NaN NaN NaN
7844 NaN NaN 118.602023162494 71996.502862641 NaN NaN NaN NaN NaN NaN
7845 NaN NaN 3.63891191962957e+28 7.01382370091588e+32 NaN NaN NaN NaN NaN NaN
7846 NaN NaN 145.81522236927 80959.0240059962 NaN NaN NaN NaN NaN NaN
7847 NaN NaN 1.37038262587672e+32 2.03570721451521e+34 NaN NaN NaN NaN NaN NaN
7848 NaN NaN 170.681109183069 72857.2275015865 NaN NaN NaN NaN NaN NaN
7849 NaN NaN 1.74274189119478e+36 1.80855552940637e+40 NaN NaN NaN NaN NaN NaN
7850 NaN NaN 177.570853779616 127952.303149892 NaN NaN NaN NaN NaN NaN
7851 NaN NaN 394555612.953513 8311392089427.35 NaN NaN NaN NaN NaN NaN
7852 NaN NaN 169.841561579928 124128.933129816 NaN NaN NaN NaN NaN NaN
7853 NaN NaN 14768283984.6691 7303401008445.78 NaN NaN NaN NaN NaN NaN
7854 NaN NaN 166.428485911564 118128.964600904 NaN NaN NaN NaN NaN NaN
7855 NaN NaN 959796022.188662 2000852795540.76 NaN NaN NaN NaN NaN NaN
7856 NaN NaN 165.505230995349 95830.8961323521 NaN NaN NaN NaN NaN NaN
7857 NaN NaN 14218923053930.7 1.02777494769107e+17 NaN NaN NaN NaN NaN NaN
7858 NaN NaN 165.066798362154 72736.9143106626 NaN NaN NaN NaN NaN NaN
7859 NaN NaN 16119089786.6869 129681989392745 NaN NaN NaN NaN NaN NaN
7860 NaN NaN 165.246581519233 48365.7506609572 NaN NaN NaN NaN NaN NaN
7861 NaN NaN 53.9520403162937 34046.0656463573 NaN NaN NaN NaN NaN NaN
7862 NaN NaN 80.0080788009445 40511.8848895492 NaN NaN NaN NaN NaN NaN
7863 NaN NaN 117.27261012603 2334505.61276339 NaN NaN NaN NaN NaN NaN
7864 NaN NaN 80.037360754419 8899.81642465399 NaN NaN NaN NaN NaN NaN
7865 NaN NaN 324.799538764967 1592626.2424231 NaN NaN NaN NaN NaN NaN
7866 NaN NaN 80.0043931945881 11272.0121696478 NaN NaN NaN NaN NaN NaN
7867 NaN NaN 169.05830897394 318616.756562228 NaN NaN NaN NaN NaN NaN
7868 NaN NaN 80.3353507617844 32950.6499502102 NaN NaN NaN NaN NaN NaN
7869 NaN NaN 203.85272874189 148664.8063734 NaN NaN NaN NaN NaN NaN
7870 NaN NaN 77.313667029563 54167.1126788246 NaN NaN NaN NaN NaN NaN
7871 NaN NaN 205.462629132985 81259.3947582098 NaN NaN NaN NaN NaN NaN
7872 NaN NaN 65.0975814440907 86588.0143214678 NaN NaN NaN NaN NaN NaN
7873 NaN NaN 202.905944979239 49399.4095791182 NaN NaN NaN NaN NaN NaN
7874 NaN NaN 104.822577335219 114223.702511963 NaN NaN NaN NaN NaN NaN
7875 NaN NaN 435044.181565425 84895329.2348524 NaN NaN NaN NaN NaN NaN
7876 NaN NaN 149.196942993003 138605.720213512 NaN NaN NaN NaN NaN NaN
7877 NaN NaN 4424827385620.56 1.52190483852631e+17 NaN NaN NaN NaN NaN NaN
7878 NaN NaN 184.010167586014 90158.9340772652 NaN NaN NaN NaN NaN NaN
7879 NaN NaN 1.11581526760686e+31 4.32815881979824e+34 NaN NaN NaN NaN NaN NaN
7880 NaN NaN 185.859391556432 102732.606669768 NaN NaN NaN NaN NaN NaN
7881 NaN NaN 4.20173193534711e+52 6.9101751338553e+56 NaN NaN NaN NaN NaN NaN
7882 NaN NaN 179.185743959698 88654.7010953329 NaN NaN NaN NaN NaN NaN
7883 NaN NaN 2.79649739290878e+59 3.85190011206301e+63 NaN NaN NaN NaN NaN NaN
7884 NaN NaN 160.56155860759 94457.3610300314 NaN NaN NaN NaN NaN NaN
7885 NaN NaN 2.40835971925426e+56 7.99525102128595e+59 NaN NaN NaN NaN NaN NaN
7886 NaN NaN 153.875646305874 91790.7102763746 NaN NaN NaN NaN NaN NaN
7887 NaN NaN 194478019316377 5.50564219152432e+17 NaN NaN NaN NaN NaN NaN
7888 NaN NaN 154.555228240945 69120.3129725168 NaN NaN NaN NaN NaN NaN
7889 NaN NaN 203.399747625563 208629.716799529 NaN NaN NaN NaN NaN NaN
7890 NaN NaN 153.748068901821 43311.6576042841 NaN NaN NaN NaN NaN NaN
7891 NaN NaN 53.445999951068 34986.5298202088 NaN NaN NaN NaN NaN NaN
7892 NaN NaN 73.955373898417 39540.7820675518 NaN NaN NaN NaN NaN NaN
7893 NaN NaN 69417722155096.3 3.09864212996164e+18 NaN NaN NaN NaN NaN NaN
7894 NaN NaN 74.156986112257 8348.56742534176 NaN NaN NaN NaN NaN NaN
7895 NaN NaN 1897.94776121364 11274055.3806595 NaN NaN NaN NaN NaN NaN
7896 NaN NaN 74.2095488620784 13762.4724866268 NaN NaN NaN NaN NaN NaN
7897 NaN NaN 91.1617433964642 156397.941113395 NaN NaN NaN NaN NaN NaN
7898 NaN NaN 9045995.55156211 203423221269.659 NaN NaN NaN NaN NaN NaN
7899 NaN NaN 195.240691161753 147352.747084177 NaN NaN NaN NaN NaN NaN
7900 NaN NaN 78.3220251863555 147873.244147694 NaN NaN NaN NaN NaN NaN
7901 NaN NaN 230.347392218238 87323.4744768005 NaN NaN NaN NaN NaN NaN
7902 NaN NaN 64.4404509117472 87444.5202789818 NaN NaN NaN NaN NaN NaN
7903 NaN NaN 216.438099249111 352994.815523473 NaN NaN NaN NaN NaN NaN
7904 NaN NaN 289503.579354821 368362883.306137 NaN NaN NaN NaN NaN NaN
7905 NaN NaN 219.688242861554 34868.2213683497 NaN NaN NaN NaN NaN NaN
7906 NaN NaN 3094.44938922566 10065461.7330164 NaN NaN NaN NaN NaN NaN
7907 NaN NaN 221.743595115189 31717.3423377978 NaN NaN NaN NaN NaN NaN
7908 NaN NaN 137.165525777035 459404.330984231 NaN NaN NaN NaN NaN NaN
7909 NaN NaN 222.822638192413 47550.007895661 NaN NaN NaN NaN NaN NaN
7910 NaN NaN 148.994154401149 193224.148136531 NaN NaN NaN NaN NaN NaN
7911 NaN NaN 219890235.118404 4907755140649.85 NaN NaN NaN NaN NaN NaN
7912 NaN NaN 147.465790160311 141952.618106572 NaN NaN NaN NaN NaN NaN
7913 NaN NaN 22815663858205.6 1.13235213759128e+17 NaN NaN NaN NaN NaN NaN
7914 NaN NaN 144.416196165709 110694.005958239 NaN NaN NaN NaN NaN NaN
7915 NaN NaN 467795039243548 1.44520382574927e+18 NaN NaN NaN NaN NaN NaN
7916 NaN NaN 143.930745973623 91875.5778489526 NaN NaN NaN NaN NaN NaN
7917 NaN NaN 8733221.92714296 5951751985.98012 NaN NaN NaN NaN NaN NaN
7918 NaN NaN 334.349191123117 72673.9435954667 NaN NaN NaN NaN NaN NaN
7919 NaN NaN 178.86075613616 144720.008130372 NaN NaN NaN NaN NaN NaN
7920 NaN NaN 222.284252022335 5204898.41226 NaN NaN NaN NaN NaN NaN
7921 NaN NaN 52.7604915458317 36078.2541335516 NaN NaN NaN NaN NaN NaN
7922 NaN NaN 69.2497630859544 38613.7096099757 NaN NaN NaN NaN NaN NaN
7923 NaN NaN 117.368195198213 2430251.1148241 NaN NaN NaN NaN NaN NaN
7924 NaN NaN 69.2796703473957 8213.27497046616 NaN NaN NaN NaN NaN NaN
7925 NaN NaN 118.894396315551 382195.283378158 NaN NaN NaN NaN NaN NaN
7926 NaN NaN 71.9178451111974 523054.062672115 NaN NaN NaN NaN NaN NaN
7927 NaN NaN 87.7635086017071 136582.053913526 NaN NaN NaN NaN NaN NaN
7928 NaN NaN 207550902047.23 3.41679932791442e+15 NaN NaN NaN NaN NaN NaN
7929 NaN NaN 203.40698467414 152707.81726409 NaN NaN NaN NaN NaN NaN
7930 NaN NaN 8310.18619957065 82624163.5354041 NaN NaN NaN NaN NaN NaN
7931 NaN NaN 234.528064342433 86718.9185062192 NaN NaN NaN NaN NaN NaN
7932 NaN NaN 1177.65838993645 62199203.3071938 NaN NaN NaN NaN NaN NaN
7933 NaN NaN 234.222119024845 50563.6586027227 NaN NaN NaN NaN NaN NaN
7934 NaN NaN 1.2653249457482e+22 1.03427520962779e+26 NaN NaN NaN NaN NaN NaN
7935 NaN NaN 234.593345528333 37816.8597332752 NaN NaN NaN NaN NaN NaN
7936 NaN NaN 21853611107658.3 1.01979637166981e+17 NaN NaN NaN NaN NaN NaN
7937 NaN NaN 238.078474994303 33113.0703063162 NaN NaN NaN NaN NaN NaN
7938 NaN NaN 6544029888.20948 18202751968723.6 NaN NaN NaN NaN NaN NaN
7939 NaN NaN 236.345352553597 38421.7024586672 NaN NaN NaN NaN NaN NaN
7940 NaN NaN 1500.02589557603 42313379.7827292 NaN NaN NaN NaN NaN NaN
7941 NaN NaN 236.10475968448 51746.941313252 NaN NaN NaN NaN NaN NaN
7942 NaN NaN 234.097654964086 280685.4958586 NaN NaN NaN NaN NaN NaN
7943 NaN NaN 229.646465574658 75032.1155012844 NaN NaN NaN NaN NaN NaN
7944 NaN NaN 147.717654815538 139010.487499635 NaN NaN NaN NaN NaN NaN
7945 NaN NaN 227.198659578851 105710.279684213 NaN NaN NaN NaN NaN NaN
7946 NaN NaN 138.8561957202 660689.050560984 NaN NaN NaN NaN NaN NaN
7947 NaN NaN 233.674059539085 166505.230668064 NaN NaN NaN NaN NaN NaN
7948 NaN NaN 572.316058281153 1327101.8510797 NaN NaN NaN NaN NaN NaN
7949 NaN NaN 214.934081377181 198028.72273215 NaN NaN NaN NaN NaN NaN
7950 NaN NaN 134.870119744988 43112.5901310386 NaN NaN NaN NaN NaN NaN
7951 NaN NaN 51.8798616507305 37312.7613332327 NaN NaN NaN NaN NaN NaN
7952 NaN NaN 65.3420627344051 36174.2011544995 NaN NaN NaN NaN NaN NaN
7953 NaN NaN 48.1067776547338 458772.371334509 NaN NaN NaN NaN NaN NaN
7954 NaN NaN 65.2652433959122 7990.65128792029 NaN NaN NaN NaN NaN NaN
7955 NaN NaN 118.395835875106 367660.924757934 NaN NaN NaN NaN NaN NaN
7956 NaN NaN 65.2817286448978 12334.5457398541 NaN NaN NaN NaN NaN NaN
7957 NaN NaN 239.648068458273 401717.01579108 NaN NaN NaN NaN NaN NaN
7958 NaN NaN 126.826127332206 1006002.54925624 NaN NaN NaN NaN NaN NaN
7959 NaN NaN 217.041295500562 164083.467059162 NaN NaN NaN NaN NaN NaN
7960 NaN NaN 705526.254379411 520556167.457414 NaN NaN NaN NaN NaN NaN
7961 NaN NaN 241.329894014441 89203.6445998352 NaN NaN NaN NaN NaN NaN
7962 NaN NaN 1453364.21644102 8394760127.94637 NaN NaN NaN NaN NaN NaN
7963 NaN NaN 247.913852720692 49853.0092179029 NaN NaN NaN NaN NaN NaN
7964 NaN NaN 1.1270661876648e+29 1.07362016352287e+33 NaN NaN NaN NaN NaN NaN
7965 NaN NaN 246.240901615994 39093.5222538563 NaN NaN NaN NaN NaN NaN
7966 NaN NaN 2.91238256791133e+20 1.55964604552943e+24 NaN NaN NaN NaN NaN NaN
7967 NaN NaN 250.925249805742 33002.0937063056 NaN NaN NaN NaN NaN NaN
7968 NaN NaN 103601166546763 3.41415028317933e+17 NaN NaN NaN NaN NaN NaN
7969 NaN NaN 247.766635441841 41583.9803581871 NaN NaN NaN NaN NaN NaN
7970 NaN NaN 267360.392960475 1639739082.03005 NaN NaN NaN NaN NaN NaN
7971 NaN NaN 245.671955252146 51948.6737716039 NaN NaN NaN NaN NaN NaN
7972 NaN NaN 1928.31493191482 11204699.0542727 NaN NaN NaN NaN NaN NaN
7973 NaN NaN 228.999417791434 73814.2415800582 NaN NaN NaN NaN NaN NaN
7974 NaN NaN 4183.9947378125 21757340.570465 NaN NaN NaN NaN NaN NaN
7975 NaN NaN 210.086179071334 90746.8624531602 NaN NaN NaN NaN NaN NaN
7976 NaN NaN 208.591577271666 1361988.01607557 NaN NaN NaN NaN NaN NaN
7977 NaN NaN 212.99887554372 134750.468149499 NaN NaN NaN NaN NaN NaN
7978 NaN NaN 125.786378941812 62310.9572797972 NaN NaN NaN NaN NaN NaN
7979 NaN NaN 186412.863930839 1230732037.30982 NaN NaN NaN NaN NaN NaN
7980 NaN NaN 124.807508478919 38987.3578246002 NaN NaN NaN NaN NaN NaN
7981 NaN NaN 50.8164689907277 38674.0210171519 NaN NaN NaN NaN NaN NaN
7982 NaN NaN 62.0155314890292 34323.8917759895 NaN NaN NaN NaN NaN NaN
7983 NaN NaN 103.239397295292 2135790.72393613 NaN NaN NaN NaN NaN NaN
7984 NaN NaN 62.0150742378375 7800.95925025789 NaN NaN NaN NaN NaN NaN
7985 NaN NaN 195.414759432356 733960.596877216 NaN NaN NaN NaN NaN NaN
7986 NaN NaN 62.0104811918699 11343.9181694573 NaN NaN NaN NaN NaN NaN
7987 NaN NaN 634.342353381512 1719597.52450717 NaN NaN NaN NaN NaN NaN
7988 NaN NaN 61.8366905990704 25367.567590488 NaN NaN NaN NaN NaN NaN
7989 NaN NaN 217.939143478325 163396.40957703 NaN NaN NaN NaN NaN NaN
7990 NaN NaN 4407459389.54837 117835645957066 NaN NaN NaN NaN NaN NaN
7991 NaN NaN 235.966215446431 88961.4875340841 NaN NaN NaN NaN NaN NaN
7992 NaN NaN 11816394858705.3 8.35373574232048e+16 NaN NaN NaN NaN NaN NaN
7993 NaN NaN 253.433278886621 47563.1359905943 NaN NaN NaN NaN NaN NaN
7994 NaN NaN 1.24617018771118e+35 1.32338691374357e+39 NaN NaN NaN NaN NaN NaN
7995 NaN NaN 254.542193994111 38654.3798832536 NaN NaN NaN NaN NaN NaN
7996 NaN NaN 8.60466843951651e+19 4.85134446447871e+23 NaN NaN NaN NaN NaN NaN
7997 NaN NaN 260.366451822394 32758.4067403728 NaN NaN NaN NaN NaN NaN
7998 NaN NaN 172724654382.182 567235463894705 NaN NaN NaN NaN NaN NaN
7999 NaN NaN 257.727146651224 42778.7154940915 NaN NaN NaN NaN NaN NaN
8000 NaN NaN 640.528393994607 787956.560417257 NaN NaN NaN NaN NaN NaN
8001 NaN NaN 256.726586315094 51891.7284505809 NaN NaN NaN NaN NaN NaN
8002 NaN NaN 303.045613718085 355848.963848302 NaN NaN NaN NaN NaN NaN
8003 NaN NaN 235.197567930896 73314.7599460479 NaN NaN NaN NaN NaN NaN
8004 NaN NaN 5166.73383636281 127781059.62881 NaN NaN NaN NaN NaN NaN
8005 NaN NaN 208.641132845384 93960.6982247675 NaN NaN NaN NaN NaN NaN
8006 NaN NaN 130.347590733601 89338.0058142026 NaN NaN NaN NaN NaN NaN
8007 NaN NaN 187.140908709154 124042.235180479 NaN NaN NaN NaN NaN NaN
8008 NaN NaN 120.148488167618 56611.1885707905 NaN NaN NaN NaN NaN NaN
8009 NaN NaN 222.916157326997 179341.026140029 NaN NaN NaN NaN NaN NaN
8010 NaN NaN 118.497083575004 34719.1828745085 NaN NaN NaN NaN NaN NaN
8011 NaN NaN 49.6461764967032 40138.3585963099 NaN NaN NaN NaN NaN NaN
8012 NaN NaN 59.4265462107018 34378.5414255249 NaN NaN NaN NaN NaN NaN
8013 NaN NaN 2800914.06126519 134213194511.173 NaN NaN NaN NaN NaN NaN
8014 NaN NaN 59.4656388695753 7882.09203852513 NaN NaN NaN NaN NaN NaN
8015 NaN NaN 172.104588942809 590843.68371302 NaN NaN NaN NaN NaN NaN
8016 NaN NaN 61.9679827795668 56800.265650226 NaN NaN NaN NaN NaN NaN
8017 NaN NaN 152.152311107252 220371.901963079 NaN NaN NaN NaN NaN NaN
8018 NaN NaN 1167186765.42747 14092464363954.9 NaN NaN NaN NaN NaN NaN
8019 NaN NaN 196.896190632518 137276.155479593 NaN NaN NaN NaN NaN NaN
8020 NaN NaN 2.03431883238217e+16 1.24198236297895e+21 NaN NaN NaN NaN NaN NaN
8021 NaN NaN 236.632142924892 85562.6311831624 NaN NaN NaN NaN NaN NaN
8022 NaN NaN 12225856591788.7 9.25726035801001e+16 NaN NaN NaN NaN NaN NaN
8023 NaN NaN 260.165977005855 46115.5406564973 NaN NaN NaN NaN NaN NaN
8024 NaN NaN 1.15089993550765e+19 1.09802273392582e+23 NaN NaN NaN NaN NaN NaN
8025 NaN NaN 262.524866397453 39001.3903075087 NaN NaN NaN NaN NaN NaN
8026 NaN NaN 8172725.36452038 33133774012.5549 NaN NaN NaN NaN NaN NaN
8027 NaN NaN 267.247403356939 33325.3043836331 NaN NaN NaN NaN NaN NaN
8028 NaN NaN 189.770351439316 970907.689149522 NaN NaN NaN NaN NaN NaN
8029 NaN NaN 268.600227974775 46277.4645622939 NaN NaN NaN NaN NaN NaN
8030 NaN NaN 118.450186808891 214140.01757872 NaN NaN NaN NaN NaN NaN
8031 NaN NaN 270.864843325757 55643.2020109626 NaN NaN NaN NaN NaN NaN
8032 NaN NaN 115.668304974518 170389.077215666 NaN NaN NaN NaN NaN NaN
8033 NaN NaN 271.223704845483 84018.225253978 NaN NaN NaN NaN NaN NaN
8034 NaN NaN 114.762442102627 116956.975217773 NaN NaN NaN NaN NaN NaN
8035 NaN NaN 254.048848580606 118130.27709968 NaN NaN NaN NaN NaN NaN
8036 NaN NaN 116.498736326046 83498.1794976325 NaN NaN NaN NaN NaN NaN
8037 NaN NaN 197.851340038173 126436.401011091 NaN NaN NaN NaN NaN NaN
8038 NaN NaN 118.067383039981 58847.799076893 NaN NaN NaN NaN NaN NaN
8039 NaN NaN 156.889518112117 112946.295760104 NaN NaN NaN NaN NaN NaN
8040 NaN NaN 114.059824424385 34750.4596752995 NaN NaN NaN NaN NaN NaN
8041 NaN NaN 48.5696928425916 41674.4280945615 NaN NaN NaN NaN NaN NaN
8042 NaN NaN 57.5623283196306 34227.2456290188 NaN NaN NaN NaN NaN NaN
8043 NaN NaN 64.1376856755934 1216625.29952852 NaN NaN NaN NaN NaN NaN
8044 NaN NaN 57.545429060437 8003.30317960514 NaN NaN NaN NaN NaN NaN
8045 NaN NaN 100.586545627656 292891.889852455 NaN NaN NaN NaN NaN NaN
8046 NaN NaN 15209.3445627906 80845170.6744619 NaN NaN NaN NaN NaN NaN
8047 NaN NaN 93.5242643115023 114313.56593308 NaN NaN NaN NaN NaN NaN
8048 NaN NaN 6.67814738681247e+25 3.72162428402283e+29 NaN NaN NaN NaN NaN NaN
8049 NaN NaN 192.539691291098 121039.057196171 NaN NaN NaN NaN NaN NaN
8050 NaN NaN 3.32935404330394e+17 2.05875853048337e+21 NaN NaN NaN NaN NaN NaN
8051 NaN NaN 255.264948610771 97943.325568439 NaN NaN NaN NaN NaN NaN
8052 NaN NaN 57.5727883662816 106895.156223043 NaN NaN NaN NaN NaN NaN
8053 NaN NaN 268.46591086782 50198.4487944749 NaN NaN NaN NaN NaN NaN
8054 NaN NaN 164.009055226921 167594.815862413 NaN NaN NaN NaN NaN NaN
8055 NaN NaN 326.068917741304 384424.643884564 NaN NaN NaN NaN NaN NaN
8056 NaN NaN 181.589361039437 135521.713890778 NaN NaN NaN NaN NaN NaN
8057 NaN NaN 334.747879828054 582254.794210001 NaN NaN NaN NaN NaN NaN
8058 NaN NaN 187.977710984133 113348.217779991 NaN NaN NaN NaN NaN NaN
8059 NaN NaN 17483545.6230405 80892329631.4463 NaN NaN NaN NaN NaN NaN
8060 NaN NaN 154.541986056478 117748.804342004 NaN NaN NaN NaN NaN NaN
8061 NaN NaN 337274.202924183 4396780472.75216 NaN NaN NaN NaN NaN NaN
8062 NaN NaN 137.768592452825 111390.06255632 NaN NaN NaN NaN NaN NaN
8063 NaN NaN 244911793.661917 3831915531530.31 NaN NaN NaN NaN NaN NaN
8064 NaN NaN 114.010184737489 91400.0901674789 NaN NaN NaN NaN NaN NaN
8065 NaN NaN 974741.202433466 4502295839.40918 NaN NaN NaN NaN NaN NaN
8066 NaN NaN 106.509140271609 73722.3066742022 NaN NaN NaN NaN NaN NaN
8067 NaN NaN 300.473461554336 225639.126445029 NaN NaN NaN NaN NaN NaN
8068 NaN NaN 106.738825134906 51355.1332498576 NaN NaN NaN NaN NaN NaN
8069 NaN NaN 259.619482801474 202923.675711997 NaN NaN NaN NaN NaN NaN
8070 NaN NaN 106.503239457802 33756.2456952516 NaN NaN NaN NaN NaN NaN
8071 NaN NaN 47.9971638210052 43243.0711481266 NaN NaN NaN NaN NaN NaN
8072 NaN NaN 56.2368183663319 32693.5968559041 NaN NaN NaN NaN NaN NaN
8073 NaN NaN 48.6463263343987 412712.425739769 NaN NaN NaN NaN NaN NaN
8074 NaN NaN 56.1744544802222 8315.45461775119 NaN NaN NaN NaN NaN NaN
8075 NaN NaN 91.3881379398715 249255.67545581 NaN NaN NaN NaN NaN NaN
8076 NaN NaN 754.0825482613 5431762.28190889 NaN NaN NaN NaN NaN NaN
8077 NaN NaN 189.045353477934 255331.478966866 NaN NaN NaN NaN NaN NaN
8078 NaN NaN 500.380800894516 12969274.3199599 NaN NaN NaN NaN NaN NaN
8079 NaN NaN 309.628342359155 216767.477000632 NaN NaN NaN NaN NaN NaN
8080 NaN NaN 55.8792937015334 70608.9247809524 NaN NaN NaN NaN NaN NaN
8081 NaN NaN 307.990378683801 321463.077406083 NaN NaN NaN NaN NaN NaN
8082 NaN NaN 129.248870232454 102205.69332601 NaN NaN NaN NaN NaN NaN
8083 NaN NaN 278.767742861859 361604.559996024 NaN NaN NaN NaN NaN NaN
8084 NaN NaN 193.767147684901 96698.1529248696 NaN NaN NaN NaN NaN NaN
8085 NaN NaN 74459500.0823218 343586728873.827 NaN NaN NaN NaN NaN NaN
8086 NaN NaN 201.190789991432 80204.1740989743 NaN NaN NaN NaN NaN NaN
8087 NaN NaN 3901420.69934011 38721145186.2067 NaN NaN NaN NaN NaN NaN
8088 NaN NaN 202.783954647984 75437.179608973 NaN NaN NaN NaN NaN NaN
8089 NaN NaN 772831632966.637 430571572481975 NaN NaN NaN NaN NaN NaN
8090 NaN NaN 156.203532237166 100315.81929623 NaN NaN NaN NaN NaN NaN
8091 NaN NaN 5623562.0708137 7715342108.5627 NaN NaN NaN NaN NaN NaN
8092 NaN NaN 134.58894807849 98362.8754855704 NaN NaN NaN NaN NaN NaN
8093 NaN NaN 67652755104.487 33878485278873.6 NaN NaN NaN NaN NaN NaN
8094 NaN NaN 112.414917205277 80626.6478895586 NaN NaN NaN NaN NaN NaN
8095 NaN NaN 3952033535.38565 12854910797313.9 NaN NaN NaN NaN NaN NaN
8096 NaN NaN 101.980200095872 63987.2005312466 NaN NaN NaN NaN NaN NaN
8097 NaN NaN 13946430.765241 38405239373.3219 NaN NaN NaN NaN NaN NaN
8098 NaN NaN 100.90548703815 46641.3753083553 NaN NaN NaN NaN NaN NaN
8099 NaN NaN 28578.0343314461 32629411.5615041 NaN NaN NaN NaN NaN NaN
8100 NaN NaN 101.093778313004 31177.2471126543 NaN NaN NaN NaN NaN NaN
8101 NaN NaN 51.333340080974 46307.584060518 NaN NaN NaN NaN NaN NaN
8102 NaN NaN 54.8524361948633 30564.2867776335 NaN NaN NaN NaN NaN NaN
8103 NaN NaN 44280004.0248133 2728746075831.71 NaN NaN NaN NaN NaN NaN
8104 NaN NaN 54.8903873399793 8010.27299505848 NaN NaN NaN NaN NaN NaN
8105 NaN NaN 510.158011629882 3726846.22868174 NaN NaN NaN NaN NaN NaN
8106 NaN NaN 54.8922045814691 14418.9335136392 NaN NaN NaN NaN NaN NaN
8107 NaN NaN 570.469077916978 2015941.27567672 NaN NaN NaN NaN NaN NaN
8108 NaN NaN 54.7987427999577 37858.7013206138 NaN NaN NaN NaN NaN NaN
8109 NaN NaN 9691731.57919531 2003569157446.58 NaN NaN NaN NaN NaN NaN
8110 NaN NaN 77.904181297032 109710.178241829 NaN NaN NaN NaN NaN NaN
8111 NaN NaN 1.96954204918479e+22 5.53071109386981e+27 NaN NaN NaN NaN NaN NaN
8112 NaN NaN 144.05467820584 130953.46799315 NaN NaN NaN NaN NaN NaN
8113 NaN NaN 2.78365550814087e+27 1.41797622813816e+32 NaN NaN NaN NaN NaN NaN
8114 NaN NaN 168.229311836374 120823.569709318 NaN NaN NaN NaN NaN NaN
8115 NaN NaN 9.51685226701965e+25 6.93569700174989e+30 NaN NaN NaN NaN NaN NaN
8116 NaN NaN 154.066885527345 136302.706811866 NaN NaN NaN NaN NaN NaN
8117 NaN NaN 5.64128715152813e+21 4.15349872138841e+25 NaN NaN NaN NaN NaN NaN
8118 NaN NaN 138.662982566173 127108.902773805 NaN NaN NaN NaN NaN NaN
8119 NaN NaN 3.7132261676254e+18 7.70795254357536e+22 NaN NaN NaN NaN NaN NaN
8120 NaN NaN 103.594259203462 144146.11603454 NaN NaN NaN NaN NaN NaN
8121 NaN NaN 286970002216503 3.67036195299582e+18 NaN NaN NaN NaN NaN NaN
8122 NaN NaN 95.0173362339689 114087.311407135 NaN NaN NaN NaN NaN NaN
8123 NaN NaN 1234881130539.32 5.07895686846049e+15 NaN NaN NaN NaN NaN NaN
8124 NaN NaN 94.0926851366488 79299.2788451323 NaN NaN NaN NaN NaN NaN
8125 NaN NaN 186971128781.247 383333092070691 NaN NaN NaN NaN NaN NaN
8126 NaN NaN 93.6329047589537 52403.5268502065 NaN NaN NaN NaN NaN NaN
8127 NaN NaN 34097119428.4657 22542266634274.4 NaN NaN NaN NaN NaN NaN
8128 NaN NaN 95.0952654835157 42756.4568410981 NaN NaN NaN NaN NaN NaN
8129 NaN NaN 134.300090885167 81473.8386926167 NaN NaN NaN NaN NaN NaN
8130 NaN NaN 95.9290988681175 30598.6409703923 NaN NaN NaN NaN NaN NaN
8131 NaN NaN 65.5694601496769 48936.4776230639 NaN NaN NaN NaN NaN NaN
8132 NaN NaN 55.3261596080454 31484.5163133922 NaN NaN NaN NaN NaN NaN
8133 NaN NaN 168369.323349132 9786215721.43067 NaN NaN NaN NaN NaN NaN
8134 NaN NaN 55.3538879025612 8539.8383885399 NaN NaN NaN NaN NaN NaN
8135 NaN NaN 912.307873082476 7150700.30800453 NaN NaN NaN NaN NaN NaN
8136 NaN NaN 55.3774008666409 15963.5818986106 NaN NaN NaN NaN NaN NaN
8137 NaN NaN 202.289685090509 459248.009467598 NaN NaN NaN NaN NaN NaN
8138 NaN NaN 58.6136871280991 74578.2247921904 NaN NaN NaN NaN NaN NaN
8139 NaN NaN 172.267969198081 159322.193914308 NaN NaN NaN NaN NaN NaN
8140 NaN NaN 76156705541633.7 5.98916890978357e+17 NaN NaN NaN NaN NaN NaN
8141 NaN NaN 181.922014456666 94036.8432652311 NaN NaN NaN NaN NaN NaN
8142 NaN NaN 5896282179698.65 6.94702319673844e+16 NaN NaN NaN NaN NaN NaN
8143 NaN NaN 191.138124597213 49316.206734328 NaN NaN NaN NaN NaN NaN
8144 NaN NaN 41325055.8402467 334157867900.097 NaN NaN NaN NaN NaN NaN
8145 NaN NaN 194.003326342903 37406.6404489114 NaN NaN NaN NaN NaN NaN
8146 NaN NaN 365943.451617686 15824118291.6531 NaN NaN NaN NaN NaN NaN
8147 NaN NaN 205.930215010247 4134187.4743777 NaN NaN NaN NaN NaN NaN
8148 NaN NaN 82866.8589996034 805294802.03967 NaN NaN NaN NaN NaN NaN
8149 NaN NaN 46973.5557471449 164108131.513219 NaN NaN NaN NaN NaN NaN
8150 NaN NaN 10779.2889105565 12036432.2239135 NaN NaN NaN NaN NaN NaN
8151 NaN NaN 3945.68152373718 20524185.3500093 NaN NaN NaN NaN NaN NaN
8152 NaN NaN 9468.22310100595 12676702.4272771 NaN NaN NaN NaN NaN NaN
8153 NaN NaN 224400703056.857 757959027801524 NaN NaN NaN NaN NaN NaN
8154 NaN NaN 2176.79266595605 4034981.57397738 NaN NaN NaN NaN NaN NaN
8155 NaN NaN 481841235907.793 3.16382390342396e+15 NaN NaN NaN NaN NaN NaN
8156 NaN NaN 1266.72363128119 760745.153660712 NaN NaN NaN NaN NaN NaN
8157 NaN NaN 15140782.2324177 5801457268.99587 NaN NaN NaN NaN NaN NaN
8158 NaN NaN 12870.6683286734 4063029.13375437 NaN NaN NaN NaN NaN NaN
8159 NaN NaN 526.33844452323 87314.8229851637 NaN NaN NaN NaN NaN NaN
8160 NaN NaN 1.28066531338409e+15 2.18743715444823e+18 NaN NaN NaN NaN NaN NaN
8161 NaN NaN 90.0707949482595 50833.6858560273 NaN NaN NaN NaN NaN NaN
8162 NaN NaN 57.4756563653423 30430.475477016 NaN NaN NaN NaN NaN NaN
8163 NaN NaN 54.1280758313217 635975.912629089 NaN NaN NaN NaN NaN NaN
8164 NaN NaN 57.4018088502994 8870.53847635888 NaN NaN NaN NaN NaN NaN
8165 NaN NaN 137.8842542986 440173.316801918 NaN NaN NaN NaN NaN NaN
8166 NaN NaN 61.4699376990914 484230.161943245 NaN NaN NaN NaN NaN NaN
8167 NaN NaN 146.854576535886 261547.571675027 NaN NaN NaN NaN NaN NaN
8168 NaN NaN 74789.7882908949 431112750.825896 NaN NaN NaN NaN NaN NaN
8169 NaN NaN 179.042202176546 211028.760813495 NaN NaN NaN NaN NaN NaN
8170 NaN NaN 68.064844194476 106491.39024788 NaN NaN NaN NaN NaN NaN
8171 NaN NaN 170.986696988751 264024.960446307 NaN NaN NaN NaN NaN NaN
8172 NaN NaN 105.423607758967 172324.887576293 NaN NaN NaN NaN NaN NaN
8173 NaN NaN 170.175057427017 97055.2158939028 NaN NaN NaN NaN NaN NaN
8174 NaN NaN 132.293581217043 165375.788283869 NaN NaN NaN NaN NaN NaN
8175 NaN NaN 165.698203310887 78798.7551799193 NaN NaN NaN NaN NaN NaN
8176 NaN NaN 118.461491488729 162281.959026509 NaN NaN NaN NaN NaN NaN
8177 NaN NaN 166.746495490174 35423.9768994321 NaN NaN NaN NaN NaN NaN
8178 NaN NaN 97.215607666242 196589.061230877 NaN NaN NaN NaN NaN NaN
8179 NaN NaN 164.819742641731 23624.6317315164 NaN NaN NaN NaN NaN NaN
8180 NaN NaN 116.276525474697 240282.745797875 NaN NaN NaN NaN NaN NaN
8181 NaN NaN 163.341385783484 26271.2345546727 NaN NaN NaN NaN NaN NaN
8182 NaN NaN 190.195759295946 8322781.64180441 NaN NaN NaN NaN NaN NaN
8183 NaN NaN 160.407438487637 33924.5667470217 NaN NaN NaN NaN NaN NaN
8184 NaN NaN 7652.12814929129 109919956.187152 NaN NaN NaN NaN NaN NaN
8185 NaN NaN 157.882194007476 48587.1316221718 NaN NaN NaN NaN NaN NaN
8186 NaN NaN 366.548250349516 4959599.38765867 NaN NaN NaN NaN NaN NaN
8187 NaN NaN 156.664110104097 73450.2363283731 NaN NaN NaN NaN NaN NaN
8188 NaN NaN 83.7892813075687 39064.7233646479 NaN NaN NaN NaN NaN NaN
8189 NaN NaN 152.639869738388 81589.0637570259 NaN NaN NaN NaN NaN NaN
8190 NaN NaN 82.6683607735577 24521.5717870809 NaN NaN NaN NaN NaN NaN
8191 NaN NaN 117.616116878259 61931.6957020751 NaN NaN NaN NaN NaN NaN
8192 NaN NaN 61.0542469156483 29714.988849776 NaN NaN NaN NaN NaN NaN
8193 NaN NaN 1266.01723800001 40037036.3747727 NaN NaN NaN NaN NaN NaN
8194 NaN NaN 61.0673242368754 9222.93537170357 NaN NaN NaN NaN NaN NaN
8195 NaN NaN 134.101945095343 766139.451907707 NaN NaN NaN NaN NaN NaN
8196 NaN NaN 63.1561972113993 33384.5072875202 NaN NaN NaN NaN NaN NaN
8197 NaN NaN 133.202906320065 225448.645597216 NaN NaN NaN NaN NaN NaN
8198 NaN NaN 1206200246152.31 1.69036534285348e+15 NaN NaN NaN NaN NaN NaN
8199 NaN NaN 132.874351960016 129485.831657209 NaN NaN NaN NaN NaN NaN
8200 NaN NaN 5.93965549470693e+21 1.25446451077721e+26 NaN NaN NaN NaN NaN NaN
8201 NaN NaN 136.523617226056 80730.6847649938 NaN NaN NaN NaN NaN NaN
8202 NaN NaN 303523956027622 5.19098116776448e+18 NaN NaN NaN NaN NaN NaN
8203 NaN NaN 137.792448866709 44993.7156179547 NaN NaN NaN NaN NaN NaN
8204 NaN NaN 1.08971521623321e+46 1.65279351180772e+50 NaN NaN NaN NaN NaN NaN
8205 NaN NaN 137.353162911928 31438.8597408787 NaN NaN NaN NaN NaN NaN
8206 NaN NaN 2.90299868885437e+26 2.17821611083775e+30 NaN NaN NaN NaN NaN NaN
8207 NaN NaN 138.204723625666 21211.5662917665 NaN NaN NaN NaN NaN NaN
8208 NaN NaN 8.72482450974076e+23 3.92741287567418e+27 NaN NaN NaN NaN NaN NaN
8209 NaN NaN 136.963683606275 19274.5757485752 NaN NaN NaN NaN NaN NaN
8210 NaN NaN 84268264.3794928 181652152303.196 NaN NaN NaN NaN NaN NaN
8211 NaN NaN 135.923289131009 19929.1270125381 NaN NaN NaN NaN NaN NaN
8212 NaN NaN 207497.992897779 279680002.52632 NaN NaN NaN NaN NaN NaN
8213 NaN NaN 129.015979486928 25233.2881645485 NaN NaN NaN NaN NaN NaN
8214 NaN NaN 1141822.81578319 2050012536.17375 NaN NaN NaN NaN NaN NaN
8215 NaN NaN 120.643974950856 30335.8017975125 NaN NaN NaN NaN NaN NaN
8216 NaN NaN 120.665888566285 106371.194624326 NaN NaN NaN NaN NaN NaN
8217 NaN NaN 115.00066171827 39925.488385622 NaN NaN NaN NaN NaN NaN
8218 NaN NaN 4982.86812981315 9370865.00896486 NaN NaN NaN NaN NaN NaN
8219 NaN NaN 142.493394193829 69594.6027646037 NaN NaN NaN NaN NaN NaN
8220 NaN NaN 78.6520672890264 24285.6419476119 NaN NaN NaN NaN NaN NaN
8221 NaN NaN 140.627030344708 70439.6214834118 NaN NaN NaN NaN NaN NaN
8222 NaN NaN 66.1831354376926 30766.0074710702 NaN NaN NaN NaN NaN NaN
8223 NaN NaN 2704559589.61518 126568539064869 NaN NaN NaN NaN NaN NaN
8224 NaN NaN 66.2858333434516 9618.04866923539 NaN NaN NaN NaN NaN NaN
8225 NaN NaN 3829.43248841931 30925984.7227514 NaN NaN NaN NaN NaN NaN
8226 NaN NaN 66.6967459633858 20792.2514984787 NaN NaN NaN NaN NaN NaN
8227 NaN NaN 1165.15596897452 4382161.88947934 NaN NaN NaN NaN NaN NaN
8228 NaN NaN 75.3486448087856 61228.9707788623 NaN NaN NaN NaN NaN NaN
8229 NaN NaN 6230929.76354544 364850961697.423 NaN NaN NaN NaN NaN NaN
8230 NaN NaN 105.209702066667 136012.74348713 NaN NaN NaN NaN NaN NaN
8231 NaN NaN 519.90049439565 24295606.6062936 NaN NaN NaN NaN NaN NaN
8232 NaN NaN 112.730662389771 198765.384356204 NaN NaN NaN NaN NaN NaN
8233 NaN NaN 121.751908535444 89925.4943113106 NaN NaN NaN NaN NaN NaN
8234 NaN NaN 110.428480702461 89684.2656549401 NaN NaN NaN NaN NaN NaN
8235 NaN NaN 9985862549094.13 2.34875821943381e+17 NaN NaN NaN NaN NaN NaN
8236 NaN NaN 104.080994967593 84926.8030159443 NaN NaN NaN NaN NaN NaN
8237 NaN NaN 2547.47900063023 110414588.183343 NaN NaN NaN NaN NaN NaN
8238 NaN NaN 100.89167025549 58978.3546338323 NaN NaN NaN NaN NaN NaN
8239 NaN NaN 2785.2707491407 50446934.4586353 NaN NaN NaN NaN NaN NaN
8240 NaN NaN 86.5376421822014 68201.7905080618 NaN NaN NaN NaN NaN NaN
8241 NaN NaN 268.081308814054 282081.414532752 NaN NaN NaN NaN NaN NaN
8242 NaN NaN 82.9237261578889 48286.7095655457 NaN NaN NaN NaN NaN NaN
8243 NaN NaN 1448876.87361634 301036425.96496 NaN NaN NaN NaN NaN NaN
8244 NaN NaN 75.602660934341 43384.4508701533 NaN NaN NaN NaN NaN NaN
8245 NaN NaN 5179507.56043654 7651548645.44463 NaN NaN NaN NaN NaN NaN
8246 NaN NaN 72.9638171754273 41228.4256202836 NaN NaN NaN NaN NaN NaN
8247 NaN NaN 6155.49229939743 192542125.215974 NaN NaN NaN NaN NaN NaN
8248 NaN NaN 74.987177815038 37267.2671433707 NaN NaN NaN NaN NaN NaN
8249 NaN NaN 141.404199651973 75430.7128317385 NaN NaN NaN NaN NaN NaN
8250 NaN NaN 76.4216231788369 23772.3174475823 NaN NaN NaN NaN NaN NaN
8251 NaN NaN 154.88281552955 74589.3916864851 NaN NaN NaN NaN NaN NaN
8252 NaN NaN 72.909146989097 32296.3054092549 NaN NaN NaN NaN NaN NaN
8253 NaN NaN 3849458.52586327 159023058634.298 NaN NaN NaN NaN NaN NaN
8254 NaN NaN 72.9934262834941 9907.56474637438 NaN NaN NaN NaN NaN NaN
8255 NaN NaN 453.243145540065 3945545.3609177 NaN NaN NaN NaN NaN NaN
8256 NaN NaN 73.3059369634059 22729.7883397761 NaN NaN NaN NaN NaN NaN
8257 NaN NaN 350.25822165802 1251248.19707734 NaN NaN NaN NaN NaN NaN
8258 NaN NaN 80.2609199191202 57476.4123301725 NaN NaN NaN NaN NaN NaN
8259 NaN NaN 112.060442627587 7072007.22782329 NaN NaN NaN NaN NaN NaN
8260 NaN NaN 90.7254906003566 137748.44621353 NaN NaN NaN NaN NaN NaN
8261 NaN NaN 106.318807052604 68119.3400652426 NaN NaN NaN NaN NaN NaN
8262 NaN NaN 102.732151118532 254944.499315287 NaN NaN NaN NaN NaN NaN
8263 NaN NaN 106.94793079207 32803.3855504827 NaN NaN NaN NaN NaN NaN
8264 NaN NaN 102.493847270542 81908.4474691725 NaN NaN NaN NaN NaN NaN
8265 NaN NaN 251.4801982275 4495788.71656822 NaN NaN NaN NaN NaN NaN
8266 NaN NaN 98.5924712106591 57884.3394436023 NaN NaN NaN NaN NaN NaN
8267 NaN NaN 148.821690396043 1582684.23619938 NaN NaN NaN NaN NaN NaN
8268 NaN NaN 98.5172878681082 34891.1460584717 NaN NaN NaN NaN NaN NaN
8269 NaN NaN 949543.948286527 12533809999.0718 NaN NaN NaN NaN NaN NaN
8270 NaN NaN 90.9648741581474 37662.7588308656 NaN NaN NaN NaN NaN NaN
8271 NaN NaN 5338682.37845394 2496568294.5552 NaN NaN NaN NaN NaN NaN
8272 NaN NaN 87.92861249075 33420.1565448719 NaN NaN NaN NaN NaN NaN
8273 NaN NaN 117559502830.944 490457380481851 NaN NaN NaN NaN NaN NaN
8274 NaN NaN 77.3560333422797 35628.7080110792 NaN NaN NaN NaN NaN NaN
8275 NaN NaN 27715030.2010582 1073482999358.95 NaN NaN NaN NaN NaN NaN
8276 NaN NaN 70.1725295003981 40005.3565269306 NaN NaN NaN NaN NaN NaN
8277 NaN NaN 1913.61875445593 10341640.3165855 NaN NaN NaN NaN NaN NaN
8278 NaN NaN 74.5369857113354 34604.653171102 NaN NaN NaN NaN NaN NaN
8279 NaN NaN 113.839473441593 45895.223062229 NaN NaN NaN NaN NaN NaN
8280 NaN NaN 76.2200085334807 23564.5562887088 NaN NaN NaN NaN NaN NaN
8281 NaN NaN 160.217026194925 74936.7577304698 NaN NaN NaN NaN NaN NaN
8282 NaN NaN 80.9365102967979 34078.3100181919 NaN NaN NaN NaN NaN NaN
8283 NaN NaN 175.620178244879 3792308.1762221 NaN NaN NaN NaN NaN NaN
8284 NaN NaN 80.9220052904777 10658.8907556482 NaN NaN NaN NaN NaN NaN
8285 NaN NaN 145.275431697459 1195918.47972688 NaN NaN NaN NaN NaN NaN
8286 NaN NaN 81.1603952507627 24243.5899316111 NaN NaN NaN NaN NaN NaN
8287 NaN NaN 95.4248393645884 273267.970503733 NaN NaN NaN NaN NaN NaN
8288 NaN NaN 24945.9848086391 304617412.810515 NaN NaN NaN NaN NaN NaN
8289 NaN NaN 96.6830700892884 106639.262268643 NaN NaN NaN NaN NaN NaN
8290 NaN NaN 3.35778932189521e+16 6.27449310256673e+20 NaN NaN NaN NaN NaN NaN
8291 NaN NaN 95.0398221475702 60374.7918999518 NaN NaN NaN NaN NaN NaN
8292 NaN NaN 1.23359415833913e+16 2.85738511507889e+20 NaN NaN NaN NaN NaN NaN
8293 NaN NaN 94.6964093573413 31424.6392843575 NaN NaN NaN NaN NaN NaN
8294 NaN NaN 3.63965171681755e+56 6.78295754133294e+60 NaN NaN NaN NaN NaN NaN
8295 NaN NaN 93.9386668285339 22901.4006502313 NaN NaN NaN NaN NaN NaN
8296 NaN NaN 6.04908625650361e+47 6.29493384849963e+51 NaN NaN NaN NaN NaN NaN
8297 NaN NaN 93.77067809076 15322.3523496303 NaN NaN NaN NaN NaN NaN
8298 NaN NaN 1.40413661005011e+53 9.43803795189738e+56 NaN NaN NaN NaN NaN NaN
8299 NaN NaN 92.9092787828511 13521.9608888565 NaN NaN NaN NaN NaN NaN
8300 NaN NaN 1.39641876919811e+17 4.00917578821873e+20 NaN NaN NaN NaN NaN NaN
8301 NaN NaN 92.4153830797831 12695.3207546196 NaN NaN NaN NaN NaN NaN
8302 NaN NaN 19564637527762.6 4.00528465722465e+16 NaN NaN NaN NaN NaN NaN
8303 NaN NaN 88.9613938673579 15406.9215662438 NaN NaN NaN NaN NaN NaN
8304 NaN NaN 9.85876491379442e+19 3.04134630162375e+24 NaN NaN NaN NaN NaN NaN
8305 NaN NaN 85.7426147586426 19381.0213517356 NaN NaN NaN NaN NaN NaN
8306 NaN NaN 3.84175968708916e+16 4.69849881003092e+19 NaN NaN NaN NaN NaN NaN
8307 NaN NaN 87.0031584917201 26028.7473376861 NaN NaN NaN NaN NaN NaN
8308 NaN NaN 52445.002078295 27743639.444786 NaN NaN NaN NaN NaN NaN
8309 NaN NaN 91.5335818213345 33426.6198741964 NaN NaN NaN NaN NaN NaN
8310 NaN NaN 79.1070564376441 25296.2000966744 NaN NaN NaN NaN NaN NaN
8311 NaN NaN 159.073262634326 72853.1513794486 NaN NaN NaN NaN NaN NaN
8312 NaN NaN 89.6554862267723 37290.1801916899 NaN NaN NaN NaN NaN NaN
8313 NaN NaN 58.2936996372554 957329.384234011 NaN NaN NaN NaN NaN NaN
8314 NaN NaN 89.5308176963977 11973.5112654919 NaN NaN NaN NaN NaN NaN
8315 NaN NaN 100.536239414393 406082.32012821 NaN NaN NaN NaN NaN NaN
8316 NaN NaN 81.2093411445801 60195.9643479051 NaN NaN NaN NaN NaN NaN
8317 NaN NaN 91.5924130490726 233638.658212277 NaN NaN NaN NaN NaN NaN
8318 NaN NaN 20441.6499924607 51455956.8120326 NaN NaN NaN NaN NaN NaN
8319 NaN NaN 88.8076535775868 108649.111947482 NaN NaN NaN NaN NaN NaN
8320 NaN NaN 47339622818598.9 7.98305474542216e+17 NaN NaN NaN NaN NaN NaN
8321 NaN NaN 86.9135698704441 57577.5306061269 NaN NaN NaN NaN NaN NaN
8322 NaN NaN 1965706283496.87 4.10173223438727e+16 NaN NaN NaN NaN NaN NaN
8323 NaN NaN 86.2794953945776 34449.340909833 NaN NaN NaN NaN NaN NaN
8324 NaN NaN 478598466783714 6.13988440157585e+18 NaN NaN NaN NaN NaN NaN
8325 NaN NaN 86.0771605871795 20590.0232288013 NaN NaN NaN NaN NaN NaN
8326 NaN NaN 1763138995.89223 12845455972095.5 NaN NaN NaN NaN NaN NaN
8327 NaN NaN 86.0016522875936 13828.6825272804 NaN NaN NaN NaN NaN NaN
8328 NaN NaN 315285596562.424 1.23536453509417e+15 NaN NaN NaN NaN NaN NaN
8329 NaN NaN 85.6052167079127 10824.4052752157 NaN NaN NaN NaN NaN NaN
8330 NaN NaN 9893542.47846174 24617506014.4815 NaN NaN NaN NaN NaN NaN
8331 NaN NaN 85.2311102567485 11200.2919448125 NaN NaN NaN NaN NaN NaN
8332 NaN NaN 785245.972428889 1208872898.32132 NaN NaN NaN NaN NaN NaN
8333 NaN NaN 84.0384673550781 12351.4101380214 NaN NaN NaN NaN NaN NaN
8334 NaN NaN 1113.17160967601 1104689.60937924 NaN NaN NaN NaN NaN NaN
8335 NaN NaN 82.9828950507485 15273.3018224749 NaN NaN NaN NaN NaN NaN
8336 NaN NaN 131.038395149874 98017.6020190807 NaN NaN NaN NaN NaN NaN
8337 NaN NaN 82.2524310142517 20783.4982568949 NaN NaN NaN NaN NaN NaN
8338 NaN NaN 91.4333963311634 49482.0475725012 NaN NaN NaN NaN NaN NaN
8339 NaN NaN 82.1259418385087 28310.780033523 NaN NaN NaN NaN NaN NaN
8340 NaN NaN 85.5495568526676 28168.5276663512 NaN NaN NaN NaN NaN NaN
8341 NaN NaN 154.580532958195 69756.7466812579 NaN NaN NaN NaN NaN NaN
8342 NaN NaN 98.1493969210555 40703.7157086305 NaN NaN NaN NaN NaN NaN
8343 NaN NaN 62.2782227484844 739375.163812491 NaN NaN NaN NaN NaN NaN
8344 NaN NaN 97.9532062314176 13318.8526407503 NaN NaN NaN NaN NaN NaN
8345 NaN NaN 77.7986948491486 698065.107020497 NaN NaN NaN NaN NaN NaN
8346 NaN NaN 98.2281531898687 28698.1371421303 NaN NaN NaN NaN NaN NaN
8347 NaN NaN 80.4898270237152 341790.639168721 NaN NaN NaN NaN NaN NaN
8348 NaN NaN 99.6256481645196 75547.7530930335 NaN NaN NaN NaN NaN NaN
8349 NaN NaN 79.2056083663755 108371.666183678 NaN NaN NaN NaN NaN NaN
8350 NaN NaN 105.188876485604 175133.430339299 NaN NaN NaN NaN NaN NaN
8351 NaN NaN 79.4245839010698 55625.0101695924 NaN NaN NaN NaN NaN NaN
8352 NaN NaN 101.524576433954 319351.834937558 NaN NaN NaN NaN NaN NaN
8353 NaN NaN 79.4884944916296 32593.8815938573 NaN NaN NaN NaN NaN NaN
8354 NaN NaN 83.0008987966609 114583.126843068 NaN NaN NaN NaN NaN NaN
8355 NaN NaN 79.1521571601385 33281.6182468931 NaN NaN NaN NaN NaN NaN
8356 NaN NaN 75.8858485430406 110005.371818348 NaN NaN NaN NaN NaN NaN
8357 NaN NaN 76.0725270084555 64207.7481185908 NaN NaN NaN NaN NaN NaN
8358 NaN NaN 72.8949425236827 48718.0759122109 NaN NaN NaN NaN NaN NaN
8359 NaN NaN 2775529585.51428 52000689118904 NaN NaN NaN NaN NaN NaN
8360 NaN NaN 69.188095490886 47052.8771687854 NaN NaN NaN NaN NaN NaN
8361 NaN NaN 521509689753.056 3.74865718978556e+15 NaN NaN NaN NaN NaN NaN
8362 NaN NaN 67.0755204616244 34837.8492721799 NaN NaN NaN NaN NaN NaN
8363 NaN NaN 3.42791530486076e+16 4.34889002179838e+20 NaN NaN NaN NaN NaN NaN
8364 NaN NaN 64.6528804460381 39907.5475059351 NaN NaN NaN NaN NaN NaN
8365 NaN NaN 1.02098062357686e+15 5.57384958889015e+18 NaN NaN NaN NaN NaN NaN
8366 NaN NaN 72.4441477014774 48505.9231492526 NaN NaN NaN NaN NaN NaN
8367 NaN NaN 2604.40117200444 2525315.50159804 NaN NaN NaN NaN NaN NaN
8368 NaN NaN 87.6105689554626 48537.0624574777 NaN NaN NaN NaN NaN NaN
8369 NaN NaN 78.5126210885613 27522.8257654655 NaN NaN NaN NaN NaN NaN
8370 NaN NaN 90.0239466816313 30787.8046483707 NaN NaN NaN NaN NaN NaN
8371 NaN NaN 149.331226925939 66716.3330122113 NaN NaN NaN NaN NaN NaN
8372 NaN NaN 105.349706548258 43791.173624561 NaN NaN NaN NaN NaN NaN
8373 NaN NaN 62.4545502884533 754794.132624938 NaN NaN NaN NaN NaN NaN
8374 NaN NaN 105.141966381609 13437.0394820778 NaN NaN NaN NaN NaN NaN
8375 NaN NaN 94.6354622902918 320285.252440292 NaN NaN NaN NaN NaN NaN
8376 NaN NaN 77.0174517176122 1090582.77139904 NaN NaN NaN NaN NaN NaN
8377 NaN NaN 79.8155306345028 210807.601143086 NaN NaN NaN NaN NaN NaN
8378 NaN NaN 105.803101931742 94779.3805894565 NaN NaN NaN NaN NaN NaN
8379 NaN NaN 73.474202466394 100103.092159846 NaN NaN NaN NaN NaN NaN
8380 NaN NaN 109.355670845137 164934.298267877 NaN NaN NaN NaN NaN NaN
8381 NaN NaN 72.683313760972 113684.61597911 NaN NaN NaN NaN NaN NaN
8382 NaN NaN 98.3427826983861 269324.783762594 NaN NaN NaN NaN NaN NaN
8383 NaN NaN 73.2354141434873 68836.9033184878 NaN NaN NaN NaN NaN NaN
8384 NaN NaN 79.505495260479 100908.652190958 NaN NaN NaN NaN NaN NaN
8385 NaN NaN 98477.043053696 2543770496.78527 NaN NaN NaN NaN NaN NaN
8386 NaN NaN 73.4375012045309 83794.1490317001 NaN NaN NaN NaN NaN NaN
8387 NaN NaN 9614712.27918416 79812860103.8212 NaN NaN NaN NaN NaN NaN
8388 NaN NaN 69.2449896372098 55407.0324851812 NaN NaN NaN NaN NaN NaN
8389 NaN NaN 19690842.2728768 64771157622.9274 NaN NaN NaN NaN NaN NaN
8390 NaN NaN 65.3382794348351 76333.2471175358 NaN NaN NaN NaN NaN NaN
8391 NaN NaN 104.984762974334 1223457.45993018 NaN NaN NaN NaN NaN NaN
8392 NaN NaN 64.0839864573689 55496.8516310254 NaN NaN NaN NaN NaN NaN
8393 NaN NaN 2145.83786016032 29666598.7746488 NaN NaN NaN NaN NaN NaN
8394 NaN NaN 66.9487237380392 51800.1684012008 NaN NaN NaN NaN NaN NaN
8395 NaN NaN 870685.612317694 4167661890.70257 NaN NaN NaN NaN NaN NaN
8396 NaN NaN 78.6146074500205 54528.0937769117 NaN NaN NaN NaN NaN NaN
8397 NaN NaN 108.628472264533 110724.500657083 NaN NaN NaN NaN NaN NaN
8398 NaN NaN 99.6116407964133 58308.0936034686 NaN NaN NaN NaN NaN NaN
8399 NaN NaN 72.4948161833266 26640.5001440572 NaN NaN NaN NaN NaN NaN
8400 NaN NaN 101.7228008517 35839.153747965 NaN NaN NaN NaN NaN NaN
8401 NaN NaN 145.007942939155 64391.9080779229 NaN NaN NaN NaN NaN NaN
8402 NaN NaN 110.285893405085 45677.9877783867 NaN NaN NaN NaN NaN NaN
8403 NaN NaN 54.5807139575873 1151554.71462303 NaN NaN NaN NaN NaN NaN
8404 NaN NaN 110.195194587335 13542.8692352902 NaN NaN NaN NaN NaN NaN
8405 NaN NaN 68.7957233175558 477142.320735319 NaN NaN NaN NaN NaN NaN
8406 NaN NaN 110.153283417631 29179.9127787157 NaN NaN NaN NaN NaN NaN
8407 NaN NaN 72.7231890722744 201098.300391918 NaN NaN NaN NaN NaN NaN
8408 NaN NaN 110.41700021392 93399.4645766731 NaN NaN NaN NaN NaN NaN
8409 NaN NaN 68.8681675671393 95557.2898406074 NaN NaN NaN NaN NaN NaN
8410 NaN NaN 107.347564761547 171194.740865693 NaN NaN NaN NaN NaN NaN
8411 NaN NaN 69.5594284320094 46689.4601048981 NaN NaN NaN NaN NaN NaN
8412 NaN NaN 95.4681987749598 166551.331613325 NaN NaN NaN NaN NaN NaN
8413 NaN NaN 70.3263654575156 25781.8092332252 NaN NaN NaN NaN NaN NaN
8414 NaN NaN 84.2698779779137 196975.065998564 NaN NaN NaN NaN NaN NaN
8415 NaN NaN 70.5840746589247 15439.0328765785 NaN NaN NaN NaN NaN NaN
8416 NaN NaN 166.574948633214 727584.37704689 NaN NaN NaN NaN NaN NaN
8417 NaN NaN 70.5633309965563 10294.6845619331 NaN NaN NaN NaN NaN NaN
8418 NaN NaN 241.596218199075 996655.260269831 NaN NaN NaN NaN NaN NaN
8419 NaN NaN 70.536737165969 8529.24504984747 NaN NaN NaN NaN NaN NaN
8420 NaN NaN 201.8107435084 535562.919472668 NaN NaN NaN NaN NaN NaN
8421 NaN NaN 70.455165021603 8917.85408684397 NaN NaN NaN NaN NaN NaN
8422 NaN NaN 488.171110271058 929878.940806079 NaN NaN NaN NaN NaN NaN
8423 NaN NaN 70.0810728546385 10837.1526135785 NaN NaN NaN NaN NaN NaN
8424 NaN NaN 352.185075997778 447886.79628602 NaN NaN NaN NaN NaN NaN
8425 NaN NaN 69.5132697376412 13997.2813688568 NaN NaN NaN NaN NaN NaN
8426 NaN NaN 128.986752745274 112049.722279458 NaN NaN NaN NaN NaN NaN
8427 NaN NaN 70.3333972178754 20253.6260197563 NaN NaN NaN NaN NaN NaN
8428 NaN NaN 92.8854620631491 54802.0829758949 NaN NaN NaN NaN NaN NaN
8429 NaN NaN 924.454234021595 1711435.41882227 NaN NaN NaN NaN NaN NaN
8430 NaN NaN 96.3563033880479 36298.3865725198 NaN NaN NaN NaN NaN NaN
8431 NaN NaN 142.500202443178 63127.8609618002 NaN NaN NaN NaN NaN NaN
8432 NaN NaN 112.513051382382 48387.0323953295 NaN NaN NaN NaN NaN NaN
8433 NaN NaN 221.723813705927 3788735.19893543 NaN NaN NaN NaN NaN NaN
8434 NaN NaN 112.518530953502 14146.0344515583 NaN NaN NaN NaN NaN NaN
8435 NaN NaN 61.2330257826785 574109.438450286 NaN NaN NaN NaN NaN NaN
8436 NaN NaN 112.505210416094 29620.5250002724 NaN NaN NaN NaN NaN NaN
8437 NaN NaN 60.3093006710223 238770.034701607 NaN NaN NaN NaN NaN NaN
8438 NaN NaN 112.068050700752 72277.9442492108 NaN NaN NaN NaN NaN NaN
8439 NaN NaN 64.5263442339253 89565.4043745236 NaN NaN NaN NaN NaN NaN
8440 NaN NaN 107.1703762122 164869.762428716 NaN NaN NaN NaN NaN NaN
8441 NaN NaN 67.3494432746413 41310.0293139208 NaN NaN NaN NaN NaN NaN
8442 NaN NaN 130.756322928855 1520514.37813564 NaN NaN NaN NaN NaN NaN
8443 NaN NaN 67.6014717824346 21622.0364193108 NaN NaN NaN NaN NaN NaN
8444 NaN NaN 787843725223.152 1.02338079832992e+16 NaN NaN NaN NaN NaN NaN
8445 NaN NaN 67.5395178276953 14696.0547925657 NaN NaN NaN NaN NaN NaN
8446 NaN NaN 101725462731939 7.85895803201881e+17 NaN NaN NaN NaN NaN NaN
8447 NaN NaN 67.364373346829 10177.5688615708 NaN NaN NaN NaN NaN NaN
8448 NaN NaN 4.90407805393559e+19 2.07811147776621e+23 NaN NaN NaN NaN NaN NaN
8449 NaN NaN 67.0598021945026 8632.50780864358 NaN NaN NaN NaN NaN NaN
8450 NaN NaN 94840612174.5825 255385124296200 NaN NaN NaN NaN NaN NaN
8451 NaN NaN 66.8015188237951 9459.16240646002 NaN NaN NaN NaN NaN NaN
8452 NaN NaN 233347414.335604 403904290799.247 NaN NaN NaN NaN NaN NaN
8453 NaN NaN 65.9289841846181 11572.3589956014 NaN NaN NaN NaN NaN NaN
8454 NaN NaN 40947.6797137897 37343482.3279842 NaN NaN NaN NaN NaN NaN
8455 NaN NaN 65.2559754738453 14704.7286467645 NaN NaN NaN NaN NaN NaN
8456 NaN NaN 308.121327306725 341326.643079891 NaN NaN NaN NaN NaN NaN
8457 NaN NaN 65.7171269970692 19904.7399989244 NaN NaN NaN NaN NaN NaN
8458 NaN NaN 125.87699110403 84067.4696648197 NaN NaN NaN NaN NaN NaN
8459 NaN NaN 66.0587949122621 26359.9955273012 NaN NaN NaN NaN NaN NaN
8460 NaN NaN 117.281486270088 48134.8011073896 NaN NaN NaN NaN NaN NaN
8461 NaN NaN 142.163249206349 63066.1739783577 NaN NaN NaN NaN NaN NaN
8462 NaN NaN 112.162688177283 53672.4166687789 NaN NaN NaN NaN NaN NaN
8463 NaN NaN 32206.3216685928 793902346.3207 NaN NaN NaN NaN NaN NaN
8464 NaN NaN 112.246497319398 15179.2693751793 NaN NaN NaN NaN NaN NaN
8465 NaN NaN 201.22299342853 1364432.84145206 NaN NaN NaN NaN NaN NaN
8466 NaN NaN 112.097625532665 30135.7298994923 NaN NaN NaN NaN NaN NaN
8467 NaN NaN 69.5958519914673 293128.572015388 NaN NaN NaN NaN NaN NaN
8468 NaN NaN 110.638823552653 78434.7721178773 NaN NaN NaN NaN NaN NaN
8469 NaN NaN 65.7197371251052 74481.7672637715 NaN NaN NaN NaN NaN NaN
8470 NaN NaN 70468.656419717 245378389.138203 NaN NaN NaN NaN NaN NaN
8471 NaN NaN 65.8017637555878 36461.1047963793 NaN NaN NaN NaN NaN NaN
8472 NaN NaN 3197847994.19638 59971364873791.2 NaN NaN NaN NaN NaN NaN
8473 NaN NaN 65.2654822828805 18900.4727181751 NaN NaN NaN NaN NaN NaN
8474 NaN NaN 5.66982028655464e+27 8.06074592214227e+31 NaN NaN NaN NaN NaN NaN
8475 NaN NaN 65.1207357529585 14089.9782856074 NaN NaN NaN NaN NaN NaN
8476 NaN NaN 3.34466122725329e+26 2.70157271449045e+30 NaN NaN NaN NaN NaN NaN
8477 NaN NaN 64.8333338972754 10059.7890834665 NaN NaN NaN NaN NaN NaN
8478 NaN NaN 2.15110095938698e+24 9.57449810071539e+27 NaN NaN NaN NaN NaN NaN
8479 NaN NaN 64.5768072062338 8826.94816405353 NaN NaN NaN NaN NaN NaN
8480 NaN NaN 5468157185.6684 14674487053420.7 NaN NaN NaN NaN NaN NaN
8481 NaN NaN 64.4289551801475 9183.50206808222 NaN NaN NaN NaN NaN NaN
8482 NaN NaN 24408476.4439508 44069690772.1067 NaN NaN NaN NaN NaN NaN
8483 NaN NaN 63.6432719359819 11703.7851305641 NaN NaN NaN NaN NaN NaN
8484 NaN NaN 2462757.66376514 14483551514.6372 NaN NaN NaN NaN NaN NaN
8485 NaN NaN 62.8704547873507 15634.6831027549 NaN NaN NaN NaN NaN NaN
8486 NaN NaN 188968.861485476 528072122.563093 NaN NaN NaN NaN NaN NaN
8487 NaN NaN 63.0874884817009 21890.1226251486 NaN NaN NaN NaN NaN NaN
8488 NaN NaN 671.157584964797 153868.995636456 NaN NaN NaN NaN NaN NaN
8489 NaN NaN 66.5037467659111 30216.599410496 NaN NaN NaN NaN NaN NaN
8490 NaN NaN 113.645333672995 50117.0195260115 NaN NaN NaN NaN NaN NaN
8491 NaN NaN 144.036521063441 64225.218943953 NaN NaN NaN NaN NaN NaN
8492 NaN NaN 109.98324313494 55886.8105692485 NaN NaN NaN NaN NaN NaN
8493 NaN NaN 913484.731331754 26174843900.303 NaN NaN NaN NaN NaN NaN
8494 NaN NaN 110.111280015768 15510.8595692483 NaN NaN NaN NaN NaN NaN
8495 NaN NaN 75.1533514968618 293085.839286293 NaN NaN NaN NaN NaN NaN
8496 NaN NaN 2893.55951682351 5204995.41474937 NaN NaN NaN NaN NaN NaN
8497 NaN NaN 90.2187885627588 90407.3766211362 NaN NaN NaN NaN NaN NaN
8498 NaN NaN 1.76629513263327e+31 2.93975970294484e+35 NaN NaN NaN NaN NaN NaN
8499 NaN NaN 73.9110607715754 53298.3293567075 NaN NaN NaN NaN NaN NaN
8500 NaN NaN 2.34133217716534e+55 1.46606334874309e+60 NaN NaN NaN NaN NaN NaN
8501 NaN NaN 66.0875393232149 31609.0220642303 NaN NaN NaN NaN NaN NaN
8502 NaN NaN 8.2040081338048e+35 2.97015063992294e+40 NaN NaN NaN NaN NaN NaN
8503 NaN NaN 63.7234642955941 19399.3257436137 NaN NaN NaN NaN NaN NaN
8504 NaN NaN 7.44798240881038e+64 1.40078312789705e+69 NaN NaN NaN NaN NaN NaN
8505 NaN NaN 63.2016710341229 13548.0711593919 NaN NaN NaN NaN NaN NaN
8506 NaN NaN 8.00502231727017e+39 7.71281670609616e+43 NaN NaN NaN NaN NaN NaN
8507 NaN NaN 62.7496082072531 9199.25031633214 NaN NaN NaN NaN NaN NaN
8508 NaN NaN 1.07982148584225e+40 6.70191638739416e+43 NaN NaN NaN NaN NaN NaN
8509 NaN NaN 62.4211869412415 9301.18611980296 NaN NaN NaN NaN NaN NaN
8510 NaN NaN 8.52822615718099e+16 8.67446781880579e+20 NaN NaN NaN NaN NaN NaN
8511 NaN NaN 62.1867712032425 10029.1967917034 NaN NaN NaN NaN NaN NaN
8512 NaN NaN 1604759808.3584 3221159413865.83 NaN NaN NaN NaN NaN NaN
8513 NaN NaN 61.2455107877905 14293.29116246 NaN NaN NaN NaN NaN NaN
8514 NaN NaN 2.7382063236026e+19 7.46573838555361e+22 NaN NaN NaN NaN NaN NaN
8515 NaN NaN 60.346259412123 19915.1301764486 NaN NaN NaN NaN NaN NaN
8516 NaN NaN 22219745609.3187 89731904851586.8 NaN NaN NaN NaN NaN NaN
8517 NaN NaN 60.2617609345993 25280.7063508173 NaN NaN NaN NaN NaN NaN
8518 NaN NaN 277.759839258328 126751.893723172 NaN NaN NaN NaN NaN NaN
8519 NaN NaN 60.581962094998 31687.4077586732 NaN NaN NaN NaN NaN NaN
8520 NaN NaN 132.993393075208 64638.0815302111 NaN NaN NaN NaN NaN NaN
8521 NaN NaN 147.969437593777 66536.5347782245 NaN NaN NaN NaN NaN NaN
8522 NaN NaN 107.053130983155 55407.7440104421 NaN NaN NaN NaN NaN NaN
8523 NaN NaN 740.036406002752 13127310.0264651 NaN NaN NaN NaN NaN NaN
8524 NaN NaN 107.069102134022 15095.9167005236 NaN NaN NaN NaN NaN NaN
8525 NaN NaN 63.979566660407 312756.160565884 NaN NaN NaN NaN NaN NaN
8526 NaN NaN 107.064491537088 25742.7232416324 NaN NaN NaN NaN NaN NaN
8527 NaN NaN 52.4858364658613 148546.74699961 NaN NaN NaN NaN NaN NaN
8528 NaN NaN 105.385902545847 56113.4378561263 NaN NaN NaN NaN NaN NaN
8529 NaN NaN 58.2983369529464 52080.2844245906 NaN NaN NaN NaN NaN NaN
8530 NaN NaN 104.849495980869 126418.420528403 NaN NaN NaN NaN NaN NaN
8531 NaN NaN 61.8848693736614 30950.059586387 NaN NaN NaN NaN NaN NaN
8532 NaN NaN 28094144400431.6 6.56798792740009e+17 NaN NaN NaN NaN NaN NaN
8533 NaN NaN 61.045756563634 14402.6345985687 NaN NaN NaN NaN NaN NaN
8534 NaN NaN 1246323354119.8 2.70116874155205e+17 NaN NaN NaN NaN NaN NaN
8535 NaN NaN 60.8091285273492 10786.934275925 NaN NaN NaN NaN NaN NaN
8536 NaN NaN 722.648982014113 40105453.1669334 NaN NaN NaN NaN NaN NaN
8537 NaN NaN 60.8078753614241 7572.6375247266 NaN NaN NaN NaN NaN NaN
8538 NaN NaN 130.371398702964 612683.762362993 NaN NaN NaN NaN NaN NaN
8539 NaN NaN 60.8019338755049 9031.66411407471 NaN NaN NaN NaN NaN NaN
8540 NaN NaN 213938.471379079 6414953971.55838 NaN NaN NaN NaN NaN NaN
8541 NaN NaN 60.7546149708403 10115.195870378 NaN NaN NaN NaN NaN NaN
8542 NaN NaN 447174859.236006 4446930677518.53 NaN NaN NaN NaN NaN NaN
8543 NaN NaN 60.6730490944277 14126.5158681168 NaN NaN NaN NaN NaN NaN
8544 NaN NaN 4621780.03511404 27195057825.854 NaN NaN NaN NaN NaN NaN
8545 NaN NaN 60.7279411897405 20142.5825510628 NaN NaN NaN NaN NaN NaN
8546 NaN NaN 224.756384940299 143702.021623415 NaN NaN NaN NaN NaN NaN
8547 NaN NaN 141.746603123124 265734.267523659 NaN NaN NaN NaN NaN NaN
8548 NaN NaN 98.4468234863898 69841.5025169242 NaN NaN NaN NaN NaN NaN
8549 NaN NaN 82151.6887482509 377533210.391319 NaN NaN NaN NaN NaN NaN
8550 NaN NaN 107.102112956349 50721.3007208721 NaN NaN NaN NaN NaN NaN
8551 NaN NaN 153.667184730026 69850.7855740306 NaN NaN NaN NaN NaN NaN
8552 NaN NaN 104.054350553676 54418.7101475642 NaN NaN NaN NaN NaN NaN
8553 NaN NaN 65.9854054383238 819571.792362014 NaN NaN NaN NaN NaN NaN
8554 NaN NaN 103.972232802027 14084.1242451516 NaN NaN NaN NaN NaN NaN
8555 NaN NaN 59.7379275049161 328221.854025428 NaN NaN NaN NaN NaN NaN
8556 NaN NaN 103.93266712937 23965.0669690116 NaN NaN NaN NaN NaN NaN
8557 NaN NaN 50.0910038065992 210087.947370256 NaN NaN NaN NaN NaN NaN
8558 NaN NaN 102.163923327877 58659.1640292282 NaN NaN NaN NaN NaN NaN
8559 NaN NaN 54131.5347349372 4196018316.59025 NaN NaN NaN NaN NaN NaN
8560 NaN NaN 94.7805629526364 78623.8721557055 NaN NaN NaN NaN NaN NaN
8561 NaN NaN 1827532.92360325 168596527561.363 NaN NaN NaN NaN NaN NaN
8562 NaN NaN 88.3806988821489 98094.3264657384 NaN NaN NaN NaN NaN NaN
8563 NaN NaN 75714.9260550746 3264207418.35768 NaN NaN NaN NaN NaN NaN
8564 NaN NaN 70.4756587346726 75728.0564546633 NaN NaN NaN NaN NaN NaN
8565 NaN NaN 11770.9411291018 143833985.489091 NaN NaN NaN NaN NaN NaN
8566 NaN NaN 64.9561061239105 68085.0345983552 NaN NaN NaN NaN NaN NaN
8567 NaN NaN 1294.41717114325 129206666.346654 NaN NaN NaN NaN NaN NaN
8568 NaN NaN 60.0975393887516 38675.494576564 NaN NaN NaN NaN NaN NaN
8569 NaN NaN 299020922.47561 2031077781381.07 NaN NaN NaN NaN NaN NaN
8570 NaN NaN 60.9722693253386 53133.1324622593 NaN NaN NaN NaN NaN NaN
8571 NaN NaN 1230444879.33196 1081652815608.39 NaN NaN NaN NaN NaN NaN
8572 NaN NaN 64.2997941041388 56130.5080372775 NaN NaN NaN NaN NaN NaN
8573 NaN NaN 700433961.406192 2081732572931.53 NaN NaN NaN NaN NaN NaN
8574 NaN NaN 76.7511366885668 81057.733263069 NaN NaN NaN NaN NaN NaN
8575 NaN NaN 8460172.47482822 210446110876.079 NaN NaN NaN NaN NaN NaN
8576 NaN NaN 99.0947569661966 91287.3376304719 NaN NaN NaN NaN NaN NaN
8577 NaN NaN 86.4014358255629 392369.249692458 NaN NaN NaN NaN NaN NaN
8578 NaN NaN 131.539974261276 111789.919231713 NaN NaN NaN NaN NaN NaN
8579 NaN NaN 58.5885939562603 42529.9301532012 NaN NaN NaN NaN NaN NaN
8580 NaN NaN 148.40038375483 86047.311127536 NaN NaN NaN NaN NaN NaN
8581 NaN NaN 160.691392448245 73929.1625340384 NaN NaN NaN NaN NaN NaN
8582 NaN NaN 101.246301035516 52132.153119538 NaN NaN NaN NaN NaN NaN
8583 NaN NaN 56.0091309642081 1747000.78108226 NaN NaN NaN NaN NaN NaN
8584 NaN NaN 101.224280036476 12259.385774769 NaN NaN NaN NaN NaN NaN
8585 NaN NaN 48.3030198345032 407206.810435926 NaN NaN NaN NaN NaN NaN
8586 NaN NaN 101.187026158355 20044.5620397111 NaN NaN NaN NaN NaN NaN
8587 NaN NaN 57.1278154925213 129023.888159892 NaN NaN NaN NaN NaN NaN
8588 NaN NaN 121.714239164465 528263.661326055 NaN NaN NaN NaN NaN NaN
8589 NaN NaN 60.2082574975511 56583.2791329712 NaN NaN NaN NaN NaN NaN
8590 NaN NaN 4646.47709624958 40863753.4165592 NaN NaN NaN NaN NaN NaN
8591 NaN NaN 57.7630529322111 28801.1722496019 NaN NaN NaN NaN NaN NaN
8592 NaN NaN 100.697841092749 197200.112936932 NaN NaN NaN NaN NaN NaN
8593 NaN NaN 57.502584537695 13938.7312425479 NaN NaN NaN NaN NaN NaN
8594 NaN NaN 79.5422263383439 140552.26255322 NaN NaN NaN NaN NaN NaN
8595 NaN NaN 57.5201124245126 11151.5709314263 NaN NaN NaN NaN NaN NaN
8596 NaN NaN 74.7690257387375 146046.76665502 NaN NaN NaN NaN NaN NaN
8597 NaN NaN 57.5786871225383 7872.69071079424 NaN NaN NaN NaN NaN NaN
8598 NaN NaN 73.9806456140064 167803.171877296 NaN NaN NaN NaN NaN NaN
8599 NaN NaN 57.591543790798 9012.36750178469 NaN NaN NaN NaN NaN NaN
8600 NaN NaN 84.7775788264312 214300.547024432 NaN NaN NaN NaN NaN NaN
8601 NaN NaN 57.5977542189807 10622.5168485987 NaN NaN NaN NaN NaN NaN
8602 NaN NaN 80.6227254930609 156965.322660746 NaN NaN NaN NaN NaN NaN
8603 NaN NaN 57.9329448512301 36896.5211543231 NaN NaN NaN NaN NaN NaN
8604 NaN NaN 81.3325277363817 111498.582466616 NaN NaN NaN NaN NaN NaN
8605 NaN NaN 154.615213818539 2565000.09462765 NaN NaN NaN NaN NaN NaN
8606 NaN NaN 87.6297424415192 88695.6017883262 NaN NaN NaN NaN NaN NaN
8607 NaN NaN 51105.1133532813 6740931.43040844 NaN NaN NaN NaN NaN NaN
8608 NaN NaN 99.2711993883727 89072.92543367 NaN NaN NaN NaN NaN NaN
8609 NaN NaN 58.1074052331973 53309.8155743271 NaN NaN NaN NaN NaN NaN
8610 NaN NaN 1959783472926.93 2.56127230900426e+15 NaN NaN NaN NaN NaN NaN
8611 NaN NaN 168.455272556479 78435.5943932693 NaN NaN NaN NaN NaN NaN
8612 NaN NaN 98.8303602966175 45873.4004770728 NaN NaN NaN NaN NaN NaN
8613 NaN NaN 517326.995980974 16171988094.7531 NaN NaN NaN NaN NaN NaN
8614 NaN NaN 98.9189273109254 10663.1554107373 NaN NaN NaN NaN NaN NaN
8615 NaN NaN 97.8604684277361 626362.126156203 NaN NaN NaN NaN NaN NaN
8616 NaN NaN 98.9054824194471 16166.5307048878 NaN NaN NaN NaN NaN NaN
8617 NaN NaN 62.6858589112576 111897.87410881 NaN NaN NaN NaN NaN NaN
8618 NaN NaN 100.626317611256 1730689.17165325 NaN NaN NaN NaN NaN NaN
8619 NaN NaN 56.3686970031019 51397.321525942 NaN NaN NaN NaN NaN NaN
8620 NaN NaN 98.2507542320021 69966.2319602148 NaN NaN NaN NaN NaN NaN
8621 NaN NaN 55.4359879737585 26628.5997171461 NaN NaN NaN NaN NaN NaN
8622 NaN NaN 93.4664398347383 101167.935352518 NaN NaN NaN NaN NaN NaN
8623 NaN NaN 56.1425311475863 13027.4818744389 NaN NaN NaN NaN NaN NaN
8624 NaN NaN 3938951.27593699 56772643229.5463 NaN NaN NaN NaN NaN NaN
8625 NaN NaN 56.2757540628555 10994.9376746356 NaN NaN NaN NaN NaN NaN
8626 NaN NaN 11044675.3837683 84672736940.2186 NaN NaN NaN NaN NaN NaN
8627 NaN NaN 56.1896021177565 8501.24971661792 NaN NaN NaN NaN NaN NaN
8628 NaN NaN 1722045.020775 7721634009.47801 NaN NaN NaN NaN NaN NaN
8629 NaN NaN 56.1518043799389 9400.8458974139 NaN NaN NaN NaN NaN NaN
8630 NaN NaN 725.541036301406 2621667.538997 NaN NaN NaN NaN NaN NaN
8631 NaN NaN 56.1203750374489 11301.296968431 NaN NaN NaN NaN NaN NaN
8632 NaN NaN 324.191763511163 847510.082951351 NaN NaN NaN NaN NaN NaN
8633 NaN NaN 56.0582758278825 17239.2449002759 NaN NaN NaN NaN NaN NaN
8634 NaN NaN 201.21017605354 369132.703915574 NaN NaN NaN NaN NaN NaN
8635 NaN NaN 55.9978405944943 25449.7005061543 NaN NaN NaN NaN NaN NaN
8636 NaN NaN 141.856931733191 179358.927795046 NaN NaN NaN NaN NaN NaN
8637 NaN NaN 56.1915830684459 41350.2709965207 NaN NaN NaN NaN NaN NaN
8638 NaN NaN 108.471873898406 99158.8424522167 NaN NaN NaN NaN NaN NaN
8639 NaN NaN 146.307988204673 983294.196820996 NaN NaN NaN NaN NaN NaN
8640 NaN NaN 101.959378146696 58470.6308224888 NaN NaN NaN NaN NaN NaN
8641 NaN NaN 176.245718297432 82944.4762180648 NaN NaN NaN NaN NaN NaN
8642 NaN NaN 96.9040750845393 42293.1220587983 NaN NaN NaN NaN NaN NaN
8643 NaN NaN 56.1650573348576 1091879.26237609 NaN NaN NaN NaN NaN NaN
8644 NaN NaN 96.8722905581028 9713.84400270827 NaN NaN NaN NaN NaN NaN
8645 NaN NaN 95.5334763486109 598011.084942003 NaN NaN NaN NaN NaN NaN
8646 NaN NaN 96.7925922877351 13927.9343033345 NaN NaN NaN NaN NaN NaN
8647 NaN NaN 281.604347046359 672927.420817546 NaN NaN NaN NaN NaN NaN
8648 NaN NaN 95.3888558857616 28331.8860075182 NaN NaN NaN NaN NaN NaN
8649 NaN NaN 50.7801158175531 1207359.62674476 NaN NaN NaN NaN NaN NaN
8650 NaN NaN 92.8667106074759 57262.2621959617 NaN NaN NaN NaN NaN NaN
8651 NaN NaN 54.0713258013611 27436.2928353319 NaN NaN NaN NaN NaN NaN
8652 NaN NaN 93.7421814906319 105541.767206566 NaN NaN NaN NaN NaN NaN
8653 NaN NaN 54.4391817565413 14658.544874978 NaN NaN NaN NaN NaN NaN
8654 NaN NaN 67.0579302496665 64587.9722937274 NaN NaN NaN NaN NaN NaN
8655 NaN NaN 698.211251847488 6398322.8194975 NaN NaN NaN NaN NaN NaN
8656 NaN NaN 60.0119948548876 41834.6876051971 NaN NaN NaN NaN NaN NaN
8657 NaN NaN 218.395946975866 339968.449722257 NaN NaN NaN NaN NaN NaN
8658 NaN NaN 57.0822560640702 32115.5831510328 NaN NaN NaN NaN NaN NaN
8659 NaN NaN 40066.4388974434 350895189.350779 NaN NaN NaN NaN NaN NaN
8660 NaN NaN 63.9071843395501 67791.9739145761 NaN NaN NaN NaN NaN NaN
8661 NaN NaN 514.226483724794 284258.122161579 NaN NaN NaN NaN NaN NaN
8662 NaN NaN 69.5337181682463 94292.9756233991 NaN NaN NaN NaN NaN NaN
8663 NaN NaN 717.467471440131 18586720.5908127 NaN NaN NaN NaN NaN NaN
8664 NaN NaN 76.2357396118138 108924.655375756 NaN NaN NaN NaN NaN NaN
8665 NaN NaN 218.61858696868 936312.390120094 NaN NaN NaN NaN NaN NaN
8666 NaN NaN 91.689353837101 111981.278995743 NaN NaN NaN NaN NaN NaN
8667 NaN NaN 54.5350388597279 60410.4433789983 NaN NaN NaN NaN NaN NaN
8668 NaN NaN 100.516542831126 106279.160560493 NaN NaN NaN NaN NaN NaN
8669 NaN NaN 55.3600150415257 63399.8755941093 NaN NaN NaN NaN NaN NaN
8670 NaN NaN 102.205298728978 67864.4033176994 NaN NaN NaN NaN NaN NaN
8671 NaN NaN 183.28950144461 86980.074597399 NaN NaN NaN NaN NaN NaN
8672 NaN NaN 94.8326708066377 43005.3577949788 NaN NaN NaN NaN NaN NaN
8673 NaN NaN 90.6728066845914 2136263.96050331 NaN NaN NaN NaN NaN NaN
8674 NaN NaN 94.842764402328 9177.76897729974 NaN NaN NaN NaN NaN NaN
8675 NaN NaN 59.3376936749883 225005.720900532 NaN NaN NaN NaN NaN NaN
8676 NaN NaN 95.5803327090153 79537.1334410399 NaN NaN NaN NaN NaN NaN
8677 NaN NaN 76.758520675651 56868.3661239277 NaN NaN NaN NaN NaN NaN
8678 NaN NaN 1.06253390749945e+16 5.21304540785822e+18 NaN NaN NaN NaN NaN NaN
8679 NaN NaN 59.8655209916622 37003.2907130135 NaN NaN NaN NaN NaN NaN
8680 NaN NaN 71337729630.0434 439025543185259 NaN NaN NaN NaN NaN NaN
8681 NaN NaN 53.6876631630981 24689.9206061287 NaN NaN NaN NaN NaN NaN
8682 NaN NaN 105.542750912889 166440.584536687 NaN NaN NaN NaN NaN NaN
8683 NaN NaN 53.6301356420565 12691.6863458212 NaN NaN NaN NaN NaN NaN
8684 NaN NaN 3.46588314149001e+19 6.02571347389587e+23 NaN NaN NaN NaN NaN NaN
8685 NaN NaN 53.5846556965698 10516.4906894835 NaN NaN NaN NaN NaN NaN
8686 NaN NaN 204197179.78535 1608963328801.77 NaN NaN NaN NaN NaN NaN
8687 NaN NaN 53.3879917325156 8722.35912091854 NaN NaN NaN NaN NaN NaN
8688 NaN NaN 570591.958047746 2807862431.27775 NaN NaN NaN NaN NaN NaN
8689 NaN NaN 53.382571411861 11691.7452023784 NaN NaN NaN NaN NaN NaN
8690 NaN NaN 340.302029154976 1338547.53750332 NaN NaN NaN NaN NaN NaN
8691 NaN NaN 53.3527566145464 14369.2700324685 NaN NaN NaN NaN NaN NaN
8692 NaN NaN 130.252597161628 388998.101958738 NaN NaN NaN NaN NaN NaN
8693 NaN NaN 53.4160577245239 22577.5016178153 NaN NaN NaN NaN NaN NaN
8694 NaN NaN 105.277772387699 203405.247802819 NaN NaN NaN NaN NaN NaN
8695 NaN NaN 53.5503091743897 33504.7065795 NaN NaN NaN NaN NaN NaN
8696 NaN NaN 101.658195000488 128342.298350941 NaN NaN NaN NaN NaN NaN
8697 NaN NaN 54.9869559337925 55355.0070924269 NaN NaN NaN NaN NaN NaN
8698 NaN NaN 110.344728667457 105120.615444125 NaN NaN NaN NaN NaN NaN
8699 NaN NaN 62.982429267164 67542.7463807832 NaN NaN NaN NaN NaN NaN
8700 NaN NaN 105.794124751324 66652.8702033312 NaN NaN NaN NaN NaN NaN
8701 NaN NaN 190.919728279368 91170.6979085634 NaN NaN NaN NaN NaN NaN
8702 NaN NaN 91.5087445288789 41340.7131731235 NaN NaN NaN NaN NaN NaN
8703 NaN NaN 75.4044647472354 1889312.53823115 NaN NaN NaN NaN NaN NaN
8704 NaN NaN 91.5106699535904 8372.1994709041 NaN NaN NaN NaN NaN NaN
8705 NaN NaN 326.321849608847 1712392.39877942 NaN NaN NaN NaN NaN NaN
8706 NaN NaN 91.4209156712079 10637.9570199748 NaN NaN NaN NaN NaN NaN
8707 NaN NaN 1951.28154680504 5018098.87390932 NaN NaN NaN NaN NaN NaN
8708 NaN NaN 89.4910688935276 22390.3017858684 NaN NaN NaN NaN NaN NaN
8709 NaN NaN 4076651.04850293 406859838425.884 NaN NaN NaN NaN NaN NaN
8710 NaN NaN 81.0041321978702 38248.1825486088 NaN NaN NaN NaN NaN NaN
8711 NaN NaN 74262.7217565888 4714399064.43029 NaN NaN NaN NaN NaN NaN
8712 NaN NaN 72.149665562855 44151.6520839931 NaN NaN NaN NaN NaN NaN
8713 NaN NaN 64.779974545845 897118.659541792 NaN NaN NaN NaN NaN NaN
8714 NaN NaN 55.0096468594165 20413.930990757 NaN NaN NaN NaN NaN NaN
8715 NaN NaN 3.71111238591121e+19 2.9129658437893e+24 NaN NaN NaN NaN NaN NaN
8716 NaN NaN 53.7520607310481 19259.2718740415 NaN NaN NaN NaN NaN NaN
8717 NaN NaN 4075592713116.8 3.70419036330094e+17 NaN NaN NaN NaN NaN NaN
8718 NaN NaN 52.7759863739523 16220.970064856 NaN NaN NaN NaN NaN NaN
8719 NaN NaN 1.61563094786093e+67 2.31669071537816e+71 NaN NaN NaN NaN NaN NaN
8720 NaN NaN 53.9351138363936 23489.6383104875 NaN NaN NaN NaN NaN NaN
8721 NaN NaN 4.27828831577683e+69 8.26896573422054e+73 NaN NaN NaN NaN NaN NaN
8722 NaN NaN 55.8979325830416 30070.0056911281 NaN NaN NaN NaN NaN NaN
8723 NaN NaN 1.59789040470103e+102 2.06773309413451e+106 NaN NaN NaN NaN NaN NaN
8724 NaN NaN 62.2881392903953 50840.7398671558 NaN NaN NaN NaN NaN NaN
8725 NaN NaN 2.28838278166581e+45 2.70947824120511e+49 NaN NaN NaN NaN NaN NaN
8726 NaN NaN 64.3256395773827 75299.2770670958 NaN NaN NaN NaN NaN NaN
8727 NaN NaN 1.51696210642967e+20 1.74228676334317e+24 NaN NaN NaN NaN NaN NaN
8728 NaN NaN 73.0312693490175 70750.3484374837 NaN NaN NaN NaN NaN NaN
8729 NaN NaN 5540971436473.23 4.92020963800207e+16 NaN NaN NaN NaN NaN NaN
8730 NaN NaN 80.9552634110557 53414.8862208014 NaN NaN NaN NaN NaN NaN
8731 NaN NaN 193.478472146712 92102.1083848951 NaN NaN NaN NaN NaN NaN
8732 NaN NaN 87.7429194893139 41572.8140529962 NaN NaN NaN NaN NaN NaN
8733 NaN NaN 85997.3965486114 3147267637.49571 NaN NaN NaN NaN NaN NaN
8734 NaN NaN 87.7966187441737 8197.14719805705 NaN NaN NaN NaN NaN NaN
8735 NaN NaN 77.984305640311 493036.863121769 NaN NaN NaN NaN NaN NaN
8736 NaN NaN 87.8335888163731 9757.15005589851 NaN NaN NaN NaN NaN NaN
8737 NaN NaN 61.7584856810172 75410.4457117607 NaN NaN NaN NaN NaN NaN
8738 NaN NaN 294635.511553396 4892441388.78252 NaN NaN NaN NaN NaN NaN
8739 NaN NaN 54.6430034862327 43583.8105940784 NaN NaN NaN NaN NaN NaN
8740 NaN NaN 23637242.2169601 1023508390915.86 NaN NaN NaN NaN NaN NaN
8741 NaN NaN 50.9942357625278 25896.9749284989 NaN NaN NaN NaN NaN NaN
8742 NaN NaN 17816.2523982196 39529673.9194097 NaN NaN NaN NaN NaN NaN
8743 NaN NaN 50.4371041828758 15507.220677334 NaN NaN NaN NaN NaN NaN
8744 NaN NaN 781470077192440 9.31683138058699e+18 NaN NaN NaN NaN NaN NaN
8745 NaN NaN 50.5872201262798 12780.380283371 NaN NaN NaN NaN NaN NaN
8746 NaN NaN 267111142361.932 1.77492215855699e+15 NaN NaN NaN NaN NaN NaN
8747 NaN NaN 50.5116504304156 11593.2063694948 NaN NaN NaN NaN NaN NaN
8748 NaN NaN 538146941.764455 2034325913950.56 NaN NaN NaN NaN NaN NaN
8749 NaN NaN 50.8736212059926 14613.312137262 NaN NaN NaN NaN NaN NaN
8750 NaN NaN 3134.50079612515 18935793.9188441 NaN NaN NaN NaN NaN NaN
8751 NaN NaN 51.1851415174481 20147.5134232444 NaN NaN NaN NaN NaN NaN
8752 NaN NaN 436.279384629785 890184.737731958 NaN NaN NaN NaN NaN NaN
8753 NaN NaN 53.2721354034039 32150.6906491689 NaN NaN NaN NaN NaN NaN
8754 NaN NaN 129.181696839039 197810.809561933 NaN NaN NaN NaN NaN NaN
8755 NaN NaN 54.2797674868241 47300.5621618411 NaN NaN NaN NaN NaN NaN
8756 NaN NaN 10721.3527104943 4075197.24275628 NaN NaN NaN NaN NaN NaN
8757 NaN NaN 58.8406916042217 88132.1223692847 NaN NaN NaN NaN NaN NaN
8758 NaN NaN 98.326462754674 93991.8331078979 NaN NaN NaN NaN NaN NaN
8759 NaN NaN 47.5270491685264 121519.044962971 NaN NaN NaN NaN NaN NaN
8760 NaN NaN 79.7377263835609 51579.032000962 NaN NaN NaN NaN NaN NaN
8761 NaN NaN 190.542411669432 89446.098887655 NaN NaN NaN NaN NaN NaN
8762 NaN NaN 83.9145100943568 41189.856121873 NaN NaN NaN NaN NaN NaN
8763 NaN NaN 82.2247839579702 1893679.96792454 NaN NaN NaN NaN NaN NaN
8764 NaN NaN 83.9137650206016 7549.38022072717 NaN NaN NaN NaN NaN NaN
8765 NaN NaN 51.1267626515075 272970.374646533 NaN NaN NaN NaN NaN NaN
8766 NaN NaN 83.9288090942937 8722.64897301781 NaN NaN NaN NaN NaN NaN
8767 NaN NaN 60.3637866217132 176301.238462711 NaN NaN NaN NaN NaN NaN
8768 NaN NaN 83.6268081754226 16090.8327063246 NaN NaN NaN NaN NaN NaN
8769 NaN NaN 56.3077553533453 70317.7201474597 NaN NaN NaN NaN NaN NaN
8770 NaN NaN 80.3673041756975 31299.58381213 NaN NaN NaN NaN NaN NaN
8771 NaN NaN 51.5839457916644 30376.5685886766 NaN NaN NaN NaN NaN NaN
8772 NaN NaN 72.980028700613 46211.8717716696 NaN NaN NaN NaN NaN NaN
8773 NaN NaN 50.9714918163669 14982.0981090935 NaN NaN NaN NaN NaN NaN
8774 NaN NaN 54.6611776925748 34424.1795397907 NaN NaN NaN NaN NaN NaN
8775 NaN NaN 157124.569960901 1382019108.57505 NaN NaN NaN NaN NaN NaN
8776 NaN NaN 54.0371103560926 33896.0956119696 NaN NaN NaN NaN NaN NaN
8777 NaN NaN 119956.170972142 1916418463.03473 NaN NaN NaN NaN NaN NaN
8778 NaN NaN 54.080422449176 34474.9510123394 NaN NaN NaN NaN NaN NaN
8779 NaN NaN 11590872920420.4 2.33567837844255e+16 NaN NaN NaN NaN NaN NaN
8780 NaN NaN 58.9813586883861 53924.4240676301 NaN NaN NaN NaN NaN NaN
8781 NaN NaN 1089857569.45901 1716064383838.28 NaN NaN NaN NaN NaN NaN
8782 NaN NaN 58.982704276153 73627.8609195425 NaN NaN NaN NaN NaN NaN
8783 NaN NaN 2.1343079264766e+16 2.02585716372246e+20 NaN NaN NaN NaN NaN NaN
8784 NaN NaN 55.2781940622153 81861.8946820674 NaN NaN NaN NaN NaN NaN
8785 NaN NaN 981930098310230 1.11925469770203e+19 NaN NaN NaN NaN NaN NaN
8786 NaN NaN 60.6405936556264 83363.7445027141 NaN NaN NaN NaN NaN NaN
8787 NaN NaN 43574300.2056791 321979737866.595 NaN NaN NaN NaN NaN NaN
8788 NaN NaN 69.6027267437466 68045.354575756 NaN NaN NaN NaN NaN NaN
8789 NaN NaN 68.4650199235345 317053.365583095 NaN NaN NaN NaN NaN NaN
8790 NaN NaN 72.8190966947796 45570.3873534146 NaN NaN NaN NaN NaN NaN
8791 NaN NaN 182.95175200951 83710.4321302244 NaN NaN NaN NaN NaN NaN
8792 NaN NaN 80.1761578522954 39300.287684781 NaN NaN NaN NaN NaN NaN
8793 NaN NaN 55.5654719386062 800565.350607593 NaN NaN NaN NaN NaN NaN
8794 NaN NaN 80.1458216552816 7469.277040343 NaN NaN NaN NaN NaN NaN
8795 NaN NaN 54.3790149564118 231856.490859651 NaN NaN NaN NaN NaN NaN
8796 NaN NaN 80.165244622019 9029.47194352472 NaN NaN NaN NaN NaN NaN
8797 NaN NaN 61.0727448641935 66577.8940910377 NaN NaN NaN NaN NaN NaN
8798 NaN NaN 5539570.88973724 47488689899.7075 NaN NaN NaN NaN NaN NaN
8799 NaN NaN 52.8614201679155 51241.6425711259 NaN NaN NaN NaN NaN NaN
8800 NaN NaN 363055.836612103 3356694174.3818 NaN NaN NaN NaN NaN NaN
8801 NaN NaN 54.0611841004708 32082.8575896688 NaN NaN NaN NaN NaN NaN
8802 NaN NaN 743372.443383257 1220408850.8475 NaN NaN NaN NaN NaN NaN
8803 NaN NaN 54.4001216238473 18807.606820612 NaN NaN NaN NaN NaN NaN
8804 NaN NaN 1.06045721131834e+31 1.98560689129117e+35 NaN NaN NaN NaN NaN NaN
8805 NaN NaN 54.8572252028889 16975.4000702483 NaN NaN NaN NaN NaN NaN
8806 NaN NaN 960025912443.929 6.98089165755117e+15 NaN NaN NaN NaN NaN NaN
8807 NaN NaN 55.4319902260336 16258.7220008224 NaN NaN NaN NaN NaN NaN
8808 NaN NaN 32057864.7556346 55053333854.5171 NaN NaN NaN NaN NaN NaN
8809 NaN NaN 56.1157005599672 22963.0584802818 NaN NaN NaN NaN NaN NaN
8810 NaN NaN 1154668.16804226 66478342578.242 NaN NaN NaN NaN NaN NaN
8811 NaN NaN 56.8609666583553 30299.2517525153 NaN NaN NaN NaN NaN NaN
8812 NaN NaN 321075.211706619 2350539695.05716 NaN NaN NaN NaN NaN NaN
8813 NaN NaN 59.0040429812991 49432.1352658251 NaN NaN NaN NaN NaN NaN
8814 NaN NaN 86202.6970055951 293815486.858416 NaN NaN NaN NaN NaN NaN
8815 NaN NaN 58.9723061297415 72164.3795823678 NaN NaN NaN NaN NaN NaN
8816 NaN NaN 342621.772261916 161149145.431929 NaN NaN NaN NaN NaN NaN
8817 NaN NaN 58.9965769706248 105843.064869282 NaN NaN NaN NaN NaN NaN
8818 NaN NaN 405.108893700302 91867.1780113041 NaN NaN NaN NaN NaN NaN
8819 NaN NaN 59.7761801235473 224706.729741352 NaN NaN NaN NaN NaN NaN
8820 NaN NaN 66.7383479252758 41834.2379665955 NaN NaN NaN NaN NaN NaN
8821 NaN NaN 172.259350643622 75913.1814466773 NaN NaN NaN NaN NaN NaN
8822 NaN NaN 76.7608819148447 37272.6891009182 NaN NaN NaN NaN NaN NaN
8823 NaN NaN 54.8534358730654 961308.167099079 NaN NaN NaN NaN NaN NaN
8824 NaN NaN 76.740491229999 6829.66327786552 NaN NaN NaN NaN NaN NaN
8825 NaN NaN 56.6331442696608 217829.351278998 NaN NaN NaN NaN NaN NaN
8826 NaN NaN 76.5328061754855 7822.97202949352 NaN NaN NaN NaN NaN NaN
8827 NaN NaN 58.7242226073593 85714.7330253012 NaN NaN NaN NaN NaN NaN
8828 NaN NaN 10969.8376916968 109556746.954314 NaN NaN NaN NaN NaN NaN
8829 NaN NaN 57.3203856817487 67643.675901637 NaN NaN NaN NaN NaN NaN
8830 NaN NaN 12355.668872205 36909120.7802678 NaN NaN NaN NaN NaN NaN
8831 NaN NaN 62.7741004009475 41611.8079362014 NaN NaN NaN NaN NaN NaN
8832 NaN NaN 2945.76040298388 4291158.23478363 NaN NaN NaN NaN NaN NaN
8833 NaN NaN 63.5587296480604 26738.5102854604 NaN NaN NaN NaN NaN NaN
8834 NaN NaN 53939920998841.5 6.83620740831639e+17 NaN NaN NaN NaN NaN NaN
8835 NaN NaN 64.165056337238 19502.7792618579 NaN NaN NaN NaN NaN NaN
8836 NaN NaN 6781339.95754324 46704078100.7133 NaN NaN NaN NaN NaN NaN
8837 NaN NaN 65.0120568364655 19119.2916154278 NaN NaN NaN NaN NaN NaN
8838 NaN NaN 149337.602952401 613533800.975728 NaN NaN NaN NaN NaN NaN
8839 NaN NaN 65.1485582719962 25560.584040378 NaN NaN NaN NaN NaN NaN
8840 NaN NaN 251.270525149282 801441.314362609 NaN NaN NaN NaN NaN NaN
8841 NaN NaN 65.5611989243468 36251.9248718029 NaN NaN NaN NaN NaN NaN
8842 NaN NaN 106.055336522975 256941.727182503 NaN NaN NaN NaN NaN NaN
8843 NaN NaN 65.0960737770213 56245.2989946599 NaN NaN NaN NaN NaN NaN
8844 NaN NaN 74.1691613793262 126850.399353203 NaN NaN NaN NaN NaN NaN
8845 NaN NaN 63.5465445076672 78511.4930933957 NaN NaN NaN NaN NaN NaN
8846 NaN NaN 65.2327577072493 82055.2864952175 NaN NaN NaN NaN NaN NaN
8847 NaN NaN 63.1649893858259 116706.104395664 NaN NaN NaN NaN NaN NaN
8848 NaN NaN 61.5420329307396 61522.1512851111 NaN NaN NaN NaN NaN NaN
8849 NaN NaN 96.0432112495703 664012.471481189 NaN NaN NaN NaN NaN NaN
8850 NaN NaN 61.3462443629279 36918.4190014552 NaN NaN NaN NaN NaN NaN
8851 NaN NaN 160.095971989441 67169.9916635275 NaN NaN NaN NaN NaN NaN
8852 NaN NaN 73.8633418749958 35490.1025944474 NaN NaN NaN NaN NaN NaN
8853 NaN NaN 68.7908266110989 1438616.00544879 NaN NaN NaN NaN NaN NaN
8854 NaN NaN 73.85532594797 6948.12602727197 NaN NaN NaN NaN NaN NaN
8855 NaN NaN 137.592884928943 1017120.91761586 NaN NaN NaN NaN NaN NaN
8856 NaN NaN 73.8646841985715 7911.48888235438 NaN NaN NaN NaN NaN NaN
8857 NaN NaN 74.142136295698 239886.000132765 NaN NaN NaN NaN NaN NaN
8858 NaN NaN 73.9492411711562 14717.3889909456 NaN NaN NaN NaN NaN NaN
8859 NaN NaN 100.91814670131 138983.523986443 NaN NaN NaN NaN NaN NaN
8860 NaN NaN 72.3346299387682 30507.4351657637 NaN NaN NaN NaN NaN NaN
8861 NaN NaN 87.983642230486 61203.5729279126 NaN NaN NaN NaN NaN NaN
8862 NaN NaN 70.5710140355423 53521.8301873439 NaN NaN NaN NaN NaN NaN
8863 NaN NaN 81.3058838748377 35201.3835361551 NaN NaN NaN NaN NaN NaN
8864 NaN NaN 79.1120874620411 135712.176219711 NaN NaN NaN NaN NaN NaN
8865 NaN NaN 80.4870741821702 25747.6774511171 NaN NaN NaN NaN NaN NaN
8866 NaN NaN 118.642099156173 314042.797151707 NaN NaN NaN NaN NaN NaN
8867 NaN NaN 80.1867569534478 24555.0637254483 NaN NaN NaN NaN NaN NaN
8868 NaN NaN 113.082634671966 457786.463890392 NaN NaN NaN NaN NaN NaN
8869 NaN NaN 79.7749354406466 29052.7721632951 NaN NaN NaN NaN NaN NaN
8870 NaN NaN 86.3615932378517 303790.287736777 NaN NaN NaN NaN NaN NaN
8871 NaN NaN 78.9091837850426 43124.512245348 NaN NaN NaN NaN NaN NaN
8872 NaN NaN 69.2947311873391 166328.177034283 NaN NaN NaN NaN NaN NaN
8873 NaN NaN 77.1853104756706 60230.4132367968 NaN NaN NaN NaN NaN NaN
8874 NaN NaN 60.2580901543957 102051.586304932 NaN NaN NaN NaN NaN NaN
8875 NaN NaN 76.3415898352333 88464.8413737507 NaN NaN NaN NaN NaN NaN
8876 NaN NaN 56.9429801314859 72381.770521637 NaN NaN NaN NaN NaN NaN
8877 NaN NaN 76.9379685549214 238775.274073263 NaN NaN NaN NaN NaN NaN
8878 NaN NaN 56.5508309837568 53170.7766590936 NaN NaN NaN NaN NaN NaN
8879 NaN NaN 222.095982047949 709047.229315388 NaN NaN NaN NaN NaN NaN
8880 NaN NaN 57.1380250052401 32181.9387119239 NaN NaN NaN NaN NaN NaN
8881 NaN NaN 147.758219985042 58401.5213320205 NaN NaN NaN NaN NaN NaN
8882 NaN NaN 71.5933088067131 34033.0334063904 NaN NaN NaN NaN NaN NaN
8883 NaN NaN 56.3684143072092 893965.867674041 NaN NaN NaN NaN NaN NaN
8884 NaN NaN 71.568830593994 6557.74079365121 NaN NaN NaN NaN NaN NaN
8885 NaN NaN 58.7217731373192 307661.150269614 NaN NaN NaN NaN NaN NaN
8886 NaN NaN 71.4788087766539 7766.9851019014 NaN NaN NaN NaN NaN NaN
8887 NaN NaN 120.903910294697 421742.875660336 NaN NaN NaN NaN NaN NaN
8888 NaN NaN 71.4386383835269 14827.9914607017 NaN NaN NaN NaN NaN NaN
8889 NaN NaN 146.006693709078 223023.984245842 NaN NaN NaN NaN NaN NaN
8890 NaN NaN 70.0328485201735 31915.8809429419 NaN NaN NaN NaN NaN NaN
8891 NaN NaN 102.687538303119 81411.2527285124 NaN NaN NaN NaN NaN NaN
8892 NaN NaN 69.6098023638269 59286.9668813613 NaN NaN NaN NaN NaN NaN
8893 NaN NaN 97.6621269094381 43915.8928233039 NaN NaN NaN NaN NaN NaN
8894 NaN NaN 60.3760994123419 89618.4210798454 NaN NaN NaN NaN NaN NaN
8895 NaN NaN 93.2337130764579 116028.806536941 NaN NaN NaN NaN NaN NaN
8896 NaN NaN 59.2565269089456 97855.8165187062 NaN NaN NaN NaN NaN NaN
8897 NaN NaN 2956520.36338277 136411909577.454 NaN NaN NaN NaN NaN NaN
8898 NaN NaN 63.5088632998045 82969.8867241199 NaN NaN NaN NaN NaN NaN
8899 NaN NaN 3945164110291.84 1.77587553043654e+17 NaN NaN NaN NaN NaN NaN
8900 NaN NaN 50.4917259557356 106578.329207676 NaN NaN NaN NaN NaN NaN
8901 NaN NaN 3164009593273.11 4.27647465649832e+15 NaN NaN NaN NaN NaN NaN
8902 NaN NaN 48.5596939803366 85411.4505883593 NaN NaN NaN NaN NaN NaN
8903 NaN NaN 383141348424033 4.66465672832795e+18 NaN NaN NaN NaN NaN NaN
8904 NaN NaN 47.6833192767678 75307.0033261656 NaN NaN NaN NaN NaN NaN
8905 NaN NaN 4.65283599660928e+16 6.0532885748285e+19 NaN NaN NaN NaN NaN NaN
8906 NaN NaN 50.9361544697716 65386.6037778872 NaN NaN NaN NaN NaN NaN
8907 NaN NaN 23870.357400393 41892171.4610889 NaN NaN NaN NaN NaN NaN
8908 NaN NaN 53.0141622604109 47385.9122604235 NaN NaN NaN NaN NaN NaN
8909 NaN NaN 110.263366798832 273519.980261606 NaN NaN NaN NaN NaN NaN
8910 NaN NaN 53.4299087490345 29327.0455595416 NaN NaN NaN NaN NaN NaN
8911 NaN NaN 136.079088426475 50220.6422947635 NaN NaN NaN NaN NaN NaN
8912 NaN NaN 69.9573622341782 33473.5130750454 NaN NaN NaN NaN NaN NaN
8913 NaN NaN 57.9144125529395 507588.913890657 NaN NaN NaN NaN NaN NaN
8914 NaN NaN 69.9059525804448 6831.44633964598 NaN NaN NaN NaN NaN NaN
8915 NaN NaN 79.0596323849343 662154.002315004 NaN NaN NaN NaN NaN NaN
8916 NaN NaN 69.9086049580183 8301.54643973492 NaN NaN NaN NaN NaN NaN
8917 NaN NaN 4648.5251085619 13441474.8172556 NaN NaN NaN NaN NaN NaN
8918 NaN NaN 69.3924405371414 16666.3653223144 NaN NaN NaN NaN NaN NaN
8919 NaN NaN 216.382256767721 599540.479691341 NaN NaN NaN NaN NaN NaN
8920 NaN NaN 68.2240369826065 36867.4154586073 NaN NaN NaN NaN NaN NaN
8921 NaN NaN 116.7723705347 97334.4355867086 NaN NaN NaN NaN NaN NaN
8922 NaN NaN 69.031988863681 68714.8425450645 NaN NaN NaN NaN NaN NaN
8923 NaN NaN 109.899052697782 53505.1454496859 NaN NaN NaN NaN NaN NaN
8924 NaN NaN 63.185042033026 77856.39966762 NaN NaN NaN NaN NaN NaN
8925 NaN NaN 89423724.1410899 36535298287.4674 NaN NaN NaN NaN NaN NaN
8926 NaN NaN 68.9169540472776 83318.4817836114 NaN NaN NaN NaN NaN NaN
8927 NaN NaN 13593041035.1526 1.7786808898075e+15 NaN NaN NaN NaN NaN NaN
8928 NaN NaN 73.2697168099558 71003.2449965506 NaN NaN NaN NaN NaN NaN
8929 NaN NaN 1314945980.06808 20965485243086.2 NaN NaN NaN NaN NaN NaN
8930 NaN NaN 51.0612779571039 101739.955234862 NaN NaN NaN NaN NaN NaN
8931 NaN NaN 89366.9512807088 765982734.514024 NaN NaN NaN NaN NaN NaN
8932 NaN NaN 48.4101075687157 82169.2329574047 NaN NaN NaN NaN NaN NaN
8933 NaN NaN 2309205652303.78 1.6703876340133e+16 NaN NaN NaN NaN NaN NaN
8934 NaN NaN 46.2757080731625 69887.0671222531 NaN NaN NaN NaN NaN NaN
8935 NaN NaN 40546568580579.5 5.50604002535443e+17 NaN NaN NaN NaN NaN NaN
8936 NaN NaN 47.609073472073 59434.6195063987 NaN NaN NaN NaN NaN NaN
8937 NaN NaN 5441.40317166395 24826531.0140988 NaN NaN NaN NaN NaN NaN
8938 NaN NaN 49.5250256784953 42570.2814432711 NaN NaN NaN NaN NaN NaN
8939 NaN NaN 94.5820218872 230362.848808663 NaN NaN NaN NaN NaN NaN
8940 NaN NaN 49.933709423254 26550.7280260483 NaN NaN NaN NaN NaN NaN
8941 NaN NaN 125.485778463116 42951.6017062388 NaN NaN NaN NaN NaN NaN
8942 NaN NaN 68.8778939894347 33313.0302739131 NaN NaN NaN NaN NaN NaN
8943 NaN NaN 57.9814115355674 764978.503242004 NaN NaN NaN NaN NaN NaN
8944 NaN NaN 68.8513858497264 6610.50669107272 NaN NaN NaN NaN NaN NaN
8945 NaN NaN 80.5802535615512 761398.456471521 NaN NaN NaN NaN NaN NaN
8946 NaN NaN 68.8873993856078 8321.04866227004 NaN NaN NaN NaN NaN NaN
8947 NaN NaN 209.908961838163 871080.981390708 NaN NaN NaN NaN NaN NaN
8948 NaN NaN 68.8870265022863 19281.7611323029 NaN NaN NaN NaN NaN NaN
8949 NaN NaN 111.098937925843 197934.347348913 NaN NaN NaN NaN NaN NaN
8950 NaN NaN 69.093314762865 51497.2010059171 NaN NaN NaN NaN NaN NaN
8951 NaN NaN 103.377869305156 96569.1094634609 NaN NaN NaN NaN NaN NaN
8952 NaN NaN 137.855816529518 221517.549524087 NaN NaN NaN NaN NaN NaN
8953 NaN NaN 108.531993796345 63739.6367960524 NaN NaN NaN NaN NaN NaN
8954 NaN NaN 64.7383886029278 147833.639224825 NaN NaN NaN NaN NaN NaN
8955 NaN NaN 109.727757665646 44750.2525867475 NaN NaN NaN NaN NaN NaN
8956 NaN NaN 49.630329990283 156676.57050186 NaN NaN NaN NaN NaN NaN
8957 NaN NaN 12776.2350360155 104665906.684477 NaN NaN NaN NaN NaN NaN
8958 NaN NaN 56.0637708699034 110015.451253837 NaN NaN NaN NaN NaN NaN
8959 NaN NaN 92362756131.638 5.88170495108683e+15 NaN NaN NaN NaN NaN NaN
8960 NaN NaN 46.6196709619629 108420.502281635 NaN NaN NaN NaN NaN NaN
8961 NaN NaN 1685564407580.29 2.51847973041565e+16 NaN NaN NaN NaN NaN NaN
8962 NaN NaN 44.8713904138162 81534.4319785394 NaN NaN NaN NaN NaN NaN
8963 NaN NaN 212595877186838 2.62977280563083e+18 NaN NaN NaN NaN NaN NaN
8964 NaN NaN 44.6197487931576 66937.4240238835 NaN NaN NaN NaN NaN NaN
8965 NaN NaN 1333178.29583061 4906335444.48059 NaN NaN NaN NaN NaN NaN
8966 NaN NaN 45.9349324832861 55197.4769124657 NaN NaN NaN NaN NaN NaN
8967 NaN NaN 109.069957949504 184676.345373747 NaN NaN NaN NaN NaN NaN
8968 NaN NaN 46.5271728416187 39827.344569319 NaN NaN NaN NaN NaN NaN
8969 NaN NaN 83.0109311000076 192205.810775971 NaN NaN NaN NaN NaN NaN
8970 NaN NaN 46.623836622694 24268.4683558035 NaN NaN NaN NaN NaN NaN
8971 NaN NaN 116.125112502758 38647.0730320117 NaN NaN NaN NaN NaN NaN
8972 NaN NaN 68.3674095338314 32284.9546473678 NaN NaN NaN NaN NaN NaN
8973 NaN NaN 100.242505571787 2099676.05034279 NaN NaN NaN NaN NaN NaN
8974 NaN NaN 68.3840800935406 6910.22473030796 NaN NaN NaN NaN NaN NaN
8975 NaN NaN 61.9826450377876 261330.043280018 NaN NaN NaN NaN NaN NaN
8976 NaN NaN 94.8188278083018 122468.180232158 NaN NaN NaN NaN NaN NaN
8977 NaN NaN 67.2566388602453 64713.1601797993 NaN NaN NaN NaN NaN NaN
8978 NaN NaN 1.25358562212331e+15 5.80576036225769e+18 NaN NaN NaN NaN NaN NaN
8979 NaN NaN 60.0843152389513 94413.600190518 NaN NaN NaN NaN NaN NaN
8980 NaN NaN 8.89542399988517e+19 1.15505792101902e+24 NaN NaN NaN NaN NaN NaN
8981 NaN NaN 87.5903538100086 90353.437627957 NaN NaN NaN NaN NaN NaN
8982 NaN NaN 347043050.40259 2835630228932.36 NaN NaN NaN NaN NaN NaN
8983 NaN NaN 96.7072871161513 53684.2598168406 NaN NaN NaN NaN NaN NaN
8984 NaN NaN 8.53776687770125e+22 1.27051598022507e+27 NaN NaN NaN NaN NaN NaN
8985 NaN NaN 97.6334252661496 40810.6154650112 NaN NaN NaN NaN NaN NaN
8986 NaN NaN 165159463697.695 1.25541635353318e+15 NaN NaN NaN NaN NaN NaN
8987 NaN NaN 100.007608614238 34370.811366421 NaN NaN NaN NaN NaN NaN
8988 NaN NaN 68076895.809943 307240975698.321 NaN NaN NaN NaN NaN NaN
8989 NaN NaN 96.5629752921036 39268.1202352789 NaN NaN NaN NaN NaN NaN
8990 NaN NaN 460.420950047357 5329168.10171674 NaN NaN NaN NaN NaN NaN
8991 NaN NaN 93.4740269540432 48643.2860786723 NaN NaN NaN NaN NaN NaN
8992 NaN NaN 136.26295712685 262856.158735061 NaN NaN NaN NaN NaN NaN
8993 NaN NaN 76.8874276248709 60397.5824674923 NaN NaN NaN NaN NaN NaN
8994 NaN NaN 616.91151638927 108874836.709601 NaN NaN NaN NaN NaN NaN
8995 NaN NaN 62.4304354965345 66037.7372229192 NaN NaN NaN NaN NaN NaN
8996 NaN NaN 291.890233197369 389864.747620835 NaN NaN NaN NaN NaN NaN
8997 NaN NaN 55.0507644942476 77627.8253908657 NaN NaN NaN NaN NaN NaN
8998 NaN NaN 44.3326794536104 43880.8174558373 NaN NaN NaN NaN NaN NaN
8999 NaN NaN 61.8252440381395 129126.733033588 NaN NaN NaN NaN NaN NaN
9000 NaN NaN 43.6403841682038 23201.2233326654 NaN NaN NaN NaN NaN NaN
9001 NaN NaN 105.474466681683 36555.487151062 NaN NaN NaN NaN NaN NaN
9002 NaN NaN 68.5275977537415 30875.8631160793 NaN NaN NaN NaN NaN NaN
9003 NaN NaN 82.0295274728138 1625947.30378219 NaN NaN NaN NaN NaN NaN
9004 NaN NaN 68.5146974278584 6822.29973043161 NaN NaN NaN NaN NaN NaN
9005 NaN NaN 242.326632321431 2108178.11290258 NaN NaN NaN NaN NaN NaN
9006 NaN NaN 68.5727882621763 10282.0461485922 NaN NaN NaN NaN NaN NaN
9007 NaN NaN 455.850292410695 1512088.26739444 NaN NaN NaN NaN NaN NaN
9008 NaN NaN 68.8207471920239 23871.5502091313 NaN NaN NaN NaN NaN NaN
9009 NaN NaN 126.730715101321 225827.0174343 NaN NaN NaN NaN NaN NaN
9010 NaN NaN 69.7080000860977 48794.9849400931 NaN NaN NaN NaN NaN NaN
9011 NaN NaN 95.8426365548186 90912.4852152062 NaN NaN NaN NaN NaN NaN
9012 NaN NaN 68.9111714683335 106520.597500405 NaN NaN NaN NaN NaN NaN
9013 NaN NaN 96.1309252273137 46757.6326811912 NaN NaN NaN NaN NaN NaN
9014 NaN NaN 49.8031362811527 139697.816290399 NaN NaN NaN NaN NaN NaN
9015 NaN NaN 97.437635284675 32184.7065471674 NaN NaN NaN NaN NaN NaN
9016 NaN NaN 55.6571997323508 106207.857063431 NaN NaN NaN NaN NaN NaN
9017 NaN NaN 96.0925812404464 112509.260898528 NaN NaN NaN NaN NaN NaN
9018 NaN NaN 60.8439019004321 85143.9645464012 NaN NaN NaN NaN NaN NaN
9019 NaN NaN 103.445805300452 445320.378881205 NaN NaN NaN NaN NaN NaN
9020 NaN NaN 44.0968324664368 92876.4870246888 NaN NaN NaN NaN NaN NaN
9021 NaN NaN 74.3984709964088 128826.164363078 NaN NaN NaN NaN NaN NaN
9022 NaN NaN 44.2418823369256 68424.8399224317 NaN NaN NaN NaN NaN NaN
9023 NaN NaN 262031.906379962 1450459715.22628 NaN NaN NaN NaN NaN NaN
9024 NaN NaN 40.8507110225138 52146.7245682009 NaN NaN NaN NaN NaN NaN
9025 NaN NaN 90668.0129343525 3539353473.4943 NaN NaN NaN NaN NaN NaN
9026 NaN NaN 39.4283435572182 38691.8478555824 NaN NaN NaN NaN NaN NaN
9027 NaN NaN 8653951.56666811 76997961617.3311 NaN NaN NaN NaN NaN NaN
9028 NaN NaN 39.4956140629392 30753.9941770967 NaN NaN NaN NaN NaN NaN
9029 NaN NaN 69.5314872373983 136207.314277668 NaN NaN NaN NaN NaN NaN
9030 NaN NaN 39.9468929477839 19749.8953944242 NaN NaN NaN NaN NaN NaN
9031 NaN NaN 96.7737239419152 34881.1393568139 NaN NaN NaN NaN NaN NaN
9032 NaN NaN 69.4248650922532 30625.1316027579 NaN NaN NaN NaN NaN NaN
9033 NaN NaN 4876.81691921666 242702532.213863 NaN NaN NaN NaN NaN NaN
9034 NaN NaN 69.4585795252849 7453.93839058936 NaN NaN NaN NaN NaN NaN
9035 NaN NaN 196.806288901829 1699641.0006223 NaN NaN NaN NaN NaN NaN
9036 NaN NaN 69.5223947701615 11340.572694307 NaN NaN NaN NaN NaN NaN
9037 NaN NaN 150.301220137956 604320.363284624 NaN NaN NaN NaN NaN NaN
9038 NaN NaN 69.8190296296945 24525.3824425345 NaN NaN NaN NaN NaN NaN
9039 NaN NaN 78.4091456080027 170300.930738228 NaN NaN NaN NaN NaN NaN
9040 NaN NaN 1333.3814289564 11068785.7993691 NaN NaN NaN NaN NaN NaN
9041 NaN NaN 77.7050648004686 81894.5833927866 NaN NaN NaN NaN NaN NaN
9042 NaN NaN 4296.31079732115 13272677.6847216 NaN NaN NaN NaN NaN NaN
9043 NaN NaN 81.7251953633249 41100.5771088342 NaN NaN NaN NaN NaN NaN
9044 NaN NaN 29655.9506503799 217455755.649801 NaN NaN NaN NaN NaN NaN
9045 NaN NaN 82.7389243345473 32321.0870732564 NaN NaN NaN NaN NaN NaN
9046 NaN NaN 67.2874429015455 332556.650607706 NaN NaN NaN NaN NaN NaN
9047 NaN NaN 83.3431867611197 24345.8563354645 NaN NaN NaN NaN NaN NaN
9048 NaN NaN 34.8526085912207 206420.603053865 NaN NaN NaN NaN NaN NaN
9049 NaN NaN 83.4104348382932 28563.369214219 NaN NaN NaN NaN NaN NaN
9050 NaN NaN 34.7147809811132 124110.544908288 NaN NaN NaN NaN NaN NaN
9051 NaN NaN 83.8307538285937 33823.3393239728 NaN NaN NaN NaN NaN NaN
9052 NaN NaN 36.6693660146895 76342.8525687915 NaN NaN NaN NaN NaN NaN
9053 NaN NaN 81.42243349819 52809.9478088175 NaN NaN NaN NaN NaN NaN
9054 NaN NaN 36.4703293627929 51562.050919476 NaN NaN NaN NaN NaN NaN
9055 NaN NaN 106.172422629201 405615.955753518 NaN NaN NaN NaN NaN NaN
9056 NaN NaN 36.1860519399017 35897.2993412577 NaN NaN NaN NaN NaN NaN
9057 NaN NaN 2476.9609449416 12815215.8344898 NaN NaN NaN NaN NaN NaN
9058 NaN NaN 36.1136023043029 26226.902404571 NaN NaN NaN NaN NaN NaN
9059 NaN NaN 505547578.145995 7258061339471.24 NaN NaN NaN NaN NaN NaN
9060 NaN NaN 35.9584354907986 20049.6990024544 NaN NaN NaN NaN NaN NaN
9061 NaN NaN 89.73225591338 33636.0685471899 NaN NaN NaN NaN NaN NaN
9062 NaN NaN 70.944228857426 30834.3690900939 NaN NaN NaN NaN NaN NaN
9063 NaN NaN 4168.79930559303 198182977.492985 NaN NaN NaN NaN NaN NaN
9064 NaN NaN 70.9810070362595 7466.1257775227 NaN NaN NaN NaN NaN NaN
9065 NaN NaN 286.248553026078 2079783.30839072 NaN NaN NaN NaN NaN NaN
9066 NaN NaN 71.0717783171335 12618.5232649898 NaN NaN NaN NaN NaN NaN
9067 NaN NaN 194.498261075754 607941.346025628 NaN NaN NaN NaN NaN NaN
9068 NaN NaN 71.9385859162293 26912.5363263097 NaN NaN NaN NaN NaN NaN
9069 NaN NaN 102.789087689388 192961.290341028 NaN NaN NaN NaN NaN NaN
9070 NaN NaN 74.5489140243356 66693.2460630357 NaN NaN NaN NaN NaN NaN
9071 NaN NaN 78.8592771882228 84300.2073825846 NaN NaN NaN NaN NaN NaN
9072 NaN NaN 64.0294980759996 112848.472864586 NaN NaN NaN NaN NaN NaN
9073 NaN NaN 73.6671903949454 37103.4445285519 NaN NaN NaN NaN NaN NaN
9074 NaN NaN 44.1007791261312 123651.50604513 NaN NaN NaN NaN NaN NaN
9075 NaN NaN 73.690934755531 32729.1406558737 NaN NaN NaN NaN NaN NaN
9076 NaN NaN 44.7380875946896 107823.331341223 NaN NaN NaN NaN NaN NaN
9077 NaN NaN 73.0666397120778 19101.7165453943 NaN NaN NaN NaN NaN NaN
9078 NaN NaN 50.0493725839708 74545.8226498357 NaN NaN NaN NaN NaN NaN
9079 NaN NaN 74.0333981193176 55901.339081639 NaN NaN NaN NaN NaN NaN
9080 NaN NaN 40.1001033131114 70594.2832260563 NaN NaN NaN NaN NaN NaN
9081 NaN NaN 73.7634094488715 48344.2051174324 NaN NaN NaN NaN NaN NaN
9082 NaN NaN 39.0109151016962 55746.2628707279 NaN NaN NaN NaN NaN NaN
9083 NaN NaN 872.188442070495 6641538.57481636 NaN NaN NaN NaN NaN NaN
9084 NaN NaN 35.7672955472832 42481.899093361 NaN NaN NaN NaN NaN NaN
9085 NaN NaN 7860.39456313582 6250036.51525261 NaN NaN NaN NaN NaN NaN
9086 NaN NaN 33.6883339840598 32364.4226125214 NaN NaN NaN NaN NaN NaN
9087 NaN NaN 4097.63588305522 13566797.1242485 NaN NaN NaN NaN NaN NaN
9088 NaN NaN 32.9593173250849 26296.1153209319 NaN NaN NaN NaN NaN NaN
9089 NaN NaN 52.6447024932065 77575.4691989252 NaN NaN NaN NaN NaN NaN
9090 NaN NaN 6617.46562061643 3248161.81667586 NaN NaN NaN NaN NaN NaN
9091 NaN NaN 84.0781417859261 32818.8217794344 NaN NaN NaN NaN NaN NaN
9092 NaN NaN 72.8286581668806 30841.0225829726 NaN NaN NaN NaN NaN NaN
9093 NaN NaN 279.384607038536 11555828.5025468 NaN NaN NaN NaN NaN NaN
9094 NaN NaN 72.8420056203556 8056.49936689024 NaN NaN NaN NaN NaN NaN
9095 NaN NaN 97.5730489159867 973028.737935563 NaN NaN NaN NaN NaN NaN
9096 NaN NaN 72.9385480576025 13825.9873996327 NaN NaN NaN NaN NaN NaN
9097 NaN NaN 73.792084225509 289426.268927601 NaN NaN NaN NaN NaN NaN
9098 NaN NaN 73.2450536978503 28786.3467923523 NaN NaN NaN NaN NaN NaN
9099 NaN NaN 66.2534387980525 107313.320245763 NaN NaN NaN NaN NaN NaN
9100 NaN NaN 76.3232881764405 67968.8295056633 NaN NaN NaN NaN NaN NaN
9101 NaN NaN 67.2419500723247 71543.7019956253 NaN NaN NaN NaN NaN NaN
9102 NaN NaN 53.038059775563 110144.038432103 NaN NaN NaN NaN NaN NaN
9103 NaN NaN 64.4705974184026 30990.2447069757 NaN NaN NaN NaN NaN NaN
9104 NaN NaN 41.9607956754936 107358.205764839 NaN NaN NaN NaN NaN NaN
9105 NaN NaN 63.5755406459811 23325.5624569633 NaN NaN NaN NaN NaN NaN
9106 NaN NaN 39.141279769445 107160.65711103 NaN NaN NaN NaN NaN NaN
9107 NaN NaN 63.2790324880707 17067.1536587292 NaN NaN NaN NaN NaN NaN
9108 NaN NaN 45.0209704041313 68759.2105773269 NaN NaN NaN NaN NaN NaN
9109 NaN NaN 62.8141791148557 20758.6091393167 NaN NaN NaN NaN NaN NaN
9110 NaN NaN 37.8236907408247 63718.7451270767 NaN NaN NaN NaN NaN NaN
9111 NaN NaN 62.9224860457901 27879.8692842682 NaN NaN NaN NaN NaN NaN
9112 NaN NaN 36.008371932286 52920.1704420541 NaN NaN NaN NaN NaN NaN
9113 NaN NaN 32.6993356123642 98112.325872851 NaN NaN NaN NaN NaN NaN
9114 NaN NaN 31.843209644974 41769.4384787659 NaN NaN NaN NaN NaN NaN
9115 NaN NaN 82.0809258120141 86846.8291834348 NaN NaN NaN NaN NaN NaN
9116 NaN NaN 30.141029383159 32330.9512762472 NaN NaN NaN NaN NaN NaN
9117 NaN NaN 64.5569983930967 68152.2891915737 NaN NaN NaN NaN NaN NaN
9118 NaN NaN 29.9008241739368 23116.9143986761 NaN NaN NaN NaN NaN NaN
9119 NaN NaN 50.7809489329183 60942.8829015316 NaN NaN NaN NaN NaN NaN
9120 NaN NaN 29.9342185554134 14940.6418312513 NaN NaN NaN NaN NaN NaN
9121 NaN NaN 79.5807725372381 32422.5939917038 NaN NaN NaN NaN NaN NaN
9122 NaN NaN 74.7699839534523 31158.0922512429 NaN NaN NaN NaN NaN NaN
9123 NaN NaN 71.4988220617582 1494431.47131175 NaN NaN NaN NaN NaN NaN
9124 NaN NaN 74.7561744908677 8036.63769578155 NaN NaN NaN NaN NaN NaN
9125 NaN NaN 39.4293434434344 474628.179426338 NaN NaN NaN NaN NaN NaN
9126 NaN NaN 74.6706329777669 15830.2972726043 NaN NaN NaN NaN NaN NaN
9127 NaN NaN 79.5459019598461 289220.812960622 NaN NaN NaN NaN NaN NaN
9128 NaN NaN 75.4241802673397 31517.616108838 NaN NaN NaN NaN NaN NaN
9129 NaN NaN 55.3490192514762 97607.4707271338 NaN NaN NaN NaN NaN NaN
9130 NaN NaN 130.100241107464 1361369.01573162 NaN NaN NaN NaN NaN NaN
9131 NaN NaN 52.3639373745735 54902.3790493744 NaN NaN NaN NaN NaN NaN
9132 NaN NaN 291719660.879262 4034500942891.49 NaN NaN NaN NaN NaN NaN
9133 NaN NaN 54.2089173968465 25734.1998363923 NaN NaN NaN NaN NaN NaN
9134 NaN NaN 2945299605.75346 46490086559906.6 NaN NaN NaN NaN NaN NaN
9135 NaN NaN 54.600875527479 19748.3316626891 NaN NaN NaN NaN NaN NaN
9136 NaN NaN 4540.64015602079 39564537.4813178 NaN NaN NaN NaN NaN NaN
9137 NaN NaN 54.8186196353937 13822.341301072 NaN NaN NaN NaN NaN NaN
9138 NaN NaN 3522.77937017836 17699170.5927667 NaN NaN NaN NaN NaN NaN
9139 NaN NaN 54.4119250096034 15878.5040361266 NaN NaN NaN NaN NaN NaN
9140 NaN NaN 115.6438950627 357035.621807832 NaN NaN NaN NaN NaN NaN
9141 NaN NaN 53.8944633354033 16638.5997984931 NaN NaN NaN NaN NaN NaN
9142 NaN NaN 60.7572912780653 185820.961153442 NaN NaN NaN NaN NaN NaN
9143 NaN NaN 52.2458179161596 22361.5730949804 NaN NaN NaN NaN NaN NaN
9144 NaN NaN 32.1793389516425 230172.532612232 NaN NaN NaN NaN NaN NaN
9145 NaN NaN 50.8112280751133 32025.4627347305 NaN NaN NaN NaN NaN NaN
9146 NaN NaN 26.7667402673053 34255.4867086845 NaN NaN NaN NaN NaN NaN
9147 NaN NaN 48.235976477328 41460.272626549 NaN NaN NaN NaN NaN NaN
9148 NaN NaN 26.8674629012292 21912.4841655601 NaN NaN NaN NaN NaN NaN
9149 NaN NaN 44.0707032869773 44036.0940138482 NaN NaN NaN NaN NaN NaN
9150 NaN NaN 26.9677897194245 13891.1214530807 NaN NaN NaN NaN NaN NaN
9151 NaN NaN 76.0523378053242 32441.2388759659 NaN NaN NaN NaN NaN NaN
9152 NaN NaN 76.4042934147998 31869.6538370354 NaN NaN NaN NaN NaN NaN
9153 NaN NaN 77.8557390481951 2985777.42194597 NaN NaN NaN NaN NaN NaN
9154 NaN NaN 76.4008876827198 8588.91466258637 NaN NaN NaN NaN NaN NaN
9155 NaN NaN 80.0595309895854 785684.790049176 NaN NaN NaN NaN NaN NaN
9156 NaN NaN 76.5061430167255 15321.6614225441 NaN NaN NaN NaN NaN NaN
9157 NaN NaN 141.717778967894 461457.31441094 NaN NaN NaN NaN NaN NaN
9158 NaN NaN 77.2905608514149 38363.9512496301 NaN NaN NaN NaN NaN NaN
9159 NaN NaN 54.2866533235191 100520.723626531 NaN NaN NaN NaN NaN NaN
9160 NaN NaN 78.4154148965358 79262.6545937438 NaN NaN NaN NaN NaN NaN
9161 NaN NaN 48.7950983755043 50379.5039403588 NaN NaN NaN NaN NaN NaN
9162 NaN NaN 96.7403828030047 746093.021473793 NaN NaN NaN NaN NaN NaN
9163 NaN NaN 48.6687589863694 23572.7576486259 NaN NaN NaN NaN NaN NaN
9164 NaN NaN 2640261.1156404 35127525079.2248 NaN NaN NaN NaN NaN NaN
9165 NaN NaN 48.4551368703844 17539.7427016668 NaN NaN NaN NaN NaN NaN
9166 NaN NaN 2389847.34096888 18826941645.2667 NaN NaN NaN NaN NaN NaN
9167 NaN NaN 48.522239908648 11997.0623974457 NaN NaN NaN NaN NaN NaN
9168 NaN NaN 3242135.54033061 13440789149.1275 NaN NaN NaN NaN NaN NaN
9169 NaN NaN 48.1696357424126 13118.1721159136 NaN NaN NaN NaN NaN NaN
9170 NaN NaN 582.982347088484 20366454.9189082 NaN NaN NaN NaN NaN NaN
9171 NaN NaN 48.0782630313041 13467.2781366309 NaN NaN NaN NaN NaN NaN
9172 NaN NaN 60.1485640573124 184501.404251389 NaN NaN NaN NaN NaN NaN
9173 NaN NaN 46.5672758672083 18086.1077174528 NaN NaN NaN NaN NaN NaN
9174 NaN NaN 36.1112653258066 217588.617312482 NaN NaN NaN NaN NaN NaN
9175 NaN NaN 44.8251406243551 25147.8618903143 NaN NaN NaN NaN NaN NaN
9176 NaN NaN 23.8034277689875 32025.9188770818 NaN NaN NaN NaN NaN NaN
9177 NaN NaN 44.3844869004431 33657.8794891689 NaN NaN NaN NaN NaN NaN
9178 NaN NaN 24.1015876873382 20091.6671522592 NaN NaN NaN NaN NaN NaN
9179 NaN NaN 44.4961250707574 41473.5894093524 NaN NaN NaN NaN NaN NaN
9180 NaN NaN 24.1904420211722 12597.0196611104 NaN NaN NaN NaN NaN NaN
9181 NaN NaN 72.7682177605036 33050.5359121987 NaN NaN NaN NaN NaN NaN
9182 NaN NaN 77.6538718975998 33008.0375662123 NaN NaN NaN NaN NaN NaN
9183 NaN NaN 66.713544270871 630343.977369955 NaN NaN NaN NaN NaN NaN
9184 NaN NaN 77.610066330955 8986.97982665185 NaN NaN NaN NaN NaN NaN
9185 NaN NaN 37.2973254630657 318477.342262355 NaN NaN NaN NaN NaN NaN
9186 NaN NaN 78.2936432567529 18691.0931082448 NaN NaN NaN NaN NaN NaN
9187 NaN NaN 41.3075497787066 217896.173198102 NaN NaN NaN NaN NaN NaN
9188 NaN NaN 76.704027005954 42222.9385541189 NaN NaN NaN NaN NaN NaN
9189 NaN NaN 42.3559392749145 97864.0868008679 NaN NaN NaN NaN NaN NaN
9190 NaN NaN 82.621109832434 97377.6275365349 NaN NaN NaN NaN NaN NaN
9191 NaN NaN 42.8581079183514 47699.7868569733 NaN NaN NaN NaN NaN NaN
9192 NaN NaN 85.3493701759038 202971.089998224 NaN NaN NaN NaN NaN NaN
9193 NaN NaN 43.4317287243662 26042.4307693266 NaN NaN NaN NaN NaN NaN
9194 NaN NaN 34.8260992020079 61609.9332252593 NaN NaN NaN NaN NaN NaN
9195 NaN NaN 437.368088614933 7722733.05652254 NaN NaN NaN NaN NaN NaN
9196 NaN NaN 36.6575212927031 40512.9102979053 NaN NaN NaN NaN NaN NaN
9197 NaN NaN 234377.575268336 3520737610.57553 NaN NaN NaN NaN NaN NaN
9198 NaN NaN 38.1970664783081 22189.8993742393 NaN NaN NaN NaN NaN NaN
9199 NaN NaN 165821.902477912 3800520861.34763 NaN NaN NaN NaN NaN NaN
9200 NaN NaN 34.6503796263986 25448.6086820811 NaN NaN NaN NaN NaN NaN
9201 NaN NaN 5873572.62541828 31926517034.853 NaN NaN NaN NaN NaN NaN
9202 NaN NaN 33.3258979018477 19919.085693273 NaN NaN NaN NaN NaN NaN
9203 NaN NaN 6790550.21621251 13225989190.6943 NaN NaN NaN NaN NaN NaN
9204 NaN NaN 28.8978946151649 19921.2451827738 NaN NaN NaN NaN NaN NaN
9205 NaN NaN 486200625.813821 6112286657400.14 NaN NaN NaN NaN NaN NaN
9206 NaN NaN 23.4214866637509 20966.2361268031 NaN NaN NaN NaN NaN NaN
9207 NaN NaN 3832.59943038087 5685459.32358651 NaN NaN NaN NaN NaN NaN
9208 NaN NaN 20.8506049191655 18325.1195808728 NaN NaN NaN NaN NaN NaN
9209 NaN NaN 38.7575578660899 30505.9710344132 NaN NaN NaN NaN NaN NaN
9210 NaN NaN 20.7483511784563 11463.3559936668 NaN NaN NaN NaN NaN NaN
9211 NaN NaN 70.5766734654732 34321.6433425516 NaN NaN NaN NaN NaN NaN
9212 NaN NaN 77.4710078281476 34233.845193487 NaN NaN NaN NaN NaN NaN
9213 NaN NaN 62.0173235509962 689001.399319944 NaN NaN NaN NaN NaN NaN
9214 NaN NaN 77.4370119612514 9488.20691178148 NaN NaN NaN NaN NaN NaN
9215 NaN NaN 36.707936515489 264200.382788925 NaN NaN NaN NaN NaN NaN
9216 NaN NaN 76.3548611385504 23488.0589240193 NaN NaN NaN NaN NaN NaN
9217 NaN NaN 35.9858166143367 170765.752755635 NaN NaN NaN NaN NaN NaN
9218 NaN NaN 77.3945330398039 39385.8938738651 NaN NaN NaN NaN NaN NaN
9219 NaN NaN 39.7769543101529 78811.8393104677 NaN NaN NaN NaN NaN NaN
9220 NaN NaN 74.0514598794757 85470.9913785145 NaN NaN NaN NaN NaN NaN
9221 NaN NaN 38.8199910850737 40100.3365578696 NaN NaN NaN NaN NaN NaN
9222 NaN NaN 52.5422892413762 139534.326052079 NaN NaN NaN NaN NaN NaN
9223 NaN NaN 38.545256322925 18776.6781573962 NaN NaN NaN NaN NaN NaN
9224 NaN NaN 31.3398644708787 71586.4250640208 NaN NaN NaN NaN NaN NaN
9225 NaN NaN 38.4324605277455 13959.6218188422 NaN NaN NaN NaN NaN NaN
9226 NaN NaN 29.5043519732744 66031.9843970974 NaN NaN NaN NaN NaN NaN
9227 NaN NaN 38.306473505561 8656.91127559456 NaN NaN NaN NaN NaN NaN
9228 NaN NaN 28.3222112322578 58753.3557734008 NaN NaN NaN NaN NaN NaN
9229 NaN NaN 38.2790720982093 8960.89786046695 NaN NaN NaN NaN NaN NaN
9230 NaN NaN 22.5787940448862 53444.9116736425 NaN NaN NaN NaN NaN NaN
9231 NaN NaN 38.2312225011026 8844.76477425571 NaN NaN NaN NaN NaN NaN
9232 NaN NaN 23.2581225824581 36337.8048576249 NaN NaN NaN NaN NaN NaN
9233 NaN NaN 37.2832214661838 12792.7978734743 NaN NaN NaN NaN NaN NaN
9234 NaN NaN 21.4056511391061 26334.4411291762 NaN NaN NaN NaN NaN NaN
9235 NaN NaN 45.6425653731207 15128.1271787999 NaN NaN NaN NaN NaN NaN
9236 NaN NaN 19.0863517856867 20602.6683591993 NaN NaN NaN NaN NaN NaN
9237 NaN NaN 41.5661050952814 27260.4180803089 NaN NaN NaN NaN NaN NaN
9238 NaN NaN 17.7284032719288 16145.1315197164 NaN NaN NaN NaN NaN NaN
9239 NaN NaN 35.5307745386921 27771.858336792 NaN NaN NaN NaN NaN NaN
9240 NaN NaN 17.5928481251644 10366.812626218 NaN NaN NaN NaN NaN NaN
9241 NaN NaN 69.3886683590188 36279.7706298673 NaN NaN NaN NaN NaN NaN
9242 NaN NaN 75.6600222120704 35506.3121217488 NaN NaN NaN NaN NaN NaN
9243 NaN NaN 39.1742900312098 1519966.03063661 NaN NaN NaN NaN NaN NaN
9244 NaN NaN 75.6395984295306 9382.15662199186 NaN NaN NaN NaN NaN NaN
9245 NaN NaN 36.1409508238581 406222.00378008 NaN NaN NaN NaN NaN NaN
9246 NaN NaN 75.7838099332193 17711.9268193538 NaN NaN NaN NaN NaN NaN
9247 NaN NaN 30.3972902310224 131049.490238937 NaN NaN NaN NaN NaN NaN
9248 NaN NaN 468.507675948301 12305223.7362233 NaN NaN NaN NaN NaN NaN
9249 NaN NaN 32.6456151283631 64072.9582952755 NaN NaN NaN NaN NaN NaN
9250 NaN NaN 225.183228432913 5678224.3957288 NaN NaN NaN NaN NaN NaN
9251 NaN NaN 33.9078778092227 34530.1628241411 NaN NaN NaN NaN NaN NaN
9252 NaN NaN 1361.56995207831 6368971.47188731 NaN NaN NaN NaN NaN NaN
9253 NaN NaN 33.9534255624443 16454.3488724608 NaN NaN NaN NaN NaN NaN
9254 NaN NaN 308617827531.757 5.27873520404089e+15 NaN NaN NaN NaN NaN NaN
9255 NaN NaN 33.9732856009028 11728.3389792909 NaN NaN NaN NaN NaN NaN
9256 NaN NaN 62114.6395692141 457882486.078267 NaN NaN NaN NaN NaN NaN
9257 NaN NaN 34.0904798662213 7601.87857395621 NaN NaN NaN NaN NaN NaN
9258 NaN NaN 2251.19097622975 11008866.0699043 NaN NaN NaN NaN NaN NaN
9259 NaN NaN 34.0231884836342 7675.88468240001 NaN NaN NaN NaN NaN NaN
9260 NaN NaN 35.3224967825173 168974.48842324 NaN NaN NaN NaN NaN NaN
9261 NaN NaN 33.9774280374736 7432.11445130669 NaN NaN NaN NaN NaN NaN
9262 NaN NaN 16.6535148644843 77102.9179788163 NaN NaN NaN NaN NaN NaN
9263 NaN NaN 33.6443887777357 9947.48458805091 NaN NaN NaN NaN NaN NaN
9264 NaN NaN 13.9889651421619 39468.9243890639 NaN NaN NaN NaN NaN NaN
9265 NaN NaN 33.179804707374 13965.836834055 NaN NaN NaN NaN NaN NaN
9266 NaN NaN 14.2468070110916 23637.56288209 NaN NaN NaN NaN NaN NaN
9267 NaN NaN 32.0586231892741 20004.8362325162 NaN NaN NaN NaN NaN NaN
9268 NaN NaN 14.3611112874644 15794.0095791022 NaN NaN NaN NaN NaN NaN
9269 NaN NaN 29.8862576429347 21160.8115168685 NaN NaN NaN NaN NaN NaN
9270 NaN NaN 14.5421119254437 9833.00244068913 NaN NaN NaN NaN NaN NaN
9271 NaN NaN 69.4508550419833 39601.9146926529 NaN NaN NaN NaN NaN NaN
9272 NaN NaN 71.4658159625556 37118.6151378377 NaN NaN NaN NaN NaN NaN
9273 NaN NaN 28.1080262050824 2501950.36073454 NaN NaN NaN NaN NaN NaN
9274 NaN NaN 71.4457952005 9628.7301630266 NaN NaN NaN NaN NaN NaN
9275 NaN NaN 29.1236521393205 329182.198359395 NaN NaN NaN NaN NaN NaN
9276 NaN NaN 71.4031464503451 17893.3787554709 NaN NaN NaN NaN NaN NaN
9277 NaN NaN 43.0816608169366 190054.783252737 NaN NaN NaN NaN NaN NaN
9278 NaN NaN 69.0545964557594 42236.9570147061 NaN NaN NaN NaN NaN NaN
9279 NaN NaN 33.0603889437754 65774.3512010704 NaN NaN NaN NaN NaN NaN
9280 NaN NaN 52.8574000031281 82157.4473412918 NaN NaN NaN NaN NaN NaN
9281 NaN NaN 31.2930271079554 31893.1758123711 NaN NaN NaN NaN NaN NaN
9282 NaN NaN 31.1225805792681 85948.4113666593 NaN NaN NaN NaN NaN NaN
9283 NaN NaN 30.912952597206 17139.7264609042 NaN NaN NaN NaN NaN NaN
9284 NaN NaN 27.838412702904 27770.2953138198 NaN NaN NaN NaN NaN NaN
9285 NaN NaN 13468968.0922734 136400511629.526 NaN NaN NaN NaN NaN NaN
9286 NaN NaN 27.8237150268102 20626.7016020626 NaN NaN NaN NaN NaN NaN
9287 NaN NaN 75816.471412958 1428849423.5853 NaN NaN NaN NaN NaN NaN
9288 NaN NaN 28.2734156091447 11155.9834832971 NaN NaN NaN NaN NaN NaN
9289 NaN NaN 1935674645252.47 1.92278144360878e+16 NaN NaN NaN NaN NaN NaN
9290 NaN NaN 26.7300244694213 12500.7978022212 NaN NaN NaN NaN NaN NaN
9291 NaN NaN 113203241.886324 58690911426.5039 NaN NaN NaN NaN NaN NaN
9292 NaN NaN 25.560947583249 11191.2241306759 NaN NaN NaN NaN NaN NaN
9293 NaN NaN 7153364846.24558 12678393804588 NaN NaN NaN NaN NaN NaN
9294 NaN NaN 21.68717491795 13063.0856953003 NaN NaN NaN NaN NaN NaN
9295 NaN NaN 33284707.9593502 56778083606.4996 NaN NaN NaN NaN NaN NaN
9296 NaN NaN 15.6798750551539 14713.490393586 NaN NaN NaN NaN NaN NaN
9297 NaN NaN 1599.02831871721 3559329.12560451 NaN NaN NaN NaN NaN NaN
9298 NaN NaN 11.8543110376903 13601.882510319 NaN NaN NaN NaN NaN NaN
9299 NaN NaN 28.8003134812293 19096.1555389619 NaN NaN NaN NaN NaN NaN
9300 NaN NaN 11.4603680651227 8793.71883434898 NaN NaN NaN NaN NaN NaN
9301 NaN NaN 72.0601475728779 43980.3659150036 NaN NaN NaN NaN NaN NaN
9302 NaN NaN 65.6177840206659 39327.9008048948 NaN NaN NaN NaN NaN NaN
9303 NaN NaN 28.3197766486745 1203864.13924202 NaN NaN NaN NaN NaN NaN
9304 NaN NaN 65.5854269075165 10011.094248103 NaN NaN NaN NaN NaN NaN
9305 NaN NaN 25.5278119731429 245241.795418117 NaN NaN NaN NaN NaN NaN
9306 NaN NaN 65.3986353976193 17540.4947960533 NaN NaN NaN NaN NaN NaN
9307 NaN NaN 25.6903901739653 111043.085961436 NaN NaN NaN NaN NaN NaN
9308 NaN NaN 155.957999392141 1213626.08811445 NaN NaN NaN NaN NaN NaN
9309 NaN NaN 26.1454501082282 47637.277877569 NaN NaN NaN NaN NaN NaN
9310 NaN NaN 121811.024863317 827347251.213609 NaN NaN NaN NaN NaN NaN
9311 NaN NaN 26.7806228608778 25175.8899388757 NaN NaN NaN NaN NaN NaN
9312 NaN NaN 48271.3806205747 633057092.577465 NaN NaN NaN NaN NaN NaN
9313 NaN NaN 26.9906462830074 12127.5955033988 NaN NaN NaN NaN NaN NaN
9314 NaN NaN 773287973146.831 1.19312120488356e+16 NaN NaN NaN NaN NaN NaN
9315 NaN NaN 26.8435133929063 9074.3591627021 NaN NaN NaN NaN NaN NaN
9316 NaN NaN 4250575789.32453 32424838709095.3 NaN NaN NaN NaN NaN NaN
9317 NaN NaN 26.8611418306897 6031.86753413044 NaN NaN NaN NaN NaN NaN
9318 NaN NaN 3691053102.18611 18128614269486.2 NaN NaN NaN NaN NaN NaN
9319 NaN NaN 26.6541151094704 5944.22555851257 NaN NaN NaN NaN NaN NaN
9320 NaN NaN 697.719618907159 5581770.10727198 NaN NaN NaN NaN NaN NaN
9321 NaN NaN 26.552854793945 5741.47246457874 NaN NaN NaN NaN NaN NaN
9322 NaN NaN 149.029468594855 370106.066458114 NaN NaN NaN NaN NaN NaN
9323 NaN NaN 25.7318553048329 7607.25944689409 NaN NaN NaN NaN NaN NaN
9324 NaN NaN 26.901457578336 33603.7068614988 NaN NaN NaN NaN NaN NaN
9325 NaN NaN 24.9268118540266 10616.5796544657 NaN NaN NaN NaN NaN NaN
9326 NaN NaN 8.76341842627218 21836.2206662517 NaN NaN NaN NaN NaN NaN
9327 NaN NaN 24.7084420207596 14521.7433681139 NaN NaN NaN NaN NaN NaN
9328 NaN NaN 8.61142593620576 13205.7087640517 NaN NaN NaN NaN NaN NaN
9329 NaN NaN 23.4260693784473 16351.0708477272 NaN NaN NaN NaN NaN NaN
9330 NaN NaN 8.74053569518515 8166.04379576187 NaN NaN NaN NaN NaN NaN
9331 NaN NaN 79.8764149851688 49232.0443236873 NaN NaN NaN NaN NaN NaN
9332 NaN NaN 58.8765194206153 40348.8200374568 NaN NaN NaN NaN NaN NaN
9333 NaN NaN 23.2643136359906 1273000.95244127 NaN NaN NaN NaN NaN NaN
9334 NaN NaN 58.8428426889455 9913.49244610888 NaN NaN NaN NaN NaN NaN
9335 NaN NaN 24.2659841113167 255551.020334995 NaN NaN NaN NaN NaN NaN
9336 NaN NaN 58.9029762067987 16471.8142731024 NaN NaN NaN NaN NaN NaN
9337 NaN NaN 23.6967474129216 111682.224036653 NaN NaN NaN NaN NaN NaN
9338 NaN NaN 51.2425735797418 65837.6410806512 NaN NaN NaN NaN NaN NaN
9339 NaN NaN 23.7446884243327 45031.0573357299 NaN NaN NaN NaN NaN NaN
9340 NaN NaN 6148.66979887538 16831784.4714829 NaN NaN NaN NaN NaN NaN
9341 NaN NaN 24.0640760787716 23362.2227202108 NaN NaN NaN NaN NaN NaN
9342 NaN NaN 33077.0148878285 448142381.179868 NaN NaN NaN NaN NaN NaN
9343 NaN NaN 24.1888387730677 13938.5507353533 NaN NaN NaN NaN NaN NaN
9344 NaN NaN 104856096.704562 1026896400920.84 NaN NaN NaN NaN NaN NaN
9345 NaN NaN 24.0894877642879 8711.44970850826 NaN NaN NaN NaN NaN NaN
9346 NaN NaN 1398468.29251467 8034762878.25587 NaN NaN NaN NaN NaN NaN
9347 NaN NaN 24.0567638431899 6150.69600852957 NaN NaN NaN NaN NaN NaN
9348 NaN NaN 39586173.4727488 127416836403.277 NaN NaN NaN NaN NaN NaN
9349 NaN NaN 23.6147562721232 5230.52195908464 NaN NaN NaN NaN NaN NaN
9350 NaN NaN 22951.9421528572 49154455.323525 NaN NaN NaN NaN NaN NaN
9351 NaN NaN 23.2574481528351 5774.71126625579 NaN NaN NaN NaN NaN NaN
9352 NaN NaN 1226.64488421539 1807260.49358779 NaN NaN NaN NaN NaN NaN
9353 NaN NaN 22.1652473424056 6729.96253365123 NaN NaN NaN NaN NaN NaN
9354 NaN NaN 46.4004857217985 48739.8363473325 NaN NaN NaN NaN NaN NaN
9355 NaN NaN 21.4212176846194 8159.17197101265 NaN NaN NaN NaN NaN NaN
9356 NaN NaN 9.0244631404664 22943.2538480726 NaN NaN NaN NaN NaN NaN
9357 NaN NaN 20.6976166385884 10938.4994823818 NaN NaN NaN NaN NaN NaN
9358 NaN NaN 6.62712763366412 12538.1163567793 NaN NaN NaN NaN NaN NaN
9359 NaN NaN 20.1019933501544 14835.6505797127 NaN NaN NaN NaN NaN NaN
9360 NaN NaN 6.63291814311905 7489.59726600224 NaN NaN NaN NaN NaN NaN
9361 NaN NaN 102.586018858659 55717.2517925415 NaN NaN NaN NaN NaN NaN
9362 NaN NaN 50.8238634066413 41440.0438246115 NaN NaN NaN NaN NaN NaN
9363 NaN NaN 23.601423517834 1304376.50193481 NaN NaN NaN NaN NaN NaN
9364 NaN NaN 50.7938061477723 9565.49752117586 NaN NaN NaN NaN NaN NaN
9365 NaN NaN 26.957089497363 270063.015969296 NaN NaN NaN NaN NaN NaN
9366 NaN NaN 50.6103467360763 14771.7638865311 NaN NaN NaN NaN NaN NaN
9367 NaN NaN 37.9516946681401 134451.790165167 NaN NaN NaN NaN NaN NaN
9368 NaN NaN 46.230345087526 30432.7784899079 NaN NaN NaN NaN NaN NaN
9369 NaN NaN 22.7743464877329 40081.0874074447 NaN NaN NaN NaN NaN NaN
9370 NaN NaN 34.2275064583435 53589.1150032707 NaN NaN NaN NaN NaN NaN
9371 NaN NaN 21.731382668088 20153.0322249419 NaN NaN NaN NaN NaN NaN
9372 NaN NaN 26.6412558223009 72394.7922914162 NaN NaN NaN NaN NaN NaN
9373 NaN NaN 21.6212930581241 10047.8639729782 NaN NaN NaN NaN NaN NaN
9374 NaN NaN 19.9954492763113 27703.8197939241 NaN NaN NaN NaN NaN NaN
9375 NaN NaN 21.5313929190837 7898.73026253348 NaN NaN NaN NaN NaN NaN
9376 NaN NaN 18.3179591143382 27579.6030560106 NaN NaN NaN NaN NaN NaN
9377 NaN NaN 21.4912839799767 4296.76484426921 NaN NaN NaN NaN NaN NaN
9378 NaN NaN 17.2991402960456 22759.6360248077 NaN NaN NaN NaN NaN NaN
9379 NaN NaN 21.6109291706665 4881.24906651421 NaN NaN NaN NaN NaN NaN
9380 NaN NaN 11.1474069483027 26406.7609577199 NaN NaN NaN NaN NaN NaN
9381 NaN NaN 21.456504380338 4751.74207495693 NaN NaN NaN NaN NaN NaN
9382 NaN NaN 9.30813423041757 20562.9709893059 NaN NaN NaN NaN NaN NaN
9383 NaN NaN 22.8703641560947 5858.36597352015 NaN NaN NaN NaN NaN NaN
9384 NaN NaN 7.59706584971269 15257.8644626822 NaN NaN NaN NaN NaN NaN
9385 NaN NaN 27.2091187707864 15408.0595943952 NaN NaN NaN NaN NaN NaN
9386 NaN NaN 6.13412373536654 11236.9110867099 NaN NaN NaN NaN NaN NaN
9387 NaN NaN 31.5205297550058 41308.6563629789 NaN NaN NaN NaN NaN NaN
9388 NaN NaN 5.15615347060553 8631.99343518935 NaN NaN NaN NaN NaN NaN
9389 NaN NaN 27.2850587898036 19817.2412848792 NaN NaN NaN NaN NaN NaN
9390 NaN NaN 4.85433226360422 5903.98661246747 NaN NaN NaN NaN NaN NaN
9391 NaN NaN 145.259206306359 68873.4363320778 NaN NaN NaN NaN NaN NaN
9392 NaN NaN 43.3738184923741 41886.4674710326 NaN NaN NaN NaN NaN NaN
9393 NaN NaN 44.8651874476925 2211036.21136932 NaN NaN NaN NaN NaN NaN
9394 NaN NaN 43.3509999607029 9190.59381753828 NaN NaN NaN NaN NaN NaN
9395 NaN NaN 20.0237035605039 204433.618997373 NaN NaN NaN NaN NaN NaN
9396 NaN NaN 43.4075243664381 13067.2030589695 NaN NaN NaN NaN NaN NaN
9397 NaN NaN 18.900393326262 68590.5816453678 NaN NaN NaN NaN NaN NaN
9398 NaN NaN 49.9468408353494 38567.1162504736 NaN NaN NaN NaN NaN NaN
9399 NaN NaN 18.8482279613629 31505.7562944148 NaN NaN NaN NaN NaN NaN
9400 NaN NaN 2654.70362758982 20925006.3592745 NaN NaN NaN NaN NaN NaN
9401 NaN NaN 18.85057136338 17369.6769247474 NaN NaN NaN NaN NaN NaN
9402 NaN NaN 2790.72190385134 30647863.3088038 NaN NaN NaN NaN NaN NaN
9403 NaN NaN 18.8449643724387 8694.86793829243 NaN NaN NaN NaN NaN NaN
9404 NaN NaN 1514321703.38 19681159784154 NaN NaN NaN NaN NaN NaN
9405 NaN NaN 18.7393912617226 6054.17233748601 NaN NaN NaN NaN NaN NaN
9406 NaN NaN 18810.034626884 112229302.908879 NaN NaN NaN NaN NaN NaN
9407 NaN NaN 18.7441723104199 4120.01907033874 NaN NaN NaN NaN NaN NaN
9408 NaN NaN 1160.50048039217 4241548.95595229 NaN NaN NaN NaN NaN NaN
9409 NaN NaN 18.6508449097289 4464.91545152437 NaN NaN NaN NaN NaN NaN
9410 NaN NaN 19.9591396269098 76842.5941682035 NaN NaN NaN NaN NaN NaN
9411 NaN NaN 18.5877179560311 4627.40455609641 NaN NaN NaN NaN NaN NaN
9412 NaN NaN 9.63969447117283 36855.5163459019 NaN NaN NaN NaN NaN NaN
9413 NaN NaN 18.1191834726267 6393.7365990562 NaN NaN NaN NaN NaN NaN
9414 NaN NaN 4.48058676623808 18388.3914581039 NaN NaN NaN NaN NaN NaN
9415 NaN NaN 18.0050542577844 9167.78441796635 NaN NaN NaN NaN NaN NaN
9416 NaN NaN 3.62387339374828 10483.6298656797 NaN NaN NaN NaN NaN NaN
9417 NaN NaN 19.3670200224223 11042.5544203743 NaN NaN NaN NaN NaN NaN
9418 NaN NaN 3.61667748601157 7410.32021546846 NaN NaN NaN NaN NaN NaN
9419 NaN NaN 37.774188158551 35836.809745615 NaN NaN NaN NaN NaN NaN
9420 NaN NaN 3.54512819109939 4964.06164073469 NaN NaN NaN NaN NaN NaN
9421 NaN NaN 204.88032985466 100308.713145826 NaN NaN NaN NaN NaN NaN
9422 NaN NaN 36.0823945526691 41394.927803366 NaN NaN NaN NaN NaN NaN
9423 NaN NaN 38.3208330319665 1757544.40998172 NaN NaN NaN NaN NaN NaN
9424 NaN NaN 36.0629626761748 8474.0826785403 NaN NaN NaN NaN NaN NaN
9425 NaN NaN 16.5369971722202 160034.166507691 NaN NaN NaN NaN NaN NaN
9426 NaN NaN 36.0712836575117 11924.2443029502 NaN NaN NaN NaN NaN NaN
9427 NaN NaN 16.7434029185667 63572.742972289 NaN NaN NaN NaN NaN NaN
9428 NaN NaN 36.6743370484328 30770.525478319 NaN NaN NaN NaN NaN NaN
9429 NaN NaN 16.3950209499833 31346.7716542483 NaN NaN NaN NaN NaN NaN
9430 NaN NaN 29.5040960489768 41336.334915003 NaN NaN NaN NaN NaN NaN
9431 NaN NaN 16.4064161394063 15764.0646612271 NaN NaN NaN NaN NaN NaN
9432 NaN NaN 20.4058129709751 47764.704828689 NaN NaN NaN NaN NaN NaN
9433 NaN NaN 16.3414788888653 8022.20202588945 NaN NaN NaN NaN NaN NaN
9434 NaN NaN 13.6037224921672 43400.9967923143 NaN NaN NaN NaN NaN NaN
9435 NaN NaN 16.2950113632934 5474.66004193931 NaN NaN NaN NaN NaN NaN
9436 NaN NaN 6.44568039669567 76108.9115549514 NaN NaN NaN NaN NaN NaN
9437 NaN NaN 16.2252244266019 3992.41607194646 NaN NaN NaN NaN NaN NaN
9438 NaN NaN 34.5370413941489 147101.487008913 NaN NaN NaN NaN NaN NaN
9439 NaN NaN 16.0769769284213 3754.83722737978 NaN NaN NaN NaN NaN NaN
9440 NaN NaN 14.948197885393 55562.7003575968 NaN NaN NaN NaN NaN NaN
9441 NaN NaN 15.8929609837626 4369.85007339839 NaN NaN NaN NaN NaN NaN
9442 NaN NaN 7.61667974592258 26432.4691184877 NaN NaN NaN NaN NaN NaN
9443 NaN NaN 15.3689539797032 5941.48107706791 NaN NaN NaN NaN NaN NaN
9444 NaN NaN 3.77678703519732 14129.1183321083 NaN NaN NaN NaN NaN NaN
9445 NaN NaN 14.9349163041285 8433.89405978466 NaN NaN NaN NaN NaN NaN
9446 NaN NaN 2.66553398497332 8864.81645398318 NaN NaN NaN NaN NaN NaN
9447 NaN NaN 19.1833159464715 13210.869610568 NaN NaN NaN NaN NaN NaN
9448 NaN NaN 2.52698183604816 6825.28014027253 NaN NaN NaN NaN NaN NaN
9449 NaN NaN 55.3914562561668 100636.909899613 NaN NaN NaN NaN NaN NaN
9450 NaN NaN 2.53830639726008 4436.4554615038 NaN NaN NaN NaN NaN NaN
9451 NaN NaN 247.635664609923 119464.323317199 NaN NaN NaN NaN NaN NaN
9452 NaN NaN 29.5552854709976 38917.0550518358 NaN NaN NaN NaN NaN NaN
9453 NaN NaN 23.3433831918952 738693.97541689 NaN NaN NaN NaN NaN NaN
9454 NaN NaN 29.5448430784018 7520.73810648128 NaN NaN NaN NaN NaN NaN
9455 NaN NaN 15.5345927029693 188249.212452658 NaN NaN NaN NaN NaN NaN
9456 NaN NaN 29.4487895929355 8884.56968499752 NaN NaN NaN NaN NaN NaN
9457 NaN NaN 14.794290806062 83907.9126869541 NaN NaN NaN NaN NaN NaN
9458 NaN NaN 29.0519970796218 19633.3698826716 NaN NaN NaN NaN NaN NaN
9459 NaN NaN 13.8454533059412 24290.465755612 NaN NaN NaN NaN NaN NaN
9460 NaN NaN 15.2470251112101 120248.664680814 NaN NaN NaN NaN NaN NaN
9461 NaN NaN 13.7133141267958 12309.4229473006 NaN NaN NaN NaN NaN NaN
9462 NaN NaN 101.696471464363 482866.535461298 NaN NaN NaN NaN NaN NaN
9463 NaN NaN 13.6442861083726 5887.04995124279 NaN NaN NaN NaN NaN NaN
9464 NaN NaN 11.7214962700142 92934.1525843807 NaN NaN NaN NaN NaN NaN
9465 NaN NaN 13.7101236695214 4556.82228521302 NaN NaN NaN NaN NaN NaN
9466 NaN NaN 10.4451270234477 21642.8576281619 NaN NaN NaN NaN NaN NaN
9467 NaN NaN 13.6674630050648 3188.58123431954 NaN NaN NaN NaN NaN NaN
9468 NaN NaN 11.1061040219799 9210.31689897073 NaN NaN NaN NaN NaN NaN
9469 NaN NaN 7.57918231727428 113419.351908603 NaN NaN NaN NaN NaN NaN
9470 NaN NaN 8.93857706466655 9127.77602441418 NaN NaN NaN NaN NaN NaN
9471 NaN NaN 34.7069002101741 27349.5369807233 NaN NaN NaN NaN NaN NaN
9472 NaN NaN 6.50311769651537 8862.93382034346 NaN NaN NaN NaN NaN NaN
9473 NaN NaN 997.097008041757 2335304.55497647 NaN NaN NaN NaN NaN NaN
9474 NaN NaN 3.56044916011174 8025.95489377151 NaN NaN NaN NaN NaN NaN
9475 NaN NaN 114.26651381218 495272.779042271 NaN NaN NaN NaN NaN NaN
9476 NaN NaN 1.79471799228941 6517.47125337645 NaN NaN NaN NaN NaN NaN
9477 NaN NaN 32.1542154057476 32283.275266433 NaN NaN NaN NaN NaN NaN
9478 NaN NaN 1.90585299495363 5108.70319023205 NaN NaN NaN NaN NaN NaN
9479 NaN NaN 7.75190272296968 15986.587360468 NaN NaN NaN NaN NaN NaN
9480 NaN NaN 2.07020110855086 3220.91392208663 NaN NaN NaN NaN NaN NaN
9481 NaN NaN 247.451899833488 115834.692342886 NaN NaN NaN NaN NaN NaN
9482 NaN NaN 24.0733750163919 35442.1628700995 NaN NaN NaN NaN NaN NaN
9483 NaN NaN 27.2823257512392 1113978.97112673 NaN NaN NaN NaN NaN NaN
9484 NaN NaN 24.074755951226 6628.15334864864 NaN NaN NaN NaN NaN NaN
9485 NaN NaN 11.1195655698445 139273.147603379 NaN NaN NaN NaN NaN NaN
9486 NaN NaN 24.0953393380209 7457.51458821186 NaN NaN NaN NaN NaN NaN
9487 NaN NaN 11.5598243033058 37595.8721267633 NaN NaN NaN NaN NaN NaN
9488 NaN NaN 24.9961376920816 12058.0802465175 NaN NaN NaN NaN NaN NaN
9489 NaN NaN 11.0619479842277 16269.4037579009 NaN NaN NaN NaN NaN NaN
9490 NaN NaN 21.0830371827422 23992.0310827452 NaN NaN NaN NaN NaN NaN
9491 NaN NaN 10.9636883565812 11462.2869372691 NaN NaN NaN NaN NaN NaN
9492 NaN NaN 13.4221226287273 20996.777957007 NaN NaN NaN NaN NaN NaN
9493 NaN NaN 11.0662467262834 5313.44151011285 NaN NaN NaN NaN NaN NaN
9494 NaN NaN 10.4892596538856 18818.901214216 NaN NaN NaN NaN NaN NaN
9495 NaN NaN 11.1536865541128 4424.83139800392 NaN NaN NaN NaN NaN NaN
9496 NaN NaN 6.43449294611986 32059.96569374 NaN NaN NaN NaN NaN NaN
9497 NaN NaN 11.0277493957428 3041.38500141628 NaN NaN NaN NaN NaN NaN
9498 NaN NaN 11.2708157955807 68355.3831554941 NaN NaN NaN NaN NaN NaN
9499 NaN NaN 10.7528089195599 3909.69569291967 NaN NaN NaN NaN NaN NaN
9500 NaN NaN 8.46374687971628 31495.4261321456 NaN NaN NaN NaN NaN NaN
9501 NaN NaN 10.3318301176948 4756.98835046464 NaN NaN NaN NaN NaN NaN
9502 NaN NaN 6.50802980168796 26747.7627110757 NaN NaN NaN NaN NaN NaN
9503 NaN NaN 8.67879006683651 6604.57020528288 NaN NaN NaN NaN NaN NaN
9504 NaN NaN 5.34940253698745 57357.9645515083 NaN NaN NaN NaN NaN NaN
9505 NaN NaN 6.60416677934407 8491.36714887058 NaN NaN NaN NaN NaN NaN
9506 NaN NaN 2.72615899976025 4370.49558945282 NaN NaN NaN NaN NaN NaN
9507 NaN NaN 3.77510430018487 8665.02169246505 NaN NaN NaN NaN NaN NaN
9508 NaN NaN 9.71093358599284 6007.43146966321 NaN NaN NaN NaN NaN NaN
9509 NaN NaN 1.63315178920743 6401.48169693412 NaN NaN NaN NaN NaN NaN
9510 NaN NaN 4930.47774453167 9688109.2338857 NaN NaN NaN NaN NaN NaN
9511 NaN NaN 219.084815540303 100153.754231453 NaN NaN NaN NaN NaN NaN
9512 NaN NaN 19.981766135055 32715.699194137 NaN NaN NaN NaN NaN NaN
9513 NaN NaN 22.218813772289 890635.07364076 NaN NaN NaN NaN NaN NaN
9514 NaN NaN 19.9865289237542 5822.35899236217 NaN NaN NaN NaN NaN NaN
9515 NaN NaN 12.3283054534756 58848.7875156241 NaN NaN NaN NaN NaN NaN
9516 NaN NaN 19.5076398383596 9528.24181708619 NaN NaN NaN NaN NaN NaN
9517 NaN NaN 13.9567644703892 18006.3954274712 NaN NaN NaN NaN NaN NaN
9518 NaN NaN 91587.4178884306 139498307.466431 NaN NaN NaN NaN NaN NaN
9519 NaN NaN 10.5215131258201 13355.7159097807 NaN NaN NaN NaN NaN NaN
9520 NaN NaN 198761037120.564 5.24029041904883e+15 NaN NaN NaN NaN NaN NaN
9521 NaN NaN 9.22835544550995 9029.73452647063 NaN NaN NaN NaN NaN NaN
9522 NaN NaN 858038.781420756 17150387007.9873 NaN NaN NaN NaN NaN NaN
9523 NaN NaN 8.83652413125544 5007.39001505098 NaN NaN NaN NaN NaN NaN
9524 NaN NaN 48703490.1907933 440598853225.004 NaN NaN NaN NaN NaN NaN
9525 NaN NaN 8.570410931751 3984.01320013654 NaN NaN NaN NaN NaN NaN
9526 NaN NaN 972048.387078217 5410837385.19656 NaN NaN NaN NaN NaN NaN
9527 NaN NaN 8.39734125424354 3321.87341665927 NaN NaN NaN NaN NaN NaN
9528 NaN NaN 24436.5383735414 78977579.7140793 NaN NaN NaN NaN NaN NaN
9529 NaN NaN 7.77078053791541 3760.42094060039 NaN NaN NaN NaN NaN NaN
9530 NaN NaN 23.5584848181463 22888.3208340964 NaN NaN NaN NaN NaN NaN
9531 NaN NaN 7.33663192845512 4417.62474353964 NaN NaN NaN NaN NaN NaN
9532 NaN NaN 7.10069638306902 15558.4265431337 NaN NaN NaN NaN NaN NaN
9533 NaN NaN 5.3111335030265 5834.14430992393 NaN NaN NaN NaN NaN NaN
9534 NaN NaN 2.84115332278542 4748.56310279231 NaN NaN NaN NaN NaN NaN
9535 NaN NaN 3.96746716798144 6968.57777555871 NaN NaN NaN NaN NaN NaN
9536 NaN NaN 1.31461216609591 4053.18514657578 NaN NaN NaN NaN NaN NaN
9537 NaN NaN 4.27189848629607 10739.3601654616 NaN NaN NaN NaN NaN NaN
9538 NaN NaN 1.02521998913406 2757.76917488381 NaN NaN NaN NaN NaN NaN
9539 NaN NaN 4.06825225555546 14796.8218340037 NaN NaN NaN NaN NaN NaN
9540 NaN NaN 1.03148217153755 1757.9877501269 NaN NaN NaN NaN NaN NaN
9541 NaN NaN 177.975235098237 80510.983635517 NaN NaN NaN NaN NaN NaN
9542 NaN NaN 16.2264275397472 29204.6542725887 NaN NaN NaN NaN NaN NaN
9543 NaN NaN 16.4269052303561 587751.759926067 NaN NaN NaN NaN NaN NaN
9544 NaN NaN 16.2397354276398 5011.9600753086 NaN NaN NaN NaN NaN NaN
9545 NaN NaN 6.22316100108301 86888.5274267039 NaN NaN NaN NaN NaN NaN
9546 NaN NaN 16.2385913603976 4792.92689724232 NaN NaN NaN NaN NaN NaN
9547 NaN NaN 6.7537600353534 57486.4839012313 NaN NaN NaN NaN NaN NaN
9548 NaN NaN 15.72005672264 8142.37910832827 NaN NaN NaN NaN NaN NaN
9549 NaN NaN 5.70705596348489 16538.6767646726 NaN NaN NaN NaN NaN NaN
9550 NaN NaN 13.3641874272168 14045.9359776284 NaN NaN NaN NaN NaN NaN
9551 NaN NaN 6.22796276431385 7210.71004451976 NaN NaN NaN NaN NaN NaN
9552 NaN NaN 10.8214797746568 18940.2107175655 NaN NaN NaN NaN NaN NaN
9553 NaN NaN 6.37149788516284 3516.91341511556 NaN NaN NaN NaN NaN NaN
9554 NaN NaN 6.26298966030681 14287.7693018343 NaN NaN NaN NaN NaN NaN
9555 NaN NaN 6.39924255040428 3211.43362703219 NaN NaN NaN NaN NaN NaN
9556 NaN NaN 4.55755470969543 12304.2031800331 NaN NaN NaN NaN NaN NaN
9557 NaN NaN 6.37535876789571 2417.3105590677 NaN NaN NaN NaN NaN NaN
9558 NaN NaN 2.08381097740778 14497.2094454153 NaN NaN NaN NaN NaN NaN
9559 NaN NaN 6.3280107954936 3715.44118584495 NaN NaN NaN NaN NaN NaN
9560 NaN NaN 0.753072804514465 10197.350288479 NaN NaN NaN NaN NaN NaN
9561 NaN NaN 5.85795227352791 4605.26680653293 NaN NaN NaN NaN NaN NaN
9562 NaN NaN 0.958006864405857 8712.23302306567 NaN NaN NaN NaN NaN NaN
9563 NaN NaN 5.1774598637634 7660.75741706381 NaN NaN NaN NaN NaN NaN
9564 NaN NaN 0.663004220533461 4313.25557049416 NaN NaN NaN NaN NaN NaN
9565 NaN NaN 5.55525224926313 14712.6580662465 NaN NaN NaN NaN NaN NaN
9566 NaN NaN 0.569582054738483 2792.033986582 NaN NaN NaN NaN NaN NaN
9567 NaN NaN 7.08850446826577 29996.708948695 NaN NaN NaN NaN NaN NaN
9568 NaN NaN 0.622765063901778 1880.73634530911 NaN NaN NaN NaN NaN NaN
9569 NaN NaN 2.52200733500187 14106.1895034128 NaN NaN NaN NaN NaN NaN
9570 NaN NaN 0.668820223670896 1262.56945715499 NaN NaN NaN NaN NaN NaN
9571 NaN NaN 137.444556352983 63104.2712297755 NaN NaN NaN NaN NaN NaN
9572 NaN NaN 12.8588159934289 25073.1990717021 NaN NaN NaN NaN NaN NaN
9573 NaN NaN 12.8170633666555 550709.41021379 NaN NaN NaN NaN NaN NaN
9574 NaN NaN 12.8678174547171 4320.20307434345 NaN NaN NaN NaN NaN NaN
9575 NaN NaN 3.57994324894491 81040.8083664384 NaN NaN NaN NaN NaN NaN
9576 NaN NaN 12.7988414816749 3748.88522418666 NaN NaN NaN NaN NaN NaN
9577 NaN NaN 3.77807182634463 30266.2517464521 NaN NaN NaN NaN NaN NaN
9578 NaN NaN 12.8555703362759 5481.90035024058 NaN NaN NaN NaN NaN NaN
9579 NaN NaN 4.19595614219463 12353.2117622327 NaN NaN NaN NaN NaN NaN
9580 NaN NaN 12.2187333455761 11037.4793251228 NaN NaN NaN NaN NaN NaN
9581 NaN NaN 4.13582265983641 6127.1820682093 NaN NaN NaN NaN NaN NaN
9582 NaN NaN 13.3600335322301 33556.6702931399 NaN NaN NaN NaN NaN NaN
9583 NaN NaN 4.06525356582401 3659.24144567625 NaN NaN NaN NaN NaN NaN
9584 NaN NaN 3.72271017774326 17382.7210176006 NaN NaN NaN NaN NaN NaN
9585 NaN NaN 4.12385803137421 2556.44769294814 NaN NaN NaN NaN NaN NaN
9586 NaN NaN 2.45373751125976 8998.83429271971 NaN NaN NaN NaN NaN NaN
9587 NaN NaN 4.14543081421705 2342.86352170286 NaN NaN NaN NaN NaN NaN
9588 NaN NaN 1.6495243416105 6062.99705219849 NaN NaN NaN NaN NaN NaN
9589 NaN NaN 4.22920743127774 2564.47882889505 NaN NaN NaN NaN NaN NaN
9590 NaN NaN 0.581573098872829 4679.76073129906 NaN NaN NaN NaN NaN NaN
9591 NaN NaN 4.09303257178471 3096.21820610268 NaN NaN NaN NaN NaN NaN
9592 NaN NaN 0.300299672628906 3329.32501693678 NaN NaN NaN NaN NaN NaN
9593 NaN NaN 10.7107847503231 18913.070038141 NaN NaN NaN NaN NaN NaN
9594 NaN NaN 0.271475626950817 2304.16384505102 NaN NaN NaN NaN NaN NaN
9595 NaN NaN 10.84467861372 48013.7566447216 NaN NaN NaN NaN NaN NaN
9596 NaN NaN 0.345729902011136 1541.13701352154 NaN NaN NaN NaN NaN NaN
9597 NaN NaN 1.91885806067836 11293.7223844122 NaN NaN NaN NaN NaN NaN
9598 NaN NaN 0.421281020913982 1161.92669140508 NaN NaN NaN NaN NaN NaN
9599 NaN NaN 0.335589041256576 3421.61047028483 NaN NaN NaN NaN NaN NaN
9600 NaN NaN 0.430135579336081 896.185573143543 NaN NaN NaN NaN NaN NaN
9601 NaN NaN 103.771999595895 50026.34756813 NaN NaN NaN NaN NaN NaN
9602 NaN NaN 9.85723844382674 21463.8992996802 NaN NaN NaN NaN NaN NaN
9603 NaN NaN 8.6526001099963 490997.897490734 NaN NaN NaN NaN NaN NaN
9604 NaN NaN 9.85242437560255 3662.30392080219 NaN NaN NaN NaN NaN NaN
9605 NaN NaN 2.59686099071356 49199.7005227517 NaN NaN NaN NaN NaN NaN
9606 NaN NaN 9.72711157528384 3114.70682673165 NaN NaN NaN NaN NaN NaN
9607 NaN NaN 4.42046183928508 14425.1568386498 NaN NaN NaN NaN NaN NaN
9608 NaN NaN 10.3849905040034 11461.997019038 NaN NaN NaN NaN NaN NaN
9609 NaN NaN 2.44098862347332 8518.97968247283 NaN NaN NaN NaN NaN NaN
9610 NaN NaN 9.56284189308234 8100.99427748405 NaN NaN NaN NaN NaN NaN
9611 NaN NaN 2.2227075034449 4506.44801705652 NaN NaN NaN NaN NaN NaN
9612 NaN NaN 9.24610504735228 23726.9964690519 NaN NaN NaN NaN NaN NaN
9613 NaN NaN 2.22328760340007 2548.33093148972 NaN NaN NaN NaN NaN NaN
9614 NaN NaN 27.6426904683451 401635.004704441 NaN NaN NaN NaN NaN NaN
9615 NaN NaN 2.1406773364183 2085.15617531369 NaN NaN NaN NaN NaN NaN
9616 NaN NaN 2.53433544066601 28217.1028810335 NaN NaN NaN NaN NaN NaN
9617 NaN NaN 2.08470954589117 1813.36398891641 NaN NaN NaN NaN NaN NaN
9618 NaN NaN 1.24526580086033 11360.0703541251 NaN NaN NaN NaN NaN NaN
9619 NaN NaN 1.90606685125742 2683.72998892934 NaN NaN NaN NaN NaN NaN
9620 NaN NaN 0.317164518380785 3938.9276137778 NaN NaN NaN NaN NaN NaN
9621 NaN NaN 1.68352223014442 3381.47199058264 NaN NaN NaN NaN NaN NaN
9622 NaN NaN 0.291342134704801 2732.81736838944 NaN NaN NaN NaN NaN NaN
9623 NaN NaN 0.88871708030679 3447.47469964672 NaN NaN NaN NaN NaN NaN
9624 NaN NaN 0.273130120151766 1688.3362040237 NaN NaN NaN NaN NaN NaN
9625 NaN NaN 0.387663075167371 2611.63948673539 NaN NaN NaN NaN NaN NaN
9626 NaN NaN 0.24685257070475 820.208727166496 NaN NaN NaN NaN NaN NaN
9627 NaN NaN 0.200427811359812 2532.12539792177 NaN NaN NaN NaN NaN NaN
9628 NaN NaN 0.225339410073095 685.818100059062 NaN NaN NaN NaN NaN NaN
9629 NaN NaN 0.186432192141351 2799.40098259341 NaN NaN NaN NaN NaN NaN
9630 NaN NaN 0.209212345779641 555.433154690125 NaN NaN NaN NaN NaN NaN
9631 NaN NaN 76.4156423718163 40473.7266588809 NaN NaN NaN NaN NaN NaN
9632 NaN NaN 7.08630285222411 17704.3782942663 NaN NaN NaN NaN NaN NaN
9633 NaN NaN 5.12080640839949 256584.138236899 NaN NaN NaN NaN NaN NaN
9634 NaN NaN 7.07387762514913 3048.90458672682 NaN NaN NaN NaN NaN NaN
9635 NaN NaN 1.11303728017185 36502.4875040435 NaN NaN NaN NaN NaN NaN
9636 NaN NaN 6.98400814596743 2566.34485232485 NaN NaN NaN NaN NaN NaN
9637 NaN NaN 2.50613479309629 23379.0440255264 NaN NaN NaN NaN NaN NaN
9638 NaN NaN 6.71492073789379 4146.77728962575 NaN NaN NaN NaN NaN NaN
9639 NaN NaN 0.941073264860336 7446.48615424274 NaN NaN NaN NaN NaN NaN
9640 NaN NaN 5.58390216876925 8424.42496618153 NaN NaN NaN NaN NaN NaN
9641 NaN NaN 0.942722503729183 3719.5564619577 NaN NaN NaN NaN NaN NaN
9642 NaN NaN 2.97302915699936 9543.23923987761 NaN NaN NaN NaN NaN NaN
9643 NaN NaN 0.95819228964646 2485.69804677972 NaN NaN NaN NaN NaN NaN
9644 NaN NaN 0.870238706909495 3978.99660816913 NaN NaN NaN NaN NaN NaN
9645 NaN NaN 0.969762572594798 1684.34718539493 NaN NaN NaN NaN NaN NaN
9646 NaN NaN 0.493293644545383 2926.31004923812 NaN NaN NaN NaN NaN NaN
9647 NaN NaN 1.05022058095829 1347.22903699332 NaN NaN NaN NaN NaN NaN
9648 NaN NaN 0.316841294648843 1851.09905355969 NaN NaN NaN NaN NaN NaN
9649 NaN NaN 0.792530003817383 2298.91265227182 NaN NaN NaN NaN NaN NaN
9650 NaN NaN 0.109407306071595 1630.23841713788 NaN NaN NaN NaN NaN NaN
9651 NaN NaN 1.67259369296675 4662.99588241558 NaN NaN NaN NaN NaN NaN
9652 NaN NaN 0.07056415466765 982.29710521029 NaN NaN NaN NaN NaN NaN
9653 NaN NaN 3.36540741008193 25131.047401612 NaN NaN NaN NaN NaN NaN
9654 NaN NaN 0.07577365810591 547.277035385508 NaN NaN NaN NaN NaN NaN
9655 NaN NaN 1.23626797535823 12831.2116411726 NaN NaN NaN NaN NaN NaN
9656 NaN NaN 0.0917913413203752 416.831971914453 NaN NaN NaN NaN NaN NaN
9657 NaN NaN 0.260528846961049 3363.11829805752 NaN NaN NaN NaN NaN NaN
9658 NaN NaN 0.099564948816745 450.693596683071 NaN NaN NaN NaN NaN NaN
9659 NaN NaN 0.0569457726665604 1312.88290025787 NaN NaN NaN NaN NaN NaN
9660 NaN NaN 0.0861280745126016 351.99476412123 NaN NaN NaN NaN NaN NaN
9661 NaN NaN 53.5937632330162 33447.0770612973 NaN NaN NaN NaN NaN NaN
9662 NaN NaN 4.52480005701563 13647.6160139452 NaN NaN NaN NaN NaN NaN
9663 NaN NaN 2.51156724601799 161931.87554057 NaN NaN NaN NaN NaN NaN
9664 NaN NaN 4.49402213595377 2400.00419293006 NaN NaN NaN NaN NaN NaN
9665 NaN NaN 0.658624828605489 19352.5629525865 NaN NaN NaN NaN NaN NaN
9666 NaN NaN 4.49775577425381 2448.17730965455 NaN NaN NaN NaN NaN NaN
9667 NaN NaN 0.990459589794169 7281.39862853304 NaN NaN NaN NaN NaN NaN
9668 NaN NaN 4.25265540137337 5602.81693810147 NaN NaN NaN NaN NaN NaN
9669 NaN NaN 0.499871086188607 3771.35754948302 NaN NaN NaN NaN NaN NaN
9670 NaN NaN 11.2985761116941 32394.8462141787 NaN NaN NaN NaN NaN NaN
9671 NaN NaN 0.360528811056933 2176.29746414727 NaN NaN NaN NaN NaN NaN
9672 NaN NaN 3.49626953085332 24086.6808090905 NaN NaN NaN NaN NaN NaN
9673 NaN NaN 0.330124983110276 1121.97900214058 NaN NaN NaN NaN NaN NaN
9674 NaN NaN 17.8848769097091 303772.653491153 NaN NaN NaN NaN NaN NaN
9675 NaN NaN 0.294569584220741 750.743063780948 NaN NaN NaN NaN NaN NaN
9676 NaN NaN 1.35217348960969 14255.4138188788 NaN NaN NaN NaN NaN NaN
9677 NaN NaN 0.277415057828188 696.449569794205 NaN NaN NaN NaN NaN NaN
9678 NaN NaN 0.53441600947162 4993.08181078281 NaN NaN NaN NaN NaN NaN
9679 NaN NaN 0.189786562580572 945.207647048476 NaN NaN NaN NaN NaN NaN
9680 NaN NaN 0.0881767853803157 1298.34646614309 NaN NaN NaN NaN NaN NaN
9681 NaN NaN 0.11357513793206 827.860699436424 NaN NaN NaN NaN NaN NaN
9682 NaN NaN 0.0505518784843211 673.838003729521 NaN NaN NaN NaN NaN NaN
9683 NaN NaN 0.0428189304626491 409.406591179323 NaN NaN NaN NaN NaN NaN
9684 NaN NaN 0.0389570773661517 377.574964082477 NaN NaN NaN NaN NaN NaN
9685 NaN NaN 0.0240116727804869 254.346398062426 NaN NaN NaN NaN NaN NaN
9686 NaN NaN 0.0443108548161871 266.935951296229 NaN NaN NaN NaN NaN NaN
9687 NaN NaN 0.0183169419212334 314.004145644787 NaN NaN NaN NaN NaN NaN
9688 NaN NaN 0.0382233945748277 149.118354693527 NaN NaN NaN NaN NaN NaN
9689 NaN NaN 0.0079636118093897 345.161543484632 NaN NaN NaN NaN NaN NaN
9690 NaN NaN 0.0308579601363245 158.14683471325 NaN NaN NaN NaN NaN NaN
9691 NaN NaN 34.8427057622921 28525.6744943801 NaN NaN NaN NaN NaN NaN
9692 NaN NaN 2.38233039992152 9722.74049857627 NaN NaN NaN NaN NaN NaN
9693 NaN NaN 0.915366287396055 77894.0722377385 NaN NaN NaN NaN NaN NaN
9694 NaN NaN 2.34468201232001 1696.26217422142 NaN NaN NaN NaN NaN NaN
9695 NaN NaN 0.115677016332844 10100.3559909411 NaN NaN NaN NaN NaN NaN
9696 NaN NaN 2.38693954078622 1954.59353891378 NaN NaN NaN NaN NaN NaN
9697 NaN NaN 0.146166632356241 4393.70845398269 NaN NaN NaN NaN NaN NaN
9698 NaN NaN 2.27151887445106 2813.68617708191 NaN NaN NaN NaN NaN NaN
9699 NaN NaN 0.149372725056577 1987.8608364158 NaN NaN NaN NaN NaN NaN
9700 NaN NaN 0.858252936959348 3846.32437080496 NaN NaN NaN NaN NaN NaN
9701 NaN NaN 0.116367207828991 1237.82213666646 NaN NaN NaN NaN NaN NaN
9702 NaN NaN 0.230132282904156 2145.35042685901 NaN NaN NaN NaN NaN NaN
9703 NaN NaN 0.0975278983876636 406.406554567613 NaN NaN NaN NaN NaN NaN
9704 NaN NaN 0.0542839215281116 659.41880320826 NaN NaN NaN NaN NaN NaN
9705 NaN NaN 0.130414237326117 622.089426246348 NaN NaN NaN NaN NaN NaN
9706 NaN NaN 0.0385742552500791 374.790554891203 NaN NaN NaN NaN NaN NaN
9707 NaN NaN 0.155130269717772 588.09427204488 NaN NaN NaN NaN NaN NaN
9708 NaN NaN 0.032976480599354 343.352633862657 NaN NaN NaN NaN NaN NaN
9709 NaN NaN 0.134755306155826 1808.16490972379 NaN NaN NaN NaN NaN NaN
9710 NaN NaN 0.0117945702629674 280.392213553244 NaN NaN NaN NaN NaN NaN
9711 NaN NaN 0.0387320105046862 789.380413997852 NaN NaN NaN NaN NaN NaN
9712 NaN NaN 0.00596424902983209 182.215572694547 NaN NaN NaN NaN NaN NaN
9713 NaN NaN 0.0202095277823136 413.529854128094 NaN NaN NaN NaN NaN NaN
9714 NaN NaN 0.00374767036133619 75.9111473429136 NaN NaN NaN NaN NaN NaN
9715 NaN NaN 0.0121605609018911 111.04389779414 NaN NaN NaN NaN NaN NaN
9716 NaN NaN 0.00250964434170935 27.8866767026801 NaN NaN NaN NaN NaN NaN
9717 NaN NaN 0.00356279832623603 25.7553071957642 NaN NaN NaN NaN NaN NaN
9718 NaN NaN 0.000629786118188394 8.73497412399006 NaN NaN NaN NaN NaN NaN
9719 NaN NaN 0.000338609756352991 5.17548995394455 NaN NaN NaN NaN NaN NaN
9720 NaN NaN 0.000101230198533034 1.69609854149571 NaN NaN NaN NaN NaN NaN
9721 NaN NaN 18.4245183719617 25042.3573579609 NaN NaN NaN NaN NaN NaN
9722 NaN NaN 0.795467821690606 5481.51988477244 NaN NaN NaN NaN NaN NaN
9723 NaN NaN 0.20642721083975 22605.6704256243 NaN NaN NaN NaN NaN NaN
9724 NaN NaN 0.761863577090329 918.367058706197 NaN NaN NaN NaN NaN NaN
9725 NaN NaN 0.0168181456048852 3027.47069305549 NaN NaN NaN NaN NaN NaN
9726 NaN NaN 0.826747338504445 1337.04520589942 NaN NaN NaN NaN NaN NaN
9727 NaN NaN 0.0176518344664272 1451.85285920044 NaN NaN NaN NaN NaN NaN
9728 NaN NaN 0.368586317901958 2228.29762289494 NaN NaN NaN NaN NaN NaN
9729 NaN NaN 0.0145746661233485 651.691636609567 NaN NaN NaN NaN NaN NaN
9730 NaN NaN 0.0705867175234079 1215.02386739934 NaN NaN NaN NaN NaN NaN
9731 NaN NaN 0.0127486499218573 377.205815184138 NaN NaN NaN NaN NaN NaN
9732 NaN NaN 0.012402509873711 431.196370980288 NaN NaN NaN NaN NaN NaN
9733 NaN NaN 0.00754098909253284 181.942278732278 NaN NaN NaN NaN NaN NaN
9734 NaN NaN 0.00110219653350557 97.9225970322147 NaN NaN NaN NaN NaN NaN
9735 NaN NaN 0.0035562631907296 68.0657129371952 NaN NaN NaN NaN NaN NaN
9736 NaN NaN 0.000107590183922319 23.0862076779003 NaN NaN NaN NaN NaN NaN
9737 NaN NaN 0.000777148240197903 15.4631751208626 NaN NaN NaN NaN NaN NaN
9738 NaN NaN 1.6593353019199e-05 3.28420648081825 NaN NaN NaN NaN NaN NaN
9739 NaN NaN 0.000125595328227597 3.10147873326538 NaN NaN NaN NaN NaN NaN
9740 NaN NaN 5.02062607737193e-06 0.465642341355344 NaN NaN NaN NaN NaN NaN
9741 NaN NaN 8.74113713773096e-06 0.337920063011745 NaN NaN NaN NaN NaN NaN
9742 NaN NaN 1.18694854616214e-06 0.0404039825296778 NaN NaN NaN NaN NaN NaN
9743 NaN NaN 6.82486694427888e-07 0.0373543555396012 NaN NaN NaN NaN NaN NaN
9744 NaN NaN 2.69072381034814e-07 0.00333329565819249 NaN NaN NaN NaN NaN NaN
9745 NaN NaN 6.41693440518778e-08 0.00271565185295964 NaN NaN NaN NaN NaN NaN
9746 NaN NaN 4.78400158349801e-08 0.000288652996599093 NaN NaN NaN NaN NaN NaN
9747 NaN NaN 2.08323353927113e-08 0.000153762418334451 NaN NaN NaN NaN NaN NaN
9748 NaN NaN 2.08207063447385e-08 2.59899369807484e-05 NaN NaN NaN NaN NaN NaN
9749 NaN NaN 2.06430943247943e-08 7.38535053120165e-06 NaN NaN NaN NaN NaN NaN
9750 NaN NaN 2.06536710089609e-08 1.19927476146936e-06 NaN NaN NaN NaN NaN NaN
9751 NaN NaN 3.0752846270988 22643.597210269 NaN NaN NaN NaN NaN NaN
9752 NaN NaN 0.0253378564319215 958.31837864421 NaN NaN NaN NaN NaN NaN
9753 NaN NaN 0.00102350500686694 701.741844099902 NaN NaN NaN NaN NaN NaN
9754 NaN NaN 0.0041186327512831 60.0641056461645 NaN NaN NaN NaN NaN NaN
9755 NaN NaN 8.79753322335079e-06 14.8104649279789 NaN NaN NaN NaN NaN NaN
9756 NaN NaN 0.000139745837965896 3.76035788264536 NaN NaN NaN NaN NaN NaN
9757 NaN NaN 4.11247583335519e-07 0.416782928606957 NaN NaN NaN NaN NaN NaN
9758 NaN NaN 2.17538024324385e-06 0.142634355029506 NaN NaN NaN NaN NaN NaN
9759 NaN NaN 2.33198787562764e-08 0.00916535321522067 NaN NaN NaN NaN NaN NaN
9760 NaN NaN 2.86285487798064e-08 0.00237288558134908 NaN NaN NaN NaN NaN NaN
9761 NaN NaN 2.04868876296393e-08 0.000145960258513066 NaN NaN NaN NaN NaN NaN
9762 NaN NaN 2.06842156511555e-08 2.58135072673416e-05 NaN NaN NaN NaN NaN NaN
9763 NaN NaN 2.06538996738429e-08 1.09836982008457e-06 NaN NaN NaN NaN NaN NaN
9764 NaN NaN 2.06564805711219e-08 2.26011215255798e-07 NaN NaN NaN NaN NaN NaN
9765 NaN NaN 2.06562187353765e-08 7.25738806969539e-09 NaN NaN NaN NaN NaN NaN


==> data/time/convdiff_t1.0_median.dat <==
n reps m_art m_restart_rand m_sfom250 m_kiops250 m_sfom500 m_kiops500 t_art t_restart_rand t_sfom250 t_kiops250 t_sfom500 t_kiops500 err_art err_restart_rand err_sfom250 err_kiops250 err_sfom500 err_kiops500 res_art res_restart_rand res_sfom250 res_kiops250 res_sfom500 res_kiops500 mvecs_art mvecs_restart_rand mvecs_sfom250 mvecs_kiops250 mvecs_sfom500 mvecs_kiops500 nprods_art nprods_restart_rand nprods_sfom250 nprods_kiops250 nprods_sfom500 nprods_kiops500 nops_art nops_restart_rand nops_sfom250 nops_kiops250 nops_sfom500 nops_kiops500 sprods_art sprods_restart_rand sprods_sfom250 sprods_kiops250 sprods_sfom500 sprods_kiops500 mfuns_art mfuns_restart_rand mfuns_sfom250 mfuns_kiops250 mfuns_sfom500 mfuns_kiops500 mfunsize_art mfunsize_restart_rand mfunsize_sfom250 mfunsize_kiops250 mfunsize_sfom500 mfunsize_kiops500
50 5 173 180 125 150 125 150 0.748653 1.865565 0.34788 0.373274 0.374348 0.378861 5.42931163025652e-11 7.54543201924756e-15 2.99694963846006e-12 1.52645930920038e-14 2.80740576813167e-12 1.52645930920038e-14 4.19772040374939e-09 4.67546617235707e-25 2.06025064244663e-09 1.46545927749059e-11 2.32614241904802e-09 1.46545927749059e-11 173 180 126 150 126 150 2780 0 250 451 250 451 2780 5610 500 449 500 449 0 5491 15752 0 15752 0 356 6 5 20 5 20 31 180 125 151 125 151
60 5 202 180 150 166 150 166 1.512627 4.051926 0.752316 0.771933 0.775999 0.765644 8.09594909040207e-11 2.09613606833823e-14 4.41656186546182e-14 1.74500389357228e-13 3.97789681772499e-14 1.74500389357228e-13 9.32133417797607e-09 2.97548726364745e-15 6.67281381340052e-11 3.70391171041475e-10 7.56826544391126e-11 3.70391171041475e-10 202 180 151 166 151 166 3252 0 300 499 300 499 3252 5610 600 497 600 497 0 5491 22652 0 22652 0 416 6 6 22 6 22 31 180 150 167 150 167
70 5 237 240 175 187 175 187 3.268337 9.937952 1.561092 1.554274 1.589412 1.556086 6.41503403284427e-11 1.4887314113137e-14 3.84149001883102e-15 3.72723407240327e-14 7.43712636910659e-15 3.72723407240327e-14 8.88329171813777e-09 1.24905039433332e-23 4.31915171478888e-12 1.18704892794455e-10 5.23174793685907e-12 1.18704892794455e-10 237 240 176 187 176 187 3878 0 350 562 350 562 3878 7500 700 560 700 560 0 7321 30802 0 30802 0 488 8 7 22 7 22 31 240 175 188 175 188
80 5 269 240 200 200 200 200 5.397597 14.754064 2.713496 2.465592 2.546551 2.380728 5.60817459037705e-11 1.87684194033143e-14 1.28022170446194e-14 1.94184244560055e-13 5.19057944115108e-15 1.94184244560055e-13 7.82647013047374e-09 2.28998935266006e-15 3.45901734576765e-13 7.90884402452089e-10 4.12331819438059e-13 7.90884402452089e-10 269 240 201 200 201 200 4433 0 400 601 400 601 4433 7500 800 599 800 599 0 7321 40202 0 40202 0 554 8 8 22 8 22 31 240 200 201 200 201
90 5 311 240 225 216 225 216 9.34224 19.796957 4.066676 3.766188 4.240426 3.722528 4.06219734551483e-11 2.37801057526406e-13 2.13510979646349e-15 1.41426113458454e-12 7.64873746752499e-15 1.41426113458454e-12 3.41224470963184e-09 1.27547614100256e-09 1.85004632094857e-13 6.45334045206369e-09 2.02657053625783e-13 6.45334045206369e-09 311 240 226 216 226 216 5038 0 450 649 450 649 5038 7500 900 647 900 647 0 7321 50852 0 50852 0 642 8 9 24 9 24 31 240 225 217 225 217
100 5 348 300 250 250 250 254 14.768466 34.145427 6.95944 5.910308 6.186846 5.942647 4.57183375529198e-11 1.86699573749637e-14 2.17408563213752e-14 6.702010084756e-15 6.79361253009356e-15 4.20757785871518e-15 8.65513880316208e-09 1.71989526191879e-16 1.56067404681193e-13 3.34279410517572e-11 1.80500853840228e-13 4.04371537761866e-12 348 300 251 250 251 254 5646 0 500 751 500 763 5646 9390 1000 749 1000 761 0 9151 62752 0 62752 0 718 10 10 24 10 24 31 300 250 251 250 255
110 5 383 300 275 500 275 267 22.350068 45.34878 10.449313 15.244986 9.115802 8.59994 4.81343150461189e-11 2.12304656513821e-14 1.07342668375671e-12 7.77500984373012e-12 4.31139466207117e-14 1.6109771994249e-13 8.47517709167063e-09 2.0092857853848e-11 5.44737436334996e-24 1.51673319752394e-235 1.61867315847175e-13 1.02081547591374e-09 383 300 277 500 276 267 6252 0 550 1502 550 802 6252 9390 1100 1498 1100 800 0 9151 63404 0 75902 0 790 10 12 28 11 24 31 300 250 251 275 268
120 5 424 360 300 500 275 286 32.691347 70.817257 14.366444 19.551242 11.785819 11.813376 3.76868469903893e-11 2.46072934404924e-14 7.37986508334622e-13 1.10349474178156e-11 7.48933939458876e-13 9.30763022176088e-13 1.42323304224956e-09 4.51494108246726e-16 3.81263283621037e-09 3.8465292487649e-112 5.62751740248272e-09 6.36420640052628e-09 424 360 302 500 276 286 6959 0 600 1502 550 859 6959 11280 1200 1498 1100 857 0 10981 65304 0 75902 0 876 12 13 30 11 26 31 360 250 251 275 287
130 5 470 360 350 500 300 315 45.649125 88.189688 20.53384 24.541103 16.126719 16.407825 2.93053383311252e-11 7.53652042632345e-14 3.97624611427328e-13 4.81342024847756e-13 2.70686020182875e-13 9.86010208467283e-14 7.26723662563225e-09 1.36704330907383e-11 8.26577567792882e-12 8.43703176926328e-57 2.3554747775785e-09 8.0386218497557e-10 470 360 352 500 301 315 7671 0 700 1502 600 946 7671 11280 1400 1498 1200 944 0 10981 72854 0 90302 0 970 12 15 30 12 26 31 360 250 251 300 316
140 5 517 420 375 500 325 356 62.650423 124.861218 29.507398 30.771203 23.161447 22.959428 4.83751247737036e-11 4.38977978147593e-14 1.22098682347462e-13 2.19590727255377e-14 1.46971569613724e-13 1.94517652517959e-14 6.60507996208859e-09 4.81971194440017e-16 3.59085985886676e-10 2.97491522447784e-31 1.3943905098759e-09 1.78576381857998e-12 517 420 377 500 326 356 8468 0 750 1502 650 1069 8468 13170 1500 1498 1300 1067 0 12811 78504 0 105952 0 1068 14 16 30 13 26 31 420 250 251 325 357
150 5 560 420 400 500 350 356 92.823555 152.025244 38.652904 51.015165 30.594774 37.507969 3.66743645718036e-11 4.85473316296262e-14 2.2995140317374e-13 1.15155981599448e-14 7.34577924938058e-14 6.66603913514638e-13 5.65851211730997e-09 9.28429580336715e-13 2.47260986050594e-09 2.75246955671387e-17 7.74694932937257e-10 6.42682752543387e-09 560 420 402 500 351 356 9159 0 800 1502 700 1069 9159 13170 1600 1498 1400 1067 0 12811 85404 0 122852 0 1156 14 17 30 14 26 31 420 250 251 350 357

